A Portable and Versatile Limited-Memory BFGS Implementation in PETSc/TAO

The limited-memory BFGS (L-BFGS) Hessian update scheme is the critical kernel in many quasi-Newton optimization algorithms. The most common approach to implementing L-BFGS uses $2m$ sequential rank-1 updates as part of solving a linear system when there are $m$ history steps. The performance of this approach suffers when the latency of synchronization is significant, and its poor temporal locality increases the memory traffic when vectors do not fit in cache. The compact dense representation of L-BFGS results in an approach that has minimal synchronization latency and better temporal locality, but it requires an additional pass over the basis vectors and an additional basis that must be recomputed when the $B_0$ matrix changes as in variable-metric methods. In the Portable Extensible Toolkit for Scientific Computation and the Toolkit for Advanced Optimization (PETSc/TAO), we have implemented an intermediate dense formulation of BFGS that retains most of the good characteristics of both the recursive and compact dense approaches. We report single-node performance tests of these implementations on the U.S. Department of Energy's Polaris and Frontier machines, testing both GPU-based and CPU-based computations.

==> rework/frontier_csv/frontier.device.bfgs.compact_dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000358625,0.02899965144649704,device,bfgs,5,100,1,compact dense,identity (scalar variable)
0.00037145,0.27998384708574503,device,bfgs,5,1000,1,compact dense,identity (scalar variable)
0.00039417,2.638455488748509,device,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00040549,25.647981454536488,device,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.0007870500000000001,132.13900006352836,device,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.00464995,223.6583189066549,device,bfgs,5,10000000,1,compact dense,identity (scalar variable)
0.04338,239.74181650530198,device,bfgs,5,100000000,1,compact dense,identity (scalar variable)
0.00035647500000000003,0.051616522897818914,device,bfgs,10,100,1,compact dense,identity (scalar variable)
0.00037041,0.49674684808725467,device,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.00039666500000000004,4.638674952415766,device,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.000424625,43.33235207536061,device,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.00093365,197.0759920741177,device,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.0061655,298.43483902359907,device,bfgs,10,10000000,1,compact dense,identity (scalar variable)
0.058394999999999996,315.0954705026116,device,bfgs,10,100000000,1,compact dense,identity (scalar variable)
0.000357135,0.0963221190866199,device,bfgs,20,100,1,compact dense,identity (scalar variable)
0.00037171999999999997,0.9254277413106641,device,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.000399905,8.602042985208989,device,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.00046118,74.59126588316927,device,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.0012316,279.3114647612861,device,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.0090875,378.54195323246216,device,bfgs,20,10000000,1,compact dense,identity (scalar variable)
0.08767,392.38051785103227,device,bfgs,20,100000000,1,compact dense,identity (scalar variable)
0.00036359,0.22662889518413598,device,bfgs,50,100,1,compact dense,identity (scalar variable)
0.000373565,2.205774095538929,device,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.000406505,20.27035337818723,device,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.0007619500000000001,108.14357897499835,device,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.0021257999999999997,387.6187788126823,device,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.0181505,453.98198396738377,device,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/frontier_csv/frontier.device.bfgs.compact_dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000358625,0.02899965144649704,device,bfgs,5,100,1,compact dense,identity (scalar variable)
0.00037145,0.27998384708574503,device,bfgs,5,1000,1,compact dense,identity (scalar variable)
0.00039417,2.638455488748509,device,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00040549,25.647981454536488,device,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.0007870500000000001,132.13900006352836,device,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.00464995,223.6583189066549,device,bfgs,5,10000000,1,compact dense,identity (scalar variable)
0.04338,239.74181650530198,device,bfgs,5,100000000,1,compact dense,identity (scalar variable)
0.00035647500000000003,0.051616522897818914,device,bfgs,10,100,1,compact dense,identity (scalar variable)
0.00037041,0.49674684808725467,device,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.00039666500000000004,4.638674952415766,device,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.000424625,43.33235207536061,device,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.00093365,197.0759920741177,device,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.0061655,298.43483902359907,device,bfgs,10,10000000,1,compact dense,identity (scalar variable)
0.058394999999999996,315.0954705026116,device,bfgs,10,100000000,1,compact dense,identity (scalar variable)
0.000357135,0.0963221190866199,device,bfgs,20,100,1,compact dense,identity (scalar variable)
0.00037171999999999997,0.9254277413106641,device,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.000399905,8.602042985208989,device,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.00046118,74.59126588316927,device,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.0012316,279.3114647612861,device,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.0090875,378.54195323246216,device,bfgs,20,10000000,1,compact dense,identity (scalar variable)
0.08767,392.38051785103227,device,bfgs,20,100000000,1,compact dense,identity (scalar variable)
0.00036359,0.22662889518413598,device,bfgs,50,100,1,compact dense,identity (scalar variable)
0.000373565,2.205774095538929,device,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.000406505,20.27035337818723,device,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.0007619500000000001,108.14357897499835,device,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.0021257999999999997,387.6187788126823,device,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.0181505,453.98198396738377,device,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/frontier_csv/frontier.device.bfgs.compact_dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000308815,0.033677120606188174,device,bfgs,5,100,1,compact dense,identity
0.000313395,0.3318495827948754,device,bfgs,5,1000,1,compact dense,identity
0.00033649,3.090730779517965,device,bfgs,5,10000,1,compact dense,identity
0.000348405,29.850317877183166,device,bfgs,5,100000,1,compact dense,identity
0.00070465,147.59100262541688,device,bfgs,5,1000000,1,compact dense,identity
0.00443085,234.71794350971032,device,bfgs,5,10000000,1,compact dense,identity
0.041542499999999996,250.34603117289527,device,bfgs,5,100000000,1,compact dense,identity
0.00030452500000000004,0.06042196863968474,device,bfgs,10,100,1,compact dense,identity
0.000313285,0.5873246405030563,device,bfgs,10,1000,1,compact dense,identity
0.00033579,5.479615235712797,device,bfgs,10,10000,1,compact dense,identity
0.000362835,50.711756032356305,device,bfgs,10,100000,1,compact dense,identity
0.0008477999999999999,217.032318943147,device,bfgs,10,1000000,1,compact dense,identity
0.0059215,310.7320780207718,device,bfgs,10,10000000,1,compact dense,identity
0.056420000000000005,326.12548741580997,device,bfgs,10,100000000,1,compact dense,identity
0.00030891,0.11135929558771161,device,bfgs,20,100,1,compact dense,identity
0.000315685,1.0896938403788585,device,bfgs,20,1000,1,compact dense,identity
0.000339495,10.132697094213464,device,bfgs,20,10000,1,compact dense,identity
0.000378815,90.80949803994034,device,bfgs,20,100000,1,compact dense,identity
0.00116355,295.64694254651715,device,bfgs,20,1000000,1,compact dense,identity
0.0088605,388.239941312567,device,bfgs,20,10000000,1,compact dense,identity
0.08582,400.8389652761594,device,bfgs,20,100000000,1,compact dense,identity
0.000317385,0.2596215952234668,device,bfgs,50,100,1,compact dense,identity
0.000323935,2.543720190779014,device,bfgs,50,1000,1,compact dense,identity
0.00034679,23.7607774157271,device,bfgs,50,10000,1,compact dense,identity
0.00067645,121.81240298617784,device,bfgs,50,100000,1,compact dense,identity
0.0020536499999999997,401.23682224332293,device,bfgs,50,1000000,1,compact dense,identity
0.017993000000000002,457.9558717278941,device,bfgs,50,10000000,1,compact dense,identity


==> rework/frontier_csv/frontier.device.bfgs.compact_dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000308815,0.033677120606188174,device,bfgs,5,100,1,compact dense,identity
0.000313395,0.3318495827948754,device,bfgs,5,1000,1,compact dense,identity
0.00033649,3.090730779517965,device,bfgs,5,10000,1,compact dense,identity
0.000348405,29.850317877183166,device,bfgs,5,100000,1,compact dense,identity
0.00070465,147.59100262541688,device,bfgs,5,1000000,1,compact dense,identity
0.00443085,234.71794350971032,device,bfgs,5,10000000,1,compact dense,identity
0.041542499999999996,250.34603117289527,device,bfgs,5,100000000,1,compact dense,identity
0.00030452500000000004,0.06042196863968474,device,bfgs,10,100,1,compact dense,identity
0.000313285,0.5873246405030563,device,bfgs,10,1000,1,compact dense,identity
0.00033579,5.479615235712797,device,bfgs,10,10000,1,compact dense,identity
0.000362835,50.711756032356305,device,bfgs,10,100000,1,compact dense,identity
0.0008477999999999999,217.032318943147,device,bfgs,10,1000000,1,compact dense,identity
0.0059215,310.7320780207718,device,bfgs,10,10000000,1,compact dense,identity
0.056420000000000005,326.12548741580997,device,bfgs,10,100000000,1,compact dense,identity
0.00030891,0.11135929558771161,device,bfgs,20,100,1,compact dense,identity
0.000315685,1.0896938403788585,device,bfgs,20,1000,1,compact dense,identity
0.000339495,10.132697094213464,device,bfgs,20,10000,1,compact dense,identity
0.000378815,90.80949803994034,device,bfgs,20,100000,1,compact dense,identity
0.00116355,295.64694254651715,device,bfgs,20,1000000,1,compact dense,identity
0.0088605,388.239941312567,device,bfgs,20,10000000,1,compact dense,identity
0.08582,400.8389652761594,device,bfgs,20,100000000,1,compact dense,identity
0.000317385,0.2596215952234668,device,bfgs,50,100,1,compact dense,identity
0.000323935,2.543720190779014,device,bfgs,50,1000,1,compact dense,identity
0.00034679,23.7607774157271,device,bfgs,50,10000,1,compact dense,identity
0.00067645,121.81240298617784,device,bfgs,50,100000,1,compact dense,identity
0.0020536499999999997,401.23682224332293,device,bfgs,50,1000000,1,compact dense,identity
0.017993000000000002,457.9558717278941,device,bfgs,50,10000000,1,compact dense,identity


==> rework/frontier_csv/frontier.device.bfgs.compact_dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0006201500000000001,0.01677013625735709,device,bfgs,5,100,1,compact dense,diagonal (variable)
0.0006593500000000001,0.1577310988094335,device,bfgs,5,1000,1,compact dense,diagonal (variable)
0.0011393,0.9128412182919337,device,bfgs,5,10000,1,compact dense,diagonal (variable)
0.01142,0.9106830122591943,device,bfgs,5,100000,1,compact dense,diagonal (variable)
0.078075,1.3320525136087096,device,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.75125,1.384359400998336,device,bfgs,5,10000000,1,compact dense,diagonal (variable)
7.3185,1.4210562273689964,device,bfgs,5,100000000,1,compact dense,diagonal (variable)
0.00066825,0.02753460531238309,device,bfgs,10,100,1,compact dense,diagonal (variable)
0.0007083,0.25977693067909075,device,bfgs,10,1000,1,compact dense,diagonal (variable)
0.00128235,1.4348656762974226,device,bfgs,10,10000,1,compact dense,diagonal (variable)
0.013788,1.3344937626921962,device,bfgs,10,100000,1,compact dense,diagonal (variable)
0.0325515,5.652581294256794,device,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.311725,5.902638543588099,device,bfgs,10,10000000,1,compact dense,diagonal (variable)
3.12975,5.879063822989057,device,bfgs,10,100000000,1,compact dense,diagonal (variable)
0.00072085,0.04772143996670597,device,bfgs,20,100,1,compact dense,diagonal (variable)
0.00075295,0.4568696460588353,device,bfgs,20,1000,1,compact dense,diagonal (variable)
0.0013884499999999998,2.47758291620152,device,bfgs,20,10000,1,compact dense,diagonal (variable)
0.015058499999999999,2.2844240794235815,device,bfgs,20,100000,1,compact dense,diagonal (variable)
0.037063,9.281493672935273,device,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.42765000000000003,8.043961183210568,device,bfgs,20,10000000,1,compact dense,diagonal (variable)
4.23565,8.121539787281764,device,bfgs,20,100000000,1,compact dense,diagonal (variable)
0.0008666,0.09508423724901914,device,bfgs,50,100,1,compact dense,diagonal (variable)
0.0008883999999999999,0.9275101305718145,device,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0015554,5.2976726244052985,device,bfgs,50,10000,1,compact dense,diagonal (variable)
0.0177045,4.654183964528792,device,bfgs,50,100000,1,compact dense,diagonal (variable)
0.049634,16.601523149454003,device,bfgs,50,1000000,1,compact dense,diagonal (variable)
0.7786,10.58309786796815,device,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/frontier_csv/frontier.device.bfgs.compact_dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0006201500000000001,0.01677013625735709,device,bfgs,5,100,1,compact dense,diagonal (variable)
0.0006593500000000001,0.1577310988094335,device,bfgs,5,1000,1,compact dense,diagonal (variable)
0.0011393,0.9128412182919337,device,bfgs,5,10000,1,compact dense,diagonal (variable)
0.01142,0.9106830122591943,device,bfgs,5,100000,1,compact dense,diagonal (variable)
0.078075,1.3320525136087096,device,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.75125,1.384359400998336,device,bfgs,5,10000000,1,compact dense,diagonal (variable)
7.3185,1.4210562273689964,device,bfgs,5,100000000,1,compact dense,diagonal (variable)
0.00066825,0.02753460531238309,device,bfgs,10,100,1,compact dense,diagonal (variable)
0.0007083,0.25977693067909075,device,bfgs,10,1000,1,compact dense,diagonal (variable)
0.00128235,1.4348656762974226,device,bfgs,10,10000,1,compact dense,diagonal (variable)
0.013788,1.3344937626921962,device,bfgs,10,100000,1,compact dense,diagonal (variable)
0.0325515,5.652581294256794,device,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.311725,5.902638543588099,device,bfgs,10,10000000,1,compact dense,diagonal (variable)
3.12975,5.879063822989057,device,bfgs,10,100000000,1,compact dense,diagonal (variable)
0.00072085,0.04772143996670597,device,bfgs,20,100,1,compact dense,diagonal (variable)
0.00075295,0.4568696460588353,device,bfgs,20,1000,1,compact dense,diagonal (variable)
0.0013884499999999998,2.47758291620152,device,bfgs,20,10000,1,compact dense,diagonal (variable)
0.015058499999999999,2.2844240794235815,device,bfgs,20,100000,1,compact dense,diagonal (variable)
0.037063,9.281493672935273,device,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.42765000000000003,8.043961183210568,device,bfgs,20,10000000,1,compact dense,diagonal (variable)
4.23565,8.121539787281764,device,bfgs,20,100000000,1,compact dense,diagonal (variable)
0.0008666,0.09508423724901914,device,bfgs,50,100,1,compact dense,diagonal (variable)
0.0008883999999999999,0.9275101305718145,device,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0015554,5.2976726244052985,device,bfgs,50,10000,1,compact dense,diagonal (variable)
0.0177045,4.654183964528792,device,bfgs,50,100000,1,compact dense,diagonal (variable)
0.049634,16.601523149454003,device,bfgs,50,1000000,1,compact dense,diagonal (variable)
0.7786,10.58309786796815,device,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/frontier_csv/frontier.device.bfgs.compact_dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00030894500000000003,0.03366294971596886,device,bfgs,5,100,1,compact dense,diagonal
0.00031377499999999997,0.3314476934108836,device,bfgs,5,1000,1,compact dense,diagonal
0.00033121,3.1400018115395065,device,bfgs,5,10000,1,compact dense,diagonal
0.00035268500000000004,29.48807009087429,device,bfgs,5,100000,1,compact dense,diagonal
0.00072865,142.72970561998218,device,bfgs,5,1000000,1,compact dense,diagonal
0.0046674,222.82212795132193,device,bfgs,5,10000000,1,compact dense,diagonal
0.0440375,236.16236162361625,device,bfgs,5,100000000,1,compact dense,diagonal
0.000306835,0.05996708328580508,device,bfgs,10,100,1,compact dense,diagonal
0.000316495,0.5813677941199702,device,bfgs,10,1000,1,compact dense,diagonal
0.00033034000000000004,5.570018768541502,device,bfgs,10,10000,1,compact dense,diagonal
0.00036465,50.45934457699164,device,bfgs,10,100000,1,compact dense,diagonal
0.0008763999999999999,209.94979461433135,device,bfgs,10,1000000,1,compact dense,diagonal
0.0062039999999999994,296.5828497743392,device,bfgs,10,10000000,1,compact dense,diagonal
0.05908,311.4421123899797,device,bfgs,10,100000000,1,compact dense,diagonal
0.00031196,0.11027054750609053,device,bfgs,20,100,1,compact dense,diagonal
0.000317885,1.0821523506928605,device,bfgs,20,1000,1,compact dense,diagonal
0.000338785,10.153932435025164,device,bfgs,20,10000,1,compact dense,diagonal
0.000387575,88.75701477133458,device,bfgs,20,100000,1,compact dense,diagonal
0.00118615,290.0139105509421,device,bfgs,20,1000000,1,compact dense,diagonal
0.009112,377.52414398595255,device,bfgs,20,10000000,1,compact dense,diagonal
0.08856,388.43721770551036,device,bfgs,20,100000000,1,compact dense,diagonal
0.000322495,0.25550783733081134,device,bfgs,50,100,1,compact dense,diagonal
0.00032972000000000003,2.4990901370860117,device,bfgs,50,1000,1,compact dense,diagonal
0.00034569,23.836385200613265,device,bfgs,50,10000,1,compact dense,diagonal
0.00067795,121.54288664355778,device,bfgs,50,100000,1,compact dense,diagonal
0.00207665,396.79291166060716,device,bfgs,50,1000000,1,compact dense,diagonal
0.018227,452.07658967465846,device,bfgs,50,10000000,1,compact dense,diagonal


==> rework/frontier_csv/frontier.device.bfgs.compact_dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00030894500000000003,0.03366294971596886,device,bfgs,5,100,1,compact dense,diagonal
0.00031377499999999997,0.3314476934108836,device,bfgs,5,1000,1,compact dense,diagonal
0.00033121,3.1400018115395065,device,bfgs,5,10000,1,compact dense,diagonal
0.00035268500000000004,29.48807009087429,device,bfgs,5,100000,1,compact dense,diagonal
0.00072865,142.72970561998218,device,bfgs,5,1000000,1,compact dense,diagonal
0.0046674,222.82212795132193,device,bfgs,5,10000000,1,compact dense,diagonal
0.0440375,236.16236162361625,device,bfgs,5,100000000,1,compact dense,diagonal
0.000306835,0.05996708328580508,device,bfgs,10,100,1,compact dense,diagonal
0.000316495,0.5813677941199702,device,bfgs,10,1000,1,compact dense,diagonal
0.00033034000000000004,5.570018768541502,device,bfgs,10,10000,1,compact dense,diagonal
0.00036465,50.45934457699164,device,bfgs,10,100000,1,compact dense,diagonal
0.0008763999999999999,209.94979461433135,device,bfgs,10,1000000,1,compact dense,diagonal
0.0062039999999999994,296.5828497743392,device,bfgs,10,10000000,1,compact dense,diagonal
0.05908,311.4421123899797,device,bfgs,10,100000000,1,compact dense,diagonal
0.00031196,0.11027054750609053,device,bfgs,20,100,1,compact dense,diagonal
0.000317885,1.0821523506928605,device,bfgs,20,1000,1,compact dense,diagonal
0.000338785,10.153932435025164,device,bfgs,20,10000,1,compact dense,diagonal
0.000387575,88.75701477133458,device,bfgs,20,100000,1,compact dense,diagonal
0.00118615,290.0139105509421,device,bfgs,20,1000000,1,compact dense,diagonal
0.009112,377.52414398595255,device,bfgs,20,10000000,1,compact dense,diagonal
0.08856,388.43721770551036,device,bfgs,20,100000000,1,compact dense,diagonal
0.000322495,0.25550783733081134,device,bfgs,50,100,1,compact dense,diagonal
0.00032972000000000003,2.4990901370860117,device,bfgs,50,1000,1,compact dense,diagonal
0.00034569,23.836385200613265,device,bfgs,50,10000,1,compact dense,diagonal
0.00067795,121.54288664355778,device,bfgs,50,100000,1,compact dense,diagonal
0.00207665,396.79291166060716,device,bfgs,50,1000000,1,compact dense,diagonal
0.018227,452.07658967465846,device,bfgs,50,10000000,1,compact dense,diagonal


==> rework/frontier_csv/frontier.device.bfgs.dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000293565,0.03542656651848824,device,bfgs,5,100,1,dense,identity (scalar variable)
0.00030485,0.3411513859275053,device,bfgs,5,1000,1,dense,identity (scalar variable)
0.00032637,3.1865673928363516,device,bfgs,5,10000,1,dense,identity (scalar variable)
0.00034384,30.24662633783155,device,bfgs,5,100000,1,dense,identity (scalar variable)
0.0007257,143.30990767534794,device,bfgs,5,1000000,1,dense,identity (scalar variable)
0.00458395,226.8785654293786,device,bfgs,5,10000000,1,dense,identity (scalar variable)
0.043432,239.4547798857985,device,bfgs,5,100000000,1,dense,identity (scalar variable)
0.000290655,0.06330529321704426,device,bfgs,10,100,1,dense,identity (scalar variable)
0.00030057,0.6121702099344579,device,bfgs,10,1000,1,dense,identity (scalar variable)
0.000323535,5.687174494258736,device,bfgs,10,10000,1,dense,identity (scalar variable)
0.00035982,51.136679450836525,device,bfgs,10,100000,1,dense,identity (scalar variable)
0.0008715999999999999,211.10601193207896,device,bfgs,10,1000000,1,dense,identity (scalar variable)
0.006135,299.91850040749796,device,bfgs,10,10000000,1,dense,identity (scalar variable)
0.05833000000000001,315.44659694839703,device,bfgs,10,100000000,1,dense,identity (scalar variable)
0.00029118,0.1181399821416306,device,bfgs,20,100,1,dense,identity (scalar variable)
0.00030297,1.1354259497640031,device,bfgs,20,1000,1,dense,identity (scalar variable)
0.000324135,10.612861924815277,device,bfgs,20,10000,1,dense,identity (scalar variable)
0.000396895,86.67279759130248,device,bfgs,20,100000,1,dense,identity (scalar variable)
0.00117705,292.2560638885349,device,bfgs,20,1000000,1,dense,identity (scalar variable)
0.0090335,380.8047821995904,device,bfgs,20,10000000,1,dense,identity (scalar variable)
0.087715,392.1792167816223,device,bfgs,20,100000000,1,dense,identity (scalar variable)
0.00029237999999999996,0.2818250222313428,device,bfgs,50,100,1,dense,identity (scalar variable)
0.0003006,2.7411842980705257,device,bfgs,50,1000,1,dense,identity (scalar variable)
0.00032425499999999996,25.412098502721626,device,bfgs,50,10000,1,dense,identity (scalar variable)
0.00068645,120.03787602884405,device,bfgs,50,100000,1,dense,identity (scalar variable)
0.0020565,400.6807682956479,device,bfgs,50,1000000,1,dense,identity (scalar variable)
0.017982,458.23601379156935,device,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/frontier_csv/frontier.device.bfgs.dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000293565,0.03542656651848824,device,bfgs,5,100,1,dense,identity (scalar variable)
0.00030485,0.3411513859275053,device,bfgs,5,1000,1,dense,identity (scalar variable)
0.00032637,3.1865673928363516,device,bfgs,5,10000,1,dense,identity (scalar variable)
0.00034384,30.24662633783155,device,bfgs,5,100000,1,dense,identity (scalar variable)
0.0007257,143.30990767534794,device,bfgs,5,1000000,1,dense,identity (scalar variable)
0.00458395,226.8785654293786,device,bfgs,5,10000000,1,dense,identity (scalar variable)
0.043432,239.4547798857985,device,bfgs,5,100000000,1,dense,identity (scalar variable)
0.000290655,0.06330529321704426,device,bfgs,10,100,1,dense,identity (scalar variable)
0.00030057,0.6121702099344579,device,bfgs,10,1000,1,dense,identity (scalar variable)
0.000323535,5.687174494258736,device,bfgs,10,10000,1,dense,identity (scalar variable)
0.00035982,51.136679450836525,device,bfgs,10,100000,1,dense,identity (scalar variable)
0.0008715999999999999,211.10601193207896,device,bfgs,10,1000000,1,dense,identity (scalar variable)
0.006135,299.91850040749796,device,bfgs,10,10000000,1,dense,identity (scalar variable)
0.05833000000000001,315.44659694839703,device,bfgs,10,100000000,1,dense,identity (scalar variable)
0.00029118,0.1181399821416306,device,bfgs,20,100,1,dense,identity (scalar variable)
0.00030297,1.1354259497640031,device,bfgs,20,1000,1,dense,identity (scalar variable)
0.000324135,10.612861924815277,device,bfgs,20,10000,1,dense,identity (scalar variable)
0.000396895,86.67279759130248,device,bfgs,20,100000,1,dense,identity (scalar variable)
0.00117705,292.2560638885349,device,bfgs,20,1000000,1,dense,identity (scalar variable)
0.0090335,380.8047821995904,device,bfgs,20,10000000,1,dense,identity (scalar variable)
0.087715,392.1792167816223,device,bfgs,20,100000000,1,dense,identity (scalar variable)
0.00029237999999999996,0.2818250222313428,device,bfgs,50,100,1,dense,identity (scalar variable)
0.0003006,2.7411842980705257,device,bfgs,50,1000,1,dense,identity (scalar variable)
0.00032425499999999996,25.412098502721626,device,bfgs,50,10000,1,dense,identity (scalar variable)
0.00068645,120.03787602884405,device,bfgs,50,100000,1,dense,identity (scalar variable)
0.0020565,400.6807682956479,device,bfgs,50,1000000,1,dense,identity (scalar variable)
0.017982,458.23601379156935,device,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/frontier_csv/frontier.device.bfgs.dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00025878,0.040188577169796735,device,bfgs,5,100,1,dense,identity
0.00026267500000000003,0.39592652517369364,device,bfgs,5,1000,1,dense,identity
0.00028023,3.7112371980159153,device,bfgs,5,10000,1,dense,identity
0.00029943,34.732658718231306,device,bfgs,5,100000,1,dense,identity
0.00066365,156.70910871694417,device,bfgs,5,1000000,1,dense,identity
0.00436975,237.99988557697804,device,bfgs,5,10000000,1,dense,identity
0.041576,250.14431402732345,device,bfgs,5,100000000,1,dense,identity
0.000252265,0.07293917110974571,device,bfgs,10,100,1,dense,identity
0.00026052,0.706279748195916,device,bfgs,10,1000,1,dense,identity
0.000279545,6.582124523779712,device,bfgs,10,10000,1,dense,identity
0.00031311,58.765290153620136,device,bfgs,10,100000,1,dense,identity
0.0008166,225.32451628704382,device,bfgs,10,1000000,1,dense,identity
0.0058944999999999996,312.15539910085676,device,bfgs,10,10000000,1,dense,identity
0.056515,325.5772803680439,device,bfgs,10,100000000,1,dense,identity
0.000254125,0.13536645351697,device,bfgs,20,100,1,dense,identity
0.00026061499999999996,1.319954722483357,device,bfgs,20,1000,1,dense,identity
0.0002787,12.343021169716542,device,bfgs,20,10000,1,dense,identity
0.00035075000000000004,98.07555238774054,device,bfgs,20,100000,1,dense,identity
0.00111775,307.76112726459405,device,bfgs,20,1000000,1,dense,identity
0.0088145,390.2660389131545,device,bfgs,20,10000000,1,dense,identity
0.085835,400.7689171084057,device,bfgs,20,100000000,1,dense,identity
0.000254635,0.3236004476996485,device,bfgs,50,100,1,dense,identity
0.00026404,3.120739281926981,device,bfgs,50,1000,1,dense,identity
0.000285095,28.902646486258966,device,bfgs,50,10000,1,dense,identity
0.0006323500000000001,130.30758282596662,device,bfgs,50,100000,1,dense,identity
0.00200005,411.98970025749355,device,bfgs,50,1000000,1,dense,identity
0.017759,463.9900895320682,device,bfgs,50,10000000,1,dense,identity


==> rework/frontier_csv/frontier.device.bfgs.dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00025878,0.040188577169796735,device,bfgs,5,100,1,dense,identity
0.00026267500000000003,0.39592652517369364,device,bfgs,5,1000,1,dense,identity
0.00028023,3.7112371980159153,device,bfgs,5,10000,1,dense,identity
0.00029943,34.732658718231306,device,bfgs,5,100000,1,dense,identity
0.00066365,156.70910871694417,device,bfgs,5,1000000,1,dense,identity
0.00436975,237.99988557697804,device,bfgs,5,10000000,1,dense,identity
0.041576,250.14431402732345,device,bfgs,5,100000000,1,dense,identity
0.000252265,0.07293917110974571,device,bfgs,10,100,1,dense,identity
0.00026052,0.706279748195916,device,bfgs,10,1000,1,dense,identity
0.000279545,6.582124523779712,device,bfgs,10,10000,1,dense,identity
0.00031311,58.765290153620136,device,bfgs,10,100000,1,dense,identity
0.0008166,225.32451628704382,device,bfgs,10,1000000,1,dense,identity
0.0058944999999999996,312.15539910085676,device,bfgs,10,10000000,1,dense,identity
0.056515,325.5772803680439,device,bfgs,10,100000000,1,dense,identity
0.000254125,0.13536645351697,device,bfgs,20,100,1,dense,identity
0.00026061499999999996,1.319954722483357,device,bfgs,20,1000,1,dense,identity
0.0002787,12.343021169716542,device,bfgs,20,10000,1,dense,identity
0.00035075000000000004,98.07555238774054,device,bfgs,20,100000,1,dense,identity
0.00111775,307.76112726459405,device,bfgs,20,1000000,1,dense,identity
0.0088145,390.2660389131545,device,bfgs,20,10000000,1,dense,identity
0.085835,400.7689171084057,device,bfgs,20,100000000,1,dense,identity
0.000254635,0.3236004476996485,device,bfgs,50,100,1,dense,identity
0.00026404,3.120739281926981,device,bfgs,50,1000,1,dense,identity
0.000285095,28.902646486258966,device,bfgs,50,10000,1,dense,identity
0.0006323500000000001,130.30758282596662,device,bfgs,50,100000,1,dense,identity
0.00200005,411.98970025749355,device,bfgs,50,1000000,1,dense,identity
0.017759,463.9900895320682,device,bfgs,50,10000000,1,dense,identity


==> rework/frontier_csv/frontier.device.bfgs.dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00046483,0.02237377105608502,device,bfgs,5,100,1,dense,diagonal (variable)
0.00047868499999999996,0.21726187367475483,device,bfgs,5,1000,1,dense,diagonal (variable)
0.0005148500000000001,2.0200058269398853,device,bfgs,5,10000,1,dense,diagonal (variable)
0.00053085,19.59122162569464,device,bfgs,5,100000,1,dense,diagonal (variable)
0.00120755,86.12479814500435,device,bfgs,5,1000000,1,dense,diagonal (variable)
0.0081955,126.89890793728266,device,bfgs,5,10000000,1,dense,diagonal (variable)
0.078405,132.64460174733753,device,bfgs,5,100000000,1,dense,diagonal (variable)
0.00045826,0.04015187884606992,device,bfgs,10,100,1,dense,diagonal (variable)
0.00047778999999999996,0.38510642750999396,device,bfgs,10,1000,1,dense,diagonal (variable)
0.000509,3.614931237721022,device,bfgs,10,10000,1,dense,diagonal (variable)
0.00054695,33.64110064905384,device,bfgs,10,100000,1,dense,diagonal (variable)
0.0013563,135.66320135663202,device,bfgs,10,1000000,1,dense,diagonal (variable)
0.009682,190.0433794670523,device,bfgs,10,10000000,1,dense,diagonal (variable)
0.09319,197.44607790535468,device,bfgs,10,100000000,1,dense,diagonal (variable)
0.00046118,0.07459126588316926,device,bfgs,20,100,1,dense,diagonal (variable)
0.00047012,0.7317280694290819,device,bfgs,20,1000,1,dense,diagonal (variable)
0.0005043,6.821336506047988,device,bfgs,20,10000,1,dense,diagonal (variable)
0.0005784,59.474412171507616,device,bfgs,20,100000,1,dense,diagonal (variable)
0.001659,207.35382760699216,device,bfgs,20,1000000,1,dense,diagonal (variable)
0.012583,273.38472542319,device,bfgs,20,10000000,1,dense,diagonal (variable)
0.122095,281.74781932102053,device,bfgs,20,100000000,1,dense,diagonal (variable)
0.000460805,0.17881750415034559,device,bfgs,50,100,1,dense,diagonal (variable)
0.00046945,1.7552455000532539,device,bfgs,50,1000,1,dense,diagonal (variable)
0.00050475,16.324913323427438,device,bfgs,50,10000,1,dense,diagonal (variable)
0.0008713500000000001,94.56590348310093,device,bfgs,50,100000,1,dense,diagonal (variable)
0.00253765,324.70986936732805,device,bfgs,50,1000000,1,dense,diagonal (variable)
0.0215335,382.65957693825897,device,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/frontier_csv/frontier.device.bfgs.dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00046483,0.02237377105608502,device,bfgs,5,100,1,dense,diagonal (variable)
0.00047868499999999996,0.21726187367475483,device,bfgs,5,1000,1,dense,diagonal (variable)
0.0005148500000000001,2.0200058269398853,device,bfgs,5,10000,1,dense,diagonal (variable)
0.00053085,19.59122162569464,device,bfgs,5,100000,1,dense,diagonal (variable)
0.00120755,86.12479814500435,device,bfgs,5,1000000,1,dense,diagonal (variable)
0.0081955,126.89890793728266,device,bfgs,5,10000000,1,dense,diagonal (variable)
0.078405,132.64460174733753,device,bfgs,5,100000000,1,dense,diagonal (variable)
0.00045826,0.04015187884606992,device,bfgs,10,100,1,dense,diagonal (variable)
0.00047778999999999996,0.38510642750999396,device,bfgs,10,1000,1,dense,diagonal (variable)
0.000509,3.614931237721022,device,bfgs,10,10000,1,dense,diagonal (variable)
0.00054695,33.64110064905384,device,bfgs,10,100000,1,dense,diagonal (variable)
0.0013563,135.66320135663202,device,bfgs,10,1000000,1,dense,diagonal (variable)
0.009682,190.0433794670523,device,bfgs,10,10000000,1,dense,diagonal (variable)
0.09319,197.44607790535468,device,bfgs,10,100000000,1,dense,diagonal (variable)
0.00046118,0.07459126588316926,device,bfgs,20,100,1,dense,diagonal (variable)
0.00047012,0.7317280694290819,device,bfgs,20,1000,1,dense,diagonal (variable)
0.0005043,6.821336506047988,device,bfgs,20,10000,1,dense,diagonal (variable)
0.0005784,59.474412171507616,device,bfgs,20,100000,1,dense,diagonal (variable)
0.001659,207.35382760699216,device,bfgs,20,1000000,1,dense,diagonal (variable)
0.012583,273.38472542319,device,bfgs,20,10000000,1,dense,diagonal (variable)
0.122095,281.74781932102053,device,bfgs,20,100000000,1,dense,diagonal (variable)
0.000460805,0.17881750415034559,device,bfgs,50,100,1,dense,diagonal (variable)
0.00046945,1.7552455000532539,device,bfgs,50,1000,1,dense,diagonal (variable)
0.00050475,16.324913323427438,device,bfgs,50,10000,1,dense,diagonal (variable)
0.0008713500000000001,94.56590348310093,device,bfgs,50,100000,1,dense,diagonal (variable)
0.00253765,324.70986936732805,device,bfgs,50,1000000,1,dense,diagonal (variable)
0.0215335,382.65957693825897,device,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/frontier_csv/frontier.device.bfgs.dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00025996499999999997,0.04000538534033428,device,bfgs,5,100,1,dense,diagonal
0.00026058,0.3991096784097014,device,bfgs,5,1000,1,dense,diagonal
0.000284365,3.6572714644910587,device,bfgs,5,10000,1,dense,diagonal
0.00029907,34.77446751596616,device,bfgs,5,100000,1,dense,diagonal
0.0006694,155.36301165222585,device,bfgs,5,1000000,1,dense,diagonal
0.0044294,234.79478033142186,device,bfgs,5,10000000,1,dense,diagonal
0.0422595,246.09851039411257,device,bfgs,5,100000000,1,dense,diagonal
0.000252855,0.07276897826817741,device,bfgs,10,100,1,dense,diagonal
0.00026035,0.7067409256769732,device,bfgs,10,1000,1,dense,diagonal
0.00028116999999999997,6.544083650460576,device,bfgs,10,10000,1,dense,diagonal
0.00031731,57.987457060918345,device,bfgs,10,100000,1,dense,diagonal
0.0008224,223.73540856031127,device,bfgs,10,1000000,1,dense,diagonal
0.005972,308.1044876088412,device,bfgs,10,10000000,1,dense,diagonal
0.05693,323.20393465659583,device,bfgs,10,100000000,1,dense,diagonal
0.00025322500000000004,0.13584756639352352,device,bfgs,20,100,1,dense,diagonal
0.00026287,1.3086316430174612,device,bfgs,20,1000,1,dense,diagonal
0.000279575,12.304390592864168,device,bfgs,20,10000,1,dense,diagonal
0.000353795,97.23144758970591,device,bfgs,20,100000,1,dense,diagonal
0.0011209500000000001,306.88255497569025,device,bfgs,20,1000000,1,dense,diagonal
0.008871500000000001,387.758552668658,device,bfgs,20,10000000,1,dense,diagonal
0.08637,398.2864420516383,device,bfgs,20,100000000,1,dense,diagonal
0.00025658500000000004,0.3211411423115147,device,bfgs,50,100,1,dense,diagonal
0.00026462999999999997,3.1137815062540155,device,bfgs,50,1000,1,dense,diagonal
0.00028501,28.9112662713589,device,bfgs,50,10000,1,dense,diagonal
0.0006318,130.4210193099082,device,bfgs,50,100000,1,dense,diagonal
0.00200965,410.0216455601722,device,bfgs,50,1000000,1,dense,diagonal
0.0178325,462.07766718070934,device,bfgs,50,10000000,1,dense,diagonal


==> rework/frontier_csv/frontier.device.bfgs.dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00025996499999999997,0.04000538534033428,device,bfgs,5,100,1,dense,diagonal
0.00026058,0.3991096784097014,device,bfgs,5,1000,1,dense,diagonal
0.000284365,3.6572714644910587,device,bfgs,5,10000,1,dense,diagonal
0.00029907,34.77446751596616,device,bfgs,5,100000,1,dense,diagonal
0.0006694,155.36301165222585,device,bfgs,5,1000000,1,dense,diagonal
0.0044294,234.79478033142186,device,bfgs,5,10000000,1,dense,diagonal
0.0422595,246.09851039411257,device,bfgs,5,100000000,1,dense,diagonal
0.000252855,0.07276897826817741,device,bfgs,10,100,1,dense,diagonal
0.00026035,0.7067409256769732,device,bfgs,10,1000,1,dense,diagonal
0.00028116999999999997,6.544083650460576,device,bfgs,10,10000,1,dense,diagonal
0.00031731,57.987457060918345,device,bfgs,10,100000,1,dense,diagonal
0.0008224,223.73540856031127,device,bfgs,10,1000000,1,dense,diagonal
0.005972,308.1044876088412,device,bfgs,10,10000000,1,dense,diagonal
0.05693,323.20393465659583,device,bfgs,10,100000000,1,dense,diagonal
0.00025322500000000004,0.13584756639352352,device,bfgs,20,100,1,dense,diagonal
0.00026287,1.3086316430174612,device,bfgs,20,1000,1,dense,diagonal
0.000279575,12.304390592864168,device,bfgs,20,10000,1,dense,diagonal
0.000353795,97.23144758970591,device,bfgs,20,100000,1,dense,diagonal
0.0011209500000000001,306.88255497569025,device,bfgs,20,1000000,1,dense,diagonal
0.008871500000000001,387.758552668658,device,bfgs,20,10000000,1,dense,diagonal
0.08637,398.2864420516383,device,bfgs,20,100000000,1,dense,diagonal
0.00025658500000000004,0.3211411423115147,device,bfgs,50,100,1,dense,diagonal
0.00026462999999999997,3.1137815062540155,device,bfgs,50,1000,1,dense,diagonal
0.00028501,28.9112662713589,device,bfgs,50,10000,1,dense,diagonal
0.0006318,130.4210193099082,device,bfgs,50,100000,1,dense,diagonal
0.00200965,410.0216455601722,device,bfgs,50,1000000,1,dense,diagonal
0.0178325,462.07766718070934,device,bfgs,50,10000000,1,dense,diagonal


==> rework/frontier_csv/frontier.device.bfgs.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000444195,0.023413140625175882,device,bfgs,5,100,1,recursive,identity (scalar variable)
0.00046108499999999997,0.22555494106292767,device,bfgs,5,1000,1,recursive,identity (scalar variable)
0.00050235,2.0702697322583856,device,bfgs,5,10000,1,recursive,identity (scalar variable)
0.0005034,20.659515295987287,device,bfgs,5,100000,1,recursive,identity (scalar variable)
0.00099125,104.91803278688525,device,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.0056654999999999995,183.56720501279676,device,bfgs,5,10000000,1,recursive,identity (scalar variable)
0.05256999999999999,197.83146281148947,device,bfgs,5,100000000,1,recursive,identity (scalar variable)
0.0007394000000000001,0.02488504192588585,device,bfgs,10,100,1,recursive,identity (scalar variable)
0.0007646,0.24064870520533613,device,bfgs,10,1000,1,recursive,identity (scalar variable)
0.00085005,2.164578554202694,device,bfgs,10,10000,1,recursive,identity (scalar variable)
0.00083705,21.98196045636461,device,bfgs,10,100000,1,recursive,identity (scalar variable)
0.0015852000000000002,116.07368155437798,device,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.008945,205.70150922302963,device,bfgs,10,10000000,1,recursive,identity (scalar variable)
0.08330499999999999,220.87509753316132,device,bfgs,10,100000000,1,recursive,identity (scalar variable)
0.00132785,0.02590654064841661,device,bfgs,20,100,1,recursive,identity (scalar variable)
0.0013798,0.24931149441948106,device,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0015484,2.2216481529320586,device,bfgs,20,10000,1,recursive,identity (scalar variable)
0.0015157500000000002,22.695035460992905,device,bfgs,20,100000,1,recursive,identity (scalar variable)
0.0026827,128.22902299921722,device,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.0157015,219.08734834251504,device,bfgs,20,10000000,1,recursive,identity (scalar variable)
0.14440999999999998,238.21065023197843,device,bfgs,20,100000000,1,recursive,identity (scalar variable)
0.00302685,0.027223020632010174,device,bfgs,50,100,1,recursive,identity (scalar variable)
0.00322255,0.25569812725946844,device,bfgs,50,1000,1,recursive,identity (scalar variable)
0.0036352500000000005,2.2666941750911214,device,bfgs,50,10000,1,recursive,identity (scalar variable)
0.0035359500000000004,23.30349693858793,device,bfgs,50,100000,1,recursive,identity (scalar variable)
0.005445,151.33149678604224,device,bfgs,50,1000000,1,recursive,identity (scalar variable)
0.035685499999999995,230.9061103249219,device,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/frontier_csv/frontier.device.bfgs.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000444195,0.023413140625175882,device,bfgs,5,100,1,recursive,identity (scalar variable)
0.00046108499999999997,0.22555494106292767,device,bfgs,5,1000,1,recursive,identity (scalar variable)
0.00050235,2.0702697322583856,device,bfgs,5,10000,1,recursive,identity (scalar variable)
0.0005034,20.659515295987287,device,bfgs,5,100000,1,recursive,identity (scalar variable)
0.00099125,104.91803278688525,device,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.0056654999999999995,183.56720501279676,device,bfgs,5,10000000,1,recursive,identity (scalar variable)
0.05256999999999999,197.83146281148947,device,bfgs,5,100000000,1,recursive,identity (scalar variable)
0.0007394000000000001,0.02488504192588585,device,bfgs,10,100,1,recursive,identity (scalar variable)
0.0007646,0.24064870520533613,device,bfgs,10,1000,1,recursive,identity (scalar variable)
0.00085005,2.164578554202694,device,bfgs,10,10000,1,recursive,identity (scalar variable)
0.00083705,21.98196045636461,device,bfgs,10,100000,1,recursive,identity (scalar variable)
0.0015852000000000002,116.07368155437798,device,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.008945,205.70150922302963,device,bfgs,10,10000000,1,recursive,identity (scalar variable)
0.08330499999999999,220.87509753316132,device,bfgs,10,100000000,1,recursive,identity (scalar variable)
0.00132785,0.02590654064841661,device,bfgs,20,100,1,recursive,identity (scalar variable)
0.0013798,0.24931149441948106,device,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0015484,2.2216481529320586,device,bfgs,20,10000,1,recursive,identity (scalar variable)
0.0015157500000000002,22.695035460992905,device,bfgs,20,100000,1,recursive,identity (scalar variable)
0.0026827,128.22902299921722,device,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.0157015,219.08734834251504,device,bfgs,20,10000000,1,recursive,identity (scalar variable)
0.14440999999999998,238.21065023197843,device,bfgs,20,100000000,1,recursive,identity (scalar variable)
0.00302685,0.027223020632010174,device,bfgs,50,100,1,recursive,identity (scalar variable)
0.00322255,0.25569812725946844,device,bfgs,50,1000,1,recursive,identity (scalar variable)
0.0036352500000000005,2.2666941750911214,device,bfgs,50,10000,1,recursive,identity (scalar variable)
0.0035359500000000004,23.30349693858793,device,bfgs,50,100000,1,recursive,identity (scalar variable)
0.005445,151.33149678604224,device,bfgs,50,1000000,1,recursive,identity (scalar variable)
0.035685499999999995,230.9061103249219,device,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/frontier_csv/frontier.device.bfgs.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00040772,0.025507701363680958,device,bfgs,5,100,1,recursive,identity
0.00042758,0.24322933720005613,device,bfgs,5,1000,1,recursive,identity
0.00046926,2.2162553808123433,device,bfgs,5,10000,1,recursive,identity
0.000471815,22.04253785911851,device,bfgs,5,100000,1,recursive,identity
0.00093515,111.21210500989145,device,bfgs,5,1000000,1,recursive,identity
0.005437,191.2819569615597,device,bfgs,5,10000000,1,recursive,identity
0.050685,205.1889119068758,device,bfgs,5,100000000,1,recursive,identity
0.0007037,0.02614750603950547,device,bfgs,10,100,1,recursive,identity
0.00072875,0.25248713550600344,device,bfgs,10,1000,1,recursive,identity
0.0008112,2.2682445759368837,device,bfgs,10,10000,1,recursive,identity
0.0007992000000000001,23.02302302302302,device,bfgs,10,100000,1,recursive,identity
0.001531,120.1828870019595,device,bfgs,10,1000000,1,recursive,identity
0.0088085,208.88914117046033,device,bfgs,10,10000000,1,recursive,identity
0.08145,225.90546347452425,device,bfgs,10,100000000,1,recursive,identity
0.00129705,0.026521722369993447,device,bfgs,20,100,1,recursive,identity
0.0013505,0.2547204738985561,device,bfgs,20,1000,1,recursive,identity
0.0015118,2.2754332583675088,device,bfgs,20,10000,1,recursive,identity
0.00145795,23.594773483315617,device,bfgs,20,100000,1,recursive,identity
0.00260205,132.20345496819817,device,bfgs,20,1000000,1,recursive,identity
0.015493999999999999,222.0214276494127,device,bfgs,20,10000000,1,recursive,identity
0.14252,241.36963233230423,device,bfgs,20,100000000,1,recursive,identity
0.0030677,0.026860514391889686,device,bfgs,50,100,1,recursive,identity
0.0031831,0.25886714209418493,device,bfgs,50,1000,1,recursive,identity
0.0036,2.2888888888888888,device,bfgs,50,10000,1,recursive,identity
0.00341635,24.119308618847604,device,bfgs,50,100000,1,recursive,identity
0.0055665,148.02838408335577,device,bfgs,50,1000000,1,recursive,identity
0.0354625,232.35812477969688,device,bfgs,50,10000000,1,recursive,identity


==> rework/frontier_csv/frontier.device.bfgs.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00040772,0.025507701363680958,device,bfgs,5,100,1,recursive,identity
0.00042758,0.24322933720005613,device,bfgs,5,1000,1,recursive,identity
0.00046926,2.2162553808123433,device,bfgs,5,10000,1,recursive,identity
0.000471815,22.04253785911851,device,bfgs,5,100000,1,recursive,identity
0.00093515,111.21210500989145,device,bfgs,5,1000000,1,recursive,identity
0.005437,191.2819569615597,device,bfgs,5,10000000,1,recursive,identity
0.050685,205.1889119068758,device,bfgs,5,100000000,1,recursive,identity
0.0007037,0.02614750603950547,device,bfgs,10,100,1,recursive,identity
0.00072875,0.25248713550600344,device,bfgs,10,1000,1,recursive,identity
0.0008112,2.2682445759368837,device,bfgs,10,10000,1,recursive,identity
0.0007992000000000001,23.02302302302302,device,bfgs,10,100000,1,recursive,identity
0.001531,120.1828870019595,device,bfgs,10,1000000,1,recursive,identity
0.0088085,208.88914117046033,device,bfgs,10,10000000,1,recursive,identity
0.08145,225.90546347452425,device,bfgs,10,100000000,1,recursive,identity
0.00129705,0.026521722369993447,device,bfgs,20,100,1,recursive,identity
0.0013505,0.2547204738985561,device,bfgs,20,1000,1,recursive,identity
0.0015118,2.2754332583675088,device,bfgs,20,10000,1,recursive,identity
0.00145795,23.594773483315617,device,bfgs,20,100000,1,recursive,identity
0.00260205,132.20345496819817,device,bfgs,20,1000000,1,recursive,identity
0.015493999999999999,222.0214276494127,device,bfgs,20,10000000,1,recursive,identity
0.14252,241.36963233230423,device,bfgs,20,100000000,1,recursive,identity
0.0030677,0.026860514391889686,device,bfgs,50,100,1,recursive,identity
0.0031831,0.25886714209418493,device,bfgs,50,1000,1,recursive,identity
0.0036,2.2888888888888888,device,bfgs,50,10000,1,recursive,identity
0.00341635,24.119308618847604,device,bfgs,50,100000,1,recursive,identity
0.0055665,148.02838408335577,device,bfgs,50,1000000,1,recursive,identity
0.0354625,232.35812477969688,device,bfgs,50,10000000,1,recursive,identity


==> rework/frontier_csv/frontier.device.bfgs.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00060855,0.01708980363158327,device,bfgs,5,100,1,recursive,diagonal (variable)
0.00062265,0.16702802537541153,device,bfgs,5,1000,1,recursive,diagonal (variable)
0.0006746,1.5416543136673584,device,bfgs,5,10000,1,recursive,diagonal (variable)
0.0006805,15.282880235121235,device,bfgs,5,100000,1,recursive,diagonal (variable)
0.00146795,70.84709969685616,device,bfgs,5,1000000,1,recursive,diagonal (variable)
0.009197,113.08035228878983,device,bfgs,5,10000000,1,recursive,diagonal (variable)
0.087325,119.09533352419123,device,bfgs,5,100000000,1,recursive,diagonal (variable)
0.0008978500000000001,0.020493400902155148,device,bfgs,10,100,1,recursive,diagonal (variable)
0.00093185,0.19745667221119279,device,bfgs,10,1000,1,recursive,diagonal (variable)
0.00102195,1.8004794755125004,device,bfgs,10,10000,1,recursive,diagonal (variable)
0.0010128,18.16745655608215,device,bfgs,10,100000,1,recursive,diagonal (variable)
0.0020707,88.85884000579513,device,bfgs,10,1000000,1,recursive,diagonal (variable)
0.0125635,146.45600350220877,device,bfgs,10,10000000,1,recursive,diagonal (variable)
0.11738,156.75583574714602,device,bfgs,10,100000000,1,recursive,diagonal (variable)
0.00147035,0.023395790117999114,device,bfgs,20,100,1,recursive,diagonal (variable)
0.00155215,0.22162806429790935,device,bfgs,20,1000,1,recursive,diagonal (variable)
0.0017247999999999999,1.9944341372912802,device,bfgs,20,10000,1,recursive,diagonal (variable)
0.00166475,20.663763327827,device,bfgs,20,100000,1,recursive,diagonal (variable)
0.0032409,106.14335524082816,device,bfgs,20,1000000,1,recursive,diagonal (variable)
0.019279499999999998,178.4278637931482,device,bfgs,20,10000000,1,recursive,diagonal (variable)
0.178155,193.09028654823047,device,bfgs,20,100000000,1,recursive,diagonal (variable)
0.0031901,0.025829911288047396,device,bfgs,50,100,1,recursive,diagonal (variable)
0.0033944500000000002,0.24274919353650812,device,bfgs,50,1000,1,recursive,diagonal (variable)
0.0037971999999999997,2.170020014747709,device,bfgs,50,10000,1,recursive,diagonal (variable)
0.00363425,22.67317878516888,device,bfgs,50,100000,1,recursive,diagonal (variable)
0.006425,128.24902723735408,device,bfgs,50,1000000,1,recursive,diagonal (variable)
0.039328,209.51993490642798,device,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/frontier_csv/frontier.device.bfgs.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00060855,0.01708980363158327,device,bfgs,5,100,1,recursive,diagonal (variable)
0.00062265,0.16702802537541153,device,bfgs,5,1000,1,recursive,diagonal (variable)
0.0006746,1.5416543136673584,device,bfgs,5,10000,1,recursive,diagonal (variable)
0.0006805,15.282880235121235,device,bfgs,5,100000,1,recursive,diagonal (variable)
0.00146795,70.84709969685616,device,bfgs,5,1000000,1,recursive,diagonal (variable)
0.009197,113.08035228878983,device,bfgs,5,10000000,1,recursive,diagonal (variable)
0.087325,119.09533352419123,device,bfgs,5,100000000,1,recursive,diagonal (variable)
0.0008978500000000001,0.020493400902155148,device,bfgs,10,100,1,recursive,diagonal (variable)
0.00093185,0.19745667221119279,device,bfgs,10,1000,1,recursive,diagonal (variable)
0.00102195,1.8004794755125004,device,bfgs,10,10000,1,recursive,diagonal (variable)
0.0010128,18.16745655608215,device,bfgs,10,100000,1,recursive,diagonal (variable)
0.0020707,88.85884000579513,device,bfgs,10,1000000,1,recursive,diagonal (variable)
0.0125635,146.45600350220877,device,bfgs,10,10000000,1,recursive,diagonal (variable)
0.11738,156.75583574714602,device,bfgs,10,100000000,1,recursive,diagonal (variable)
0.00147035,0.023395790117999114,device,bfgs,20,100,1,recursive,diagonal (variable)
0.00155215,0.22162806429790935,device,bfgs,20,1000,1,recursive,diagonal (variable)
0.0017247999999999999,1.9944341372912802,device,bfgs,20,10000,1,recursive,diagonal (variable)
0.00166475,20.663763327827,device,bfgs,20,100000,1,recursive,diagonal (variable)
0.0032409,106.14335524082816,device,bfgs,20,1000000,1,recursive,diagonal (variable)
0.019279499999999998,178.4278637931482,device,bfgs,20,10000000,1,recursive,diagonal (variable)
0.178155,193.09028654823047,device,bfgs,20,100000000,1,recursive,diagonal (variable)
0.0031901,0.025829911288047396,device,bfgs,50,100,1,recursive,diagonal (variable)
0.0033944500000000002,0.24274919353650812,device,bfgs,50,1000,1,recursive,diagonal (variable)
0.0037971999999999997,2.170020014747709,device,bfgs,50,10000,1,recursive,diagonal (variable)
0.00363425,22.67317878516888,device,bfgs,50,100000,1,recursive,diagonal (variable)
0.006425,128.24902723735408,device,bfgs,50,1000000,1,recursive,diagonal (variable)
0.039328,209.51993490642798,device,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/frontier_csv/frontier.device.bfgs.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000410595,0.025329095580803467,device,bfgs,5,100,1,recursive,diagonal
0.000432715,0.2403429509030193,device,bfgs,5,1000,1,recursive,diagonal
0.00046676499999999995,2.228101935663557,device,bfgs,5,10000,1,recursive,diagonal
0.00047332499999999997,21.972217820736283,device,bfgs,5,100000,1,recursive,diagonal
0.0009428,110.3097157403479,device,bfgs,5,1000000,1,recursive,diagonal
0.0055155000000000004,188.55951409663675,device,bfgs,5,10000000,1,recursive,diagonal
0.051254999999999995,202.90703346015025,device,bfgs,5,100000000,1,recursive,diagonal
0.0007062500000000001,0.026053097345132743,device,bfgs,10,100,1,recursive,diagonal
0.0007316,0.2515035538545653,device,bfgs,10,1000,1,recursive,diagonal
0.0008118,2.266568120226657,device,bfgs,10,10000,1,recursive,diagonal
0.0007960999999999999,23.11267428714986,device,bfgs,10,100000,1,recursive,diagonal
0.0015400000000000001,119.48051948051948,device,bfgs,10,1000000,1,recursive,diagonal
0.008802,209.0433992274483,device,bfgs,10,10000000,1,recursive,diagonal
0.08193,224.5819602099353,device,bfgs,10,100000000,1,recursive,diagonal
0.0013067,0.02632585903420831,device,bfgs,20,100,1,recursive,diagonal
0.0013462,0.2555340959738523,device,bfgs,20,1000,1,recursive,diagonal
0.00150825,2.2807889938670645,device,bfgs,20,10000,1,recursive,diagonal
0.0014508,23.711055969120487,device,bfgs,20,100000,1,recursive,diagonal
0.0026084,131.8816132495016,device,bfgs,20,1000000,1,recursive,diagonal
0.0155615,221.0583812614465,device,bfgs,20,10000000,1,recursive,diagonal
0.14308,240.4249370981269,device,bfgs,20,100000000,1,recursive,diagonal
0.00307485,0.026798055189684047,device,bfgs,50,100,1,recursive,diagonal
0.0032159,0.256226872726142,device,bfgs,50,1000,1,recursive,diagonal
0.00359585,2.291530514342923,device,bfgs,50,10000,1,recursive,diagonal
0.0034389500000000005,23.960801988979192,device,bfgs,50,100000,1,recursive,diagonal
0.005575999999999999,147.7761836441894,device,bfgs,50,1000000,1,recursive,diagonal
0.035579,231.59729053655246,device,bfgs,50,10000000,1,recursive,diagonal


==> rework/frontier_csv/frontier.device.bfgs.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000410595,0.025329095580803467,device,bfgs,5,100,1,recursive,diagonal
0.000432715,0.2403429509030193,device,bfgs,5,1000,1,recursive,diagonal
0.00046676499999999995,2.228101935663557,device,bfgs,5,10000,1,recursive,diagonal
0.00047332499999999997,21.972217820736283,device,bfgs,5,100000,1,recursive,diagonal
0.0009428,110.3097157403479,device,bfgs,5,1000000,1,recursive,diagonal
0.0055155000000000004,188.55951409663675,device,bfgs,5,10000000,1,recursive,diagonal
0.051254999999999995,202.90703346015025,device,bfgs,5,100000000,1,recursive,diagonal
0.0007062500000000001,0.026053097345132743,device,bfgs,10,100,1,recursive,diagonal
0.0007316,0.2515035538545653,device,bfgs,10,1000,1,recursive,diagonal
0.0008118,2.266568120226657,device,bfgs,10,10000,1,recursive,diagonal
0.0007960999999999999,23.11267428714986,device,bfgs,10,100000,1,recursive,diagonal
0.0015400000000000001,119.48051948051948,device,bfgs,10,1000000,1,recursive,diagonal
0.008802,209.0433992274483,device,bfgs,10,10000000,1,recursive,diagonal
0.08193,224.5819602099353,device,bfgs,10,100000000,1,recursive,diagonal
0.0013067,0.02632585903420831,device,bfgs,20,100,1,recursive,diagonal
0.0013462,0.2555340959738523,device,bfgs,20,1000,1,recursive,diagonal
0.00150825,2.2807889938670645,device,bfgs,20,10000,1,recursive,diagonal
0.0014508,23.711055969120487,device,bfgs,20,100000,1,recursive,diagonal
0.0026084,131.8816132495016,device,bfgs,20,1000000,1,recursive,diagonal
0.0155615,221.0583812614465,device,bfgs,20,10000000,1,recursive,diagonal
0.14308,240.4249370981269,device,bfgs,20,100000000,1,recursive,diagonal
0.00307485,0.026798055189684047,device,bfgs,50,100,1,recursive,diagonal
0.0032159,0.256226872726142,device,bfgs,50,1000,1,recursive,diagonal
0.00359585,2.291530514342923,device,bfgs,50,10000,1,recursive,diagonal
0.0034389500000000005,23.960801988979192,device,bfgs,50,100000,1,recursive,diagonal
0.005575999999999999,147.7761836441894,device,bfgs,50,1000000,1,recursive,diagonal
0.035579,231.59729053655246,device,bfgs,50,10000000,1,recursive,diagonal


==> rework/frontier_csv/frontier.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00036401,0.028570643663635615,device,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
0.00037767,0.2753726798527815,device,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
0.00040902000000000006,2.5426629504669696,device,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.000427825,24.309004850113947,device,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.0008222,126.48990513257115,device,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.0047059499999999995,220.99682317066694,device,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
0.0440065,236.32872416574827,device,dbfgs+inplace,5,100000000,1,recursive,identity (scalar variable)
0.00036413499999999997,0.05053070976423579,device,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
0.000378495,0.486135880262619,device,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00041265,4.458984611656367,device,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.00044934500000000003,40.94849169346493,device,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.0009728,189.14473684210526,device,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.006243,294.7300977094346,device,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
0.05917,310.96839614669597,device,dbfgs+inplace,10,100000000,1,recursive,identity (scalar variable)
0.00036394,0.09452107490245645,device,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
0.000379885,0.9055372020479882,device,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.0004143,8.303161959932416,device,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.0004849,70.94246236337389,device,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.0012793499999999998,268.8865439480987,device,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.009199,373.95369061854547,device,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
0.08838,389.22833220185566,device,dbfgs+inplace,20,100000000,1,recursive,identity (scalar variable)
0.000368085,0.2238613363761088,device,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
0.000374625,2.199532866199533,device,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.000410615,20.067459785930858,device,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.0007622,108.10810810810811,device,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.00215055,383.15779684266806,device,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
0.018092,455.44992261773154,device,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/frontier_csv/frontier.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00036401,0.028570643663635615,device,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
0.00037767,0.2753726798527815,device,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
0.00040902000000000006,2.5426629504669696,device,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.000427825,24.309004850113947,device,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.0008222,126.48990513257115,device,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.0047059499999999995,220.99682317066694,device,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
0.0440065,236.32872416574827,device,dbfgs+inplace,5,100000000,1,recursive,identity (scalar variable)
0.00036413499999999997,0.05053070976423579,device,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
0.000378495,0.486135880262619,device,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00041265,4.458984611656367,device,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.00044934500000000003,40.94849169346493,device,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.0009728,189.14473684210526,device,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.006243,294.7300977094346,device,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
0.05917,310.96839614669597,device,dbfgs+inplace,10,100000000,1,recursive,identity (scalar variable)
0.00036394,0.09452107490245645,device,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
0.000379885,0.9055372020479882,device,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.0004143,8.303161959932416,device,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.0004849,70.94246236337389,device,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.0012793499999999998,268.8865439480987,device,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.009199,373.95369061854547,device,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
0.08838,389.22833220185566,device,dbfgs+inplace,20,100000000,1,recursive,identity (scalar variable)
0.000368085,0.2238613363761088,device,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
0.000374625,2.199532866199533,device,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.000410615,20.067459785930858,device,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.0007622,108.10810810810811,device,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.00215055,383.15779684266806,device,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
0.018092,455.44992261773154,device,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/frontier_csv/frontier.device.dbfgs+inplace.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00027258,0.0381539364590212,device,dbfgs+inplace,5,100,1,recursive,identity
0.00027964,0.371906737233586,device,dbfgs+inplace,5,1000,1,recursive,identity
0.00029175999999999996,3.5645736221551965,device,dbfgs+inplace,5,10000,1,recursive,identity
0.00031005999999999997,33.54189511707412,device,dbfgs+inplace,5,100000,1,recursive,identity
0.00067875,153.22283609576428,device,dbfgs+inplace,5,1000000,1,recursive,identity
0.0042286,245.94428416024215,device,dbfgs+inplace,5,10000000,1,recursive,identity
0.0402575,258.33695584673666,device,dbfgs+inplace,5,100000000,1,recursive,identity
0.000272585,0.06750188014747695,device,dbfgs+inplace,10,100,1,recursive,identity
0.000281335,0.6540245614658681,device,dbfgs+inplace,10,1000,1,recursive,identity
0.000294015,6.258184106253082,device,dbfgs+inplace,10,10000,1,recursive,identity
0.000331855,55.44590257793313,device,dbfgs+inplace,10,100000,1,recursive,identity
0.0008347000000000001,220.4384808913382,device,dbfgs+inplace,10,1000000,1,recursive,identity
0.0057695,318.9184504723113,device,dbfgs+inplace,10,10000000,1,recursive,identity
0.055405,332.0999909755437,device,dbfgs+inplace,10,100000000,1,recursive,identity
0.000272215,0.12637069963080652,device,dbfgs+inplace,20,100,1,recursive,identity
0.00028232,1.2184754888070273,device,dbfgs+inplace,20,1000,1,recursive,identity
0.0002964,11.605937921727396,device,dbfgs+inplace,20,10000,1,recursive,identity
0.000368355,93.38817173650418,device,dbfgs+inplace,20,100000,1,recursive,identity
0.0011296499999999998,304.51909883592265,device,dbfgs+inplace,20,1000000,1,recursive,identity
0.008731,393.99839651815375,device,dbfgs+inplace,20,10000000,1,recursive,identity
0.08456,406.8117313150426,device,dbfgs+inplace,20,100000000,1,recursive,identity
0.000275485,0.29910884440169155,device,dbfgs+inplace,50,100,1,recursive,identity
0.00028746,2.8664857719334864,device,dbfgs+inplace,50,1000,1,recursive,identity
0.00030127,27.350881269293325,device,dbfgs+inplace,50,10000,1,recursive,identity
0.00066015,124.82011664015755,device,dbfgs+inplace,50,100000,1,recursive,identity
0.002016,408.73015873015873,device,dbfgs+inplace,50,1000000,1,recursive,identity
0.017633,467.3056201440481,device,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/frontier_csv/frontier.device.dbfgs+inplace.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00027258,0.0381539364590212,device,dbfgs+inplace,5,100,1,recursive,identity
0.00027964,0.371906737233586,device,dbfgs+inplace,5,1000,1,recursive,identity
0.00029175999999999996,3.5645736221551965,device,dbfgs+inplace,5,10000,1,recursive,identity
0.00031005999999999997,33.54189511707412,device,dbfgs+inplace,5,100000,1,recursive,identity
0.00067875,153.22283609576428,device,dbfgs+inplace,5,1000000,1,recursive,identity
0.0042286,245.94428416024215,device,dbfgs+inplace,5,10000000,1,recursive,identity
0.0402575,258.33695584673666,device,dbfgs+inplace,5,100000000,1,recursive,identity
0.000272585,0.06750188014747695,device,dbfgs+inplace,10,100,1,recursive,identity
0.000281335,0.6540245614658681,device,dbfgs+inplace,10,1000,1,recursive,identity
0.000294015,6.258184106253082,device,dbfgs+inplace,10,10000,1,recursive,identity
0.000331855,55.44590257793313,device,dbfgs+inplace,10,100000,1,recursive,identity
0.0008347000000000001,220.4384808913382,device,dbfgs+inplace,10,1000000,1,recursive,identity
0.0057695,318.9184504723113,device,dbfgs+inplace,10,10000000,1,recursive,identity
0.055405,332.0999909755437,device,dbfgs+inplace,10,100000000,1,recursive,identity
0.000272215,0.12637069963080652,device,dbfgs+inplace,20,100,1,recursive,identity
0.00028232,1.2184754888070273,device,dbfgs+inplace,20,1000,1,recursive,identity
0.0002964,11.605937921727396,device,dbfgs+inplace,20,10000,1,recursive,identity
0.000368355,93.38817173650418,device,dbfgs+inplace,20,100000,1,recursive,identity
0.0011296499999999998,304.51909883592265,device,dbfgs+inplace,20,1000000,1,recursive,identity
0.008731,393.99839651815375,device,dbfgs+inplace,20,10000000,1,recursive,identity
0.08456,406.8117313150426,device,dbfgs+inplace,20,100000000,1,recursive,identity
0.000275485,0.29910884440169155,device,dbfgs+inplace,50,100,1,recursive,identity
0.00028746,2.8664857719334864,device,dbfgs+inplace,50,1000,1,recursive,identity
0.00030127,27.350881269293325,device,dbfgs+inplace,50,10000,1,recursive,identity
0.00066015,124.82011664015755,device,dbfgs+inplace,50,100000,1,recursive,identity
0.002016,408.73015873015873,device,dbfgs+inplace,50,1000000,1,recursive,identity
0.017633,467.3056201440481,device,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/frontier_csv/frontier.device.dbfgs+inplace.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00050235,0.020702697322583855,device,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
0.0005208,0.19969278033794163,device,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.0005694000000000001,1.8264840182648399,device,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.00058065,17.910961853095667,device,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.0011921,87.24100327153762,device,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.007341499999999999,141.66042361915143,device,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
0.06977,149.0612010892934,device,dbfgs+inplace,5,100000000,1,recursive,diagonal (variable)
0.0005045,0.03647175421209119,device,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
0.0005195499999999999,0.35415263208545866,device,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.0005644,3.2600992204110564,device,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.0005981000000000001,30.76408627319846,device,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.00134365,136.94042347337475,device,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.0089275,206.10473256790814,device,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
0.08441499999999999,217.9707397974294,device,dbfgs+inplace,10,100000000,1,recursive,diagonal (variable)
0.0005065499999999999,0.06791037409929919,device,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
0.00051875,0.663132530120482,device,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.0005627,6.113381908654701,device,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0006379000000000001,53.926947797460414,device,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0016423,209.4623394020581,device,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.011814,291.17995598442525,device,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
0.11374999999999999,302.4175824175825,device,dbfgs+inplace,20,100000000,1,recursive,diagonal (variable)
0.0005061999999999999,0.16278150928486765,device,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
0.0005191,1.5873627432094009,device,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.0005679,14.509596759992956,device,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.0009247999999999999,89.10034602076125,device,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.0025262,326.18161665743014,device,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
0.0206875,398.3081570996979,device,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/frontier_csv/frontier.device.dbfgs+inplace.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00050235,0.020702697322583855,device,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
0.0005208,0.19969278033794163,device,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.0005694000000000001,1.8264840182648399,device,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.00058065,17.910961853095667,device,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.0011921,87.24100327153762,device,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.007341499999999999,141.66042361915143,device,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
0.06977,149.0612010892934,device,dbfgs+inplace,5,100000000,1,recursive,diagonal (variable)
0.0005045,0.03647175421209119,device,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
0.0005195499999999999,0.35415263208545866,device,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.0005644,3.2600992204110564,device,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.0005981000000000001,30.76408627319846,device,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.00134365,136.94042347337475,device,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.0089275,206.10473256790814,device,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
0.08441499999999999,217.9707397974294,device,dbfgs+inplace,10,100000000,1,recursive,diagonal (variable)
0.0005065499999999999,0.06791037409929919,device,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
0.00051875,0.663132530120482,device,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.0005627,6.113381908654701,device,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0006379000000000001,53.926947797460414,device,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0016423,209.4623394020581,device,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.011814,291.17995598442525,device,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
0.11374999999999999,302.4175824175825,device,dbfgs+inplace,20,100000000,1,recursive,diagonal (variable)
0.0005061999999999999,0.16278150928486765,device,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
0.0005191,1.5873627432094009,device,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.0005679,14.509596759992956,device,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.0009247999999999999,89.10034602076125,device,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.0025262,326.18161665743014,device,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
0.0206875,398.3081570996979,device,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/frontier_csv/frontier.device.dbfgs+inplace.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00027134,0.03832829660204909,device,dbfgs+inplace,5,100,1,recursive,diagonal
0.00027502500000000003,0.37814744114171434,device,dbfgs+inplace,5,1000,1,recursive,diagonal
0.000291975,3.5619487969860435,device,dbfgs+inplace,5,10000,1,recursive,diagonal
0.000313385,33.186017199291605,device,dbfgs+inplace,5,100000,1,recursive,diagonal
0.00067955,153.0424545655213,device,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.00428015,242.98213847645525,device,dbfgs+inplace,5,10000000,1,recursive,diagonal
0.040875,254.43425076452598,device,dbfgs+inplace,5,100000000,1,recursive,diagonal
0.000271525,0.067765399134518,device,dbfgs+inplace,10,100,1,recursive,diagonal
0.000278665,0.6602910304487467,device,dbfgs+inplace,10,1000,1,recursive,diagonal
0.00029201,6.301154070066094,device,dbfgs+inplace,10,10000,1,recursive,diagonal
0.00033294,55.265212951282514,device,dbfgs+inplace,10,100000,1,recursive,diagonal
0.00083745,219.7146098274524,device,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.0058975,311.9966087325138,device,dbfgs+inplace,10,10000000,1,recursive,diagonal
0.055654999999999996,330.6082113017698,device,dbfgs+inplace,10,100000000,1,recursive,diagonal
0.00027084499999999997,0.12700991341911427,device,dbfgs+inplace,20,100,1,recursive,diagonal
0.000281095,1.2237855529269464,device,dbfgs+inplace,20,1000,1,recursive,diagonal
0.000294015,11.700083329081851,device,dbfgs+inplace,20,10000,1,recursive,diagonal
0.00037168,92.552733534223,device,dbfgs+inplace,20,100000,1,recursive,diagonal
0.0011386500000000002,302.1121503534887,device,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.0087245,394.29193650065906,device,dbfgs+inplace,20,10000000,1,recursive,diagonal
0.08504500000000001,404.4917396672349,device,dbfgs+inplace,20,100000000,1,recursive,diagonal
0.000275395,0.2992065941647452,device,dbfgs+inplace,50,100,1,recursive,diagonal
0.000286075,2.8803635410294506,device,dbfgs+inplace,50,1000,1,recursive,diagonal
0.00029972,27.49232617109302,device,dbfgs+inplace,50,10000,1,recursive,diagonal
0.00065945,124.95261202517248,device,dbfgs+inplace,50,100000,1,recursive,diagonal
0.00201895,408.13294038980666,device,dbfgs+inplace,50,1000000,1,recursive,diagonal
0.0176735,466.2347582538829,device,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/frontier_csv/frontier.device.dbfgs+inplace.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00027134,0.03832829660204909,device,dbfgs+inplace,5,100,1,recursive,diagonal
0.00027502500000000003,0.37814744114171434,device,dbfgs+inplace,5,1000,1,recursive,diagonal
0.000291975,3.5619487969860435,device,dbfgs+inplace,5,10000,1,recursive,diagonal
0.000313385,33.186017199291605,device,dbfgs+inplace,5,100000,1,recursive,diagonal
0.00067955,153.0424545655213,device,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.00428015,242.98213847645525,device,dbfgs+inplace,5,10000000,1,recursive,diagonal
0.040875,254.43425076452598,device,dbfgs+inplace,5,100000000,1,recursive,diagonal
0.000271525,0.067765399134518,device,dbfgs+inplace,10,100,1,recursive,diagonal
0.000278665,0.6602910304487467,device,dbfgs+inplace,10,1000,1,recursive,diagonal
0.00029201,6.301154070066094,device,dbfgs+inplace,10,10000,1,recursive,diagonal
0.00033294,55.265212951282514,device,dbfgs+inplace,10,100000,1,recursive,diagonal
0.00083745,219.7146098274524,device,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.0058975,311.9966087325138,device,dbfgs+inplace,10,10000000,1,recursive,diagonal
0.055654999999999996,330.6082113017698,device,dbfgs+inplace,10,100000000,1,recursive,diagonal
0.00027084499999999997,0.12700991341911427,device,dbfgs+inplace,20,100,1,recursive,diagonal
0.000281095,1.2237855529269464,device,dbfgs+inplace,20,1000,1,recursive,diagonal
0.000294015,11.700083329081851,device,dbfgs+inplace,20,10000,1,recursive,diagonal
0.00037168,92.552733534223,device,dbfgs+inplace,20,100000,1,recursive,diagonal
0.0011386500000000002,302.1121503534887,device,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.0087245,394.29193650065906,device,dbfgs+inplace,20,10000000,1,recursive,diagonal
0.08504500000000001,404.4917396672349,device,dbfgs+inplace,20,100000000,1,recursive,diagonal
0.000275395,0.2992065941647452,device,dbfgs+inplace,50,100,1,recursive,diagonal
0.000286075,2.8803635410294506,device,dbfgs+inplace,50,1000,1,recursive,diagonal
0.00029972,27.49232617109302,device,dbfgs+inplace,50,10000,1,recursive,diagonal
0.00065945,124.95261202517248,device,dbfgs+inplace,50,100000,1,recursive,diagonal
0.00201895,408.13294038980666,device,dbfgs+inplace,50,1000000,1,recursive,diagonal
0.0176735,466.2347582538829,device,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/frontier_csv/frontier.host.bfgs.compact_dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.45015e-05,0.7171671896010757,host,bfgs,5,100,1,compact dense,identity (scalar variable)
1.98505e-05,5.239162741492658,host,bfgs,5,1000,1,compact dense,identity (scalar variable)
8.3165e-05,12.505260626465462,host,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.0006091499999999999,17.072970532709515,host,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.013811,7.530229527188473,host,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.137735,7.550731477111845,host,bfgs,5,10000000,1,compact dense,identity (scalar variable)
1.40555,7.399238732168901,host,bfgs,5,100000000,1,compact dense,identity (scalar variable)
1.4687500000000001e-05,1.2527659574468084,host,bfgs,10,100,1,compact dense,identity (scalar variable)
2.2678999999999998e-05,8.11323250584241,host,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.00010357000000000001,17.76576228637636,host,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.0008366999999999999,21.991155730847378,host,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.018773500000000002,9.80104935147948,host,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.1867,9.855382967327262,host,bfgs,10,10000000,1,compact dense,identity (scalar variable)
1.8748999999999998,9.813856739026082,host,bfgs,10,100000000,1,compact dense,identity (scalar variable)
1.55885e-05,2.206754979632421,host,bfgs,20,100,1,compact dense,identity (scalar variable)
2.90075e-05,11.859001982245971,host,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.000142205,24.19042930979923,host,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.0017298,19.88669210313331,host,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.028874499999999997,11.913626209977663,host,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.28219500000000003,12.190152199720051,host,bfgs,20,10000000,1,compact dense,identity (scalar variable)
2.80545,12.26184747544957,host,bfgs,20,100000000,1,compact dense,identity (scalar variable)
1.9672e-05,4.188694591297275,host,bfgs,50,100,1,compact dense,identity (scalar variable)
5.4255e-05,15.18754031886462,host,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.000287075,28.703300531220062,host,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.0047557,17.326576529217572,host,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.059019999999999996,13.961369027448324,host,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.58965,13.974391588230306,host,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/frontier_csv/frontier.host.bfgs.compact_dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.45015e-05,0.7171671896010757,host,bfgs,5,100,1,compact dense,identity (scalar variable)
1.98505e-05,5.239162741492658,host,bfgs,5,1000,1,compact dense,identity (scalar variable)
8.3165e-05,12.505260626465462,host,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.0006091499999999999,17.072970532709515,host,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.013811,7.530229527188473,host,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.137735,7.550731477111845,host,bfgs,5,10000000,1,compact dense,identity (scalar variable)
1.40555,7.399238732168901,host,bfgs,5,100000000,1,compact dense,identity (scalar variable)
1.4687500000000001e-05,1.2527659574468084,host,bfgs,10,100,1,compact dense,identity (scalar variable)
2.2678999999999998e-05,8.11323250584241,host,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.00010357000000000001,17.76576228637636,host,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.0008366999999999999,21.991155730847378,host,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.018773500000000002,9.80104935147948,host,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.1867,9.855382967327262,host,bfgs,10,10000000,1,compact dense,identity (scalar variable)
1.8748999999999998,9.813856739026082,host,bfgs,10,100000000,1,compact dense,identity (scalar variable)
1.55885e-05,2.206754979632421,host,bfgs,20,100,1,compact dense,identity (scalar variable)
2.90075e-05,11.859001982245971,host,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.000142205,24.19042930979923,host,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.0017298,19.88669210313331,host,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.028874499999999997,11.913626209977663,host,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.28219500000000003,12.190152199720051,host,bfgs,20,10000000,1,compact dense,identity (scalar variable)
2.80545,12.26184747544957,host,bfgs,20,100000000,1,compact dense,identity (scalar variable)
1.9672e-05,4.188694591297275,host,bfgs,50,100,1,compact dense,identity (scalar variable)
5.4255e-05,15.18754031886462,host,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.000287075,28.703300531220062,host,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.0047557,17.326576529217572,host,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.059019999999999996,13.961369027448324,host,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.58965,13.974391588230306,host,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/frontier_csv/frontier.host.bfgs.compact_dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.2284000000000001e-05,0.8466297622924127,host,bfgs,5,100,1,compact dense,identity
1.7386999999999998e-05,5.981480416403061,host,bfgs,5,1000,1,compact dense,identity
7.8835e-05,13.192110103380477,host,bfgs,5,10000,1,compact dense,identity
0.00058665,17.727776357282877,host,bfgs,5,100000,1,compact dense,identity
0.013222999999999999,7.865083566512895,host,bfgs,5,1000000,1,compact dense,identity
0.133295,7.8022431449041605,host,bfgs,5,10000000,1,compact dense,identity
1.3371,7.778027073517314,host,bfgs,5,100000000,1,compact dense,identity
1.259e-05,1.4614773629864972,host,bfgs,10,100,1,compact dense,identity
2.04765e-05,8.9859106780944,host,bfgs,10,1000,1,compact dense,identity
0.00010258000000000001,17.937219730941703,host,bfgs,10,10000,1,compact dense,identity
0.0008227,22.365382277865567,host,bfgs,10,100000,1,compact dense,identity
0.018548000000000002,9.92020703040759,host,bfgs,10,1000000,1,compact dense,identity
0.179515,10.249839846252401,host,bfgs,10,10000000,1,compact dense,identity
1.81835,10.119063986581242,host,bfgs,10,100000000,1,compact dense,identity
1.35055e-05,2.5471104364888375,host,bfgs,20,100,1,compact dense,identity
2.6294000000000003e-05,13.082832585380693,host,bfgs,20,1000,1,compact dense,identity
0.000137645,24.99182680082822,host,bfgs,20,10000,1,compact dense,identity
0.00169485,20.296781426084905,host,bfgs,20,100000,1,compact dense,identity
0.0287545,11.963344867759828,host,bfgs,20,1000000,1,compact dense,identity
0.27528,12.49636733507701,host,bfgs,20,10000000,1,compact dense,identity
2.7404,12.552911983652022,host,bfgs,20,100000000,1,compact dense,identity
1.67935e-05,4.906660315002829,host,bfgs,50,100,1,compact dense,identity
4.9333500000000005e-05,16.702646274843666,host,bfgs,50,1000,1,compact dense,identity
0.000281825,29.238002306395817,host,bfgs,50,10000,1,compact dense,identity
0.00470715,17.505284513984044,host,bfgs,50,100000,1,compact dense,identity
0.05909,13.944829920460316,host,bfgs,50,1000000,1,compact dense,identity
0.5855,14.073441502988898,host,bfgs,50,10000000,1,compact dense,identity


==> rework/frontier_csv/frontier.host.bfgs.compact_dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.2284000000000001e-05,0.8466297622924127,host,bfgs,5,100,1,compact dense,identity
1.7386999999999998e-05,5.981480416403061,host,bfgs,5,1000,1,compact dense,identity
7.8835e-05,13.192110103380477,host,bfgs,5,10000,1,compact dense,identity
0.00058665,17.727776357282877,host,bfgs,5,100000,1,compact dense,identity
0.013222999999999999,7.865083566512895,host,bfgs,5,1000000,1,compact dense,identity
0.133295,7.8022431449041605,host,bfgs,5,10000000,1,compact dense,identity
1.3371,7.778027073517314,host,bfgs,5,100000000,1,compact dense,identity
1.259e-05,1.4614773629864972,host,bfgs,10,100,1,compact dense,identity
2.04765e-05,8.9859106780944,host,bfgs,10,1000,1,compact dense,identity
0.00010258000000000001,17.937219730941703,host,bfgs,10,10000,1,compact dense,identity
0.0008227,22.365382277865567,host,bfgs,10,100000,1,compact dense,identity
0.018548000000000002,9.92020703040759,host,bfgs,10,1000000,1,compact dense,identity
0.179515,10.249839846252401,host,bfgs,10,10000000,1,compact dense,identity
1.81835,10.119063986581242,host,bfgs,10,100000000,1,compact dense,identity
1.35055e-05,2.5471104364888375,host,bfgs,20,100,1,compact dense,identity
2.6294000000000003e-05,13.082832585380693,host,bfgs,20,1000,1,compact dense,identity
0.000137645,24.99182680082822,host,bfgs,20,10000,1,compact dense,identity
0.00169485,20.296781426084905,host,bfgs,20,100000,1,compact dense,identity
0.0287545,11.963344867759828,host,bfgs,20,1000000,1,compact dense,identity
0.27528,12.49636733507701,host,bfgs,20,10000000,1,compact dense,identity
2.7404,12.552911983652022,host,bfgs,20,100000000,1,compact dense,identity
1.67935e-05,4.906660315002829,host,bfgs,50,100,1,compact dense,identity
4.9333500000000005e-05,16.702646274843666,host,bfgs,50,1000,1,compact dense,identity
0.000281825,29.238002306395817,host,bfgs,50,10000,1,compact dense,identity
0.00470715,17.505284513984044,host,bfgs,50,100000,1,compact dense,identity
0.05909,13.944829920460316,host,bfgs,50,1000000,1,compact dense,identity
0.5855,14.073441502988898,host,bfgs,50,10000000,1,compact dense,identity


==> rework/frontier_csv/frontier.host.bfgs.compact_dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
5.185e-05,0.20057859209257475,host,bfgs,5,100,1,compact dense,diagonal (variable)
7.1125e-05,1.4622144112478033,host,bfgs,5,1000,1,compact dense,diagonal (variable)
0.00026442,3.9331366764995077,host,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0021094,4.930311937043709,host,bfgs,5,100000,1,compact dense,diagonal (variable)
0.03866,2.6901189860320747,host,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.40004,2.5997400259974004,host,bfgs,5,10000000,1,compact dense,diagonal (variable)
4.0235,2.58481421647819,host,bfgs,5,100000000,1,compact dense,diagonal (variable)
6.882000000000001e-05,0.2673641383318802,host,bfgs,10,100,1,compact dense,diagonal (variable)
9.8945e-05,1.8596189802415486,host,bfgs,10,1000,1,compact dense,diagonal (variable)
0.000392745,4.684973710677411,host,bfgs,10,10000,1,compact dense,diagonal (variable)
0.0036404,5.05438962751346,host,bfgs,10,100000,1,compact dense,diagonal (variable)
0.056815000000000004,3.238581360556191,host,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.5866,3.1367200818274803,host,bfgs,10,10000000,1,compact dense,diagonal (variable)
5.8295,3.156359893644395,host,bfgs,10,100000000,1,compact dense,diagonal (variable)
8.7005e-05,0.3953795758864433,host,bfgs,20,100,1,compact dense,diagonal (variable)
0.000138545,2.482947778700061,host,bfgs,20,1000,1,compact dense,diagonal (variable)
0.00061545,5.5894061255991545,host,bfgs,20,10000,1,compact dense,diagonal (variable)
0.0076515,4.495850486832647,host,bfgs,20,100000,1,compact dense,diagonal (variable)
0.094415,3.6434888524069273,host,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.9792,3.5130718954248366,host,bfgs,20,10000000,1,compact dense,diagonal (variable)
9.8615,3.488313136946712,host,bfgs,20,100000000,1,compact dense,diagonal (variable)
0.00013577,0.6069087427266701,host,bfgs,50,100,1,compact dense,diagonal (variable)
0.000299905,2.7475367199613214,host,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0018041499999999998,4.567247734390157,host,bfgs,50,10000,1,compact dense,diagonal (variable)
0.024083,3.4215006436075237,host,bfgs,50,100000,1,compact dense,diagonal (variable)
0.26239,3.1403635809291512,host,bfgs,50,1000000,1,compact dense,diagonal (variable)
2.65915,3.098734558035462,host,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/frontier_csv/frontier.host.bfgs.compact_dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
5.185e-05,0.20057859209257475,host,bfgs,5,100,1,compact dense,diagonal (variable)
7.1125e-05,1.4622144112478033,host,bfgs,5,1000,1,compact dense,diagonal (variable)
0.00026442,3.9331366764995077,host,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0021094,4.930311937043709,host,bfgs,5,100000,1,compact dense,diagonal (variable)
0.03866,2.6901189860320747,host,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.40004,2.5997400259974004,host,bfgs,5,10000000,1,compact dense,diagonal (variable)
4.0235,2.58481421647819,host,bfgs,5,100000000,1,compact dense,diagonal (variable)
6.882000000000001e-05,0.2673641383318802,host,bfgs,10,100,1,compact dense,diagonal (variable)
9.8945e-05,1.8596189802415486,host,bfgs,10,1000,1,compact dense,diagonal (variable)
0.000392745,4.684973710677411,host,bfgs,10,10000,1,compact dense,diagonal (variable)
0.0036404,5.05438962751346,host,bfgs,10,100000,1,compact dense,diagonal (variable)
0.056815000000000004,3.238581360556191,host,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.5866,3.1367200818274803,host,bfgs,10,10000000,1,compact dense,diagonal (variable)
5.8295,3.156359893644395,host,bfgs,10,100000000,1,compact dense,diagonal (variable)
8.7005e-05,0.3953795758864433,host,bfgs,20,100,1,compact dense,diagonal (variable)
0.000138545,2.482947778700061,host,bfgs,20,1000,1,compact dense,diagonal (variable)
0.00061545,5.5894061255991545,host,bfgs,20,10000,1,compact dense,diagonal (variable)
0.0076515,4.495850486832647,host,bfgs,20,100000,1,compact dense,diagonal (variable)
0.094415,3.6434888524069273,host,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.9792,3.5130718954248366,host,bfgs,20,10000000,1,compact dense,diagonal (variable)
9.8615,3.488313136946712,host,bfgs,20,100000000,1,compact dense,diagonal (variable)
0.00013577,0.6069087427266701,host,bfgs,50,100,1,compact dense,diagonal (variable)
0.000299905,2.7475367199613214,host,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0018041499999999998,4.567247734390157,host,bfgs,50,10000,1,compact dense,diagonal (variable)
0.024083,3.4215006436075237,host,bfgs,50,100000,1,compact dense,diagonal (variable)
0.26239,3.1403635809291512,host,bfgs,50,1000000,1,compact dense,diagonal (variable)
2.65915,3.098734558035462,host,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/frontier_csv/frontier.host.bfgs.compact_dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.24675e-05,0.8341688389813515,host,bfgs,5,100,1,compact dense,diagonal
1.80495e-05,5.761932463503144,host,bfgs,5,1000,1,compact dense,diagonal
8.522e-05,12.203708049753578,host,bfgs,5,10000,1,compact dense,diagonal
0.00062995,16.509246765616318,host,bfgs,5,100000,1,compact dense,diagonal
0.0143125,7.2663755458515285,host,bfgs,5,1000000,1,compact dense,diagonal
0.14699500000000001,7.075070580631993,host,bfgs,5,10000000,1,compact dense,diagonal
1.471,7.070020394289599,host,bfgs,5,100000000,1,compact dense,diagonal
1.2938e-05,1.422167259236358,host,bfgs,10,100,1,compact dense,diagonal
2.12725e-05,8.649665060524152,host,bfgs,10,1000,1,compact dense,diagonal
0.00010330999999999998,17.81047333268803,host,bfgs,10,10000,1,compact dense,diagonal
0.0008702,21.144564467938405,host,bfgs,10,100000,1,compact dense,diagonal
0.019957,9.219822618630054,host,bfgs,10,1000000,1,compact dense,diagonal
0.195125,9.42985265855221,host,bfgs,10,10000000,1,compact dense,diagonal
1.95575,9.408155439089862,host,bfgs,10,100000000,1,compact dense,diagonal
1.37e-05,2.510948905109489,host,bfgs,20,100,1,compact dense,diagonal
2.6762e-05,12.854046782751663,host,bfgs,20,1000,1,compact dense,diagonal
0.00014159,24.29550109471008,host,bfgs,20,10000,1,compact dense,diagonal
0.0017832,19.291161956034095,host,bfgs,20,100000,1,compact dense,diagonal
0.030204500000000002,11.389031435713221,host,bfgs,20,1000000,1,compact dense,diagonal
0.29068,11.834319526627219,host,bfgs,20,10000000,1,compact dense,diagonal
2.8791,11.948178250147615,host,bfgs,20,100000000,1,compact dense,diagonal
1.69205e-05,4.8698324517597,host,bfgs,50,100,1,compact dense,diagonal
4.9801e-05,16.545852492921828,host,bfgs,50,1000,1,compact dense,diagonal
0.000284975,28.914817089218353,host,bfgs,50,10000,1,compact dense,diagonal
0.0048123,17.122789518525444,host,bfgs,50,100000,1,compact dense,diagonal
0.0595,13.848739495798322,host,bfgs,50,1000000,1,compact dense,diagonal
0.6021,13.685434313237005,host,bfgs,50,10000000,1,compact dense,diagonal


==> rework/frontier_csv/frontier.host.bfgs.compact_dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.24675e-05,0.8341688389813515,host,bfgs,5,100,1,compact dense,diagonal
1.80495e-05,5.761932463503144,host,bfgs,5,1000,1,compact dense,diagonal
8.522e-05,12.203708049753578,host,bfgs,5,10000,1,compact dense,diagonal
0.00062995,16.509246765616318,host,bfgs,5,100000,1,compact dense,diagonal
0.0143125,7.2663755458515285,host,bfgs,5,1000000,1,compact dense,diagonal
0.14699500000000001,7.075070580631993,host,bfgs,5,10000000,1,compact dense,diagonal
1.471,7.070020394289599,host,bfgs,5,100000000,1,compact dense,diagonal
1.2938e-05,1.422167259236358,host,bfgs,10,100,1,compact dense,diagonal
2.12725e-05,8.649665060524152,host,bfgs,10,1000,1,compact dense,diagonal
0.00010330999999999998,17.81047333268803,host,bfgs,10,10000,1,compact dense,diagonal
0.0008702,21.144564467938405,host,bfgs,10,100000,1,compact dense,diagonal
0.019957,9.219822618630054,host,bfgs,10,1000000,1,compact dense,diagonal
0.195125,9.42985265855221,host,bfgs,10,10000000,1,compact dense,diagonal
1.95575,9.408155439089862,host,bfgs,10,100000000,1,compact dense,diagonal
1.37e-05,2.510948905109489,host,bfgs,20,100,1,compact dense,diagonal
2.6762e-05,12.854046782751663,host,bfgs,20,1000,1,compact dense,diagonal
0.00014159,24.29550109471008,host,bfgs,20,10000,1,compact dense,diagonal
0.0017832,19.291161956034095,host,bfgs,20,100000,1,compact dense,diagonal
0.030204500000000002,11.389031435713221,host,bfgs,20,1000000,1,compact dense,diagonal
0.29068,11.834319526627219,host,bfgs,20,10000000,1,compact dense,diagonal
2.8791,11.948178250147615,host,bfgs,20,100000000,1,compact dense,diagonal
1.69205e-05,4.8698324517597,host,bfgs,50,100,1,compact dense,diagonal
4.9801e-05,16.545852492921828,host,bfgs,50,1000,1,compact dense,diagonal
0.000284975,28.914817089218353,host,bfgs,50,10000,1,compact dense,diagonal
0.0048123,17.122789518525444,host,bfgs,50,100000,1,compact dense,diagonal
0.0595,13.848739495798322,host,bfgs,50,1000000,1,compact dense,diagonal
0.6021,13.685434313237005,host,bfgs,50,10000000,1,compact dense,diagonal


==> rework/frontier_csv/frontier.host.bfgs.dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.1101499999999999e-05,0.9368103409449174,host,bfgs,5,100,1,dense,identity (scalar variable)
1.64755e-05,6.312403265454767,host,bfgs,5,1000,1,dense,identity (scalar variable)
7.813e-05,13.311148086522463,host,bfgs,5,10000,1,dense,identity (scalar variable)
0.0006023,17.267142619956832,host,bfgs,5,100000,1,dense,identity (scalar variable)
0.014417,7.21370604147881,host,bfgs,5,1000000,1,dense,identity (scalar variable)
0.138385,7.51526538280883,host,bfgs,5,10000000,1,dense,identity (scalar variable)
1.3946,7.457335436684354,host,bfgs,5,100000000,1,dense,identity (scalar variable)
1.1752e-05,1.5656909462219195,host,bfgs,10,100,1,dense,identity (scalar variable)
1.89335e-05,9.718224311405708,host,bfgs,10,1000,1,dense,identity (scalar variable)
0.00011158500000000001,16.489671550835684,host,bfgs,10,10000,1,dense,identity (scalar variable)
0.0008410000000000001,21.87871581450654,host,bfgs,10,100000,1,dense,identity (scalar variable)
0.0196855,9.346981280638033,host,bfgs,10,1000000,1,dense,identity (scalar variable)
0.1857,9.908454496499731,host,bfgs,10,10000000,1,dense,identity (scalar variable)
1.8729,9.824336590314486,host,bfgs,10,100000000,1,dense,identity (scalar variable)
1.24755e-05,2.7574045128451767,host,bfgs,20,100,1,dense,identity (scalar variable)
2.46005e-05,13.983455620820715,host,bfgs,20,1000,1,dense,identity (scalar variable)
0.000144505,23.805404657278295,host,bfgs,20,10000,1,dense,identity (scalar variable)
0.0017488500000000001,19.67006890242159,host,bfgs,20,100000,1,dense,identity (scalar variable)
0.029294999999999998,11.742618194231099,host,bfgs,20,1000000,1,dense,identity (scalar variable)
0.281915,12.202259546317151,host,bfgs,20,10000000,1,dense,identity (scalar variable)
2.79765,12.296034171536824,host,bfgs,20,100000000,1,dense,identity (scalar variable)
1.5166999999999999e-05,5.432847629722424,host,bfgs,50,100,1,dense,identity (scalar variable)
4.4658000000000005e-05,18.45134130502933,host,bfgs,50,1000,1,dense,identity (scalar variable)
0.000280625,29.363028953229396,host,bfgs,50,10000,1,dense,identity (scalar variable)
0.00489485,16.834019428583105,host,bfgs,50,100000,1,dense,identity (scalar variable)
0.05874,14.027919645897173,host,bfgs,50,1000000,1,dense,identity (scalar variable)
0.58895,13.991000933865354,host,bfgs,50,10000000,1,dense,identity (scalar variable)
5.8434,14.101379333949414,host,bfgs,50,100000000,1,dense,identity (scalar variable)


==> rework/frontier_csv/frontier.host.bfgs.dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.1101499999999999e-05,0.9368103409449174,host,bfgs,5,100,1,dense,identity (scalar variable)
1.64755e-05,6.312403265454767,host,bfgs,5,1000,1,dense,identity (scalar variable)
7.813e-05,13.311148086522463,host,bfgs,5,10000,1,dense,identity (scalar variable)
0.0006023,17.267142619956832,host,bfgs,5,100000,1,dense,identity (scalar variable)
0.014417,7.21370604147881,host,bfgs,5,1000000,1,dense,identity (scalar variable)
0.138385,7.51526538280883,host,bfgs,5,10000000,1,dense,identity (scalar variable)
1.3946,7.457335436684354,host,bfgs,5,100000000,1,dense,identity (scalar variable)
1.1752e-05,1.5656909462219195,host,bfgs,10,100,1,dense,identity (scalar variable)
1.89335e-05,9.718224311405708,host,bfgs,10,1000,1,dense,identity (scalar variable)
0.00011158500000000001,16.489671550835684,host,bfgs,10,10000,1,dense,identity (scalar variable)
0.0008410000000000001,21.87871581450654,host,bfgs,10,100000,1,dense,identity (scalar variable)
0.0196855,9.346981280638033,host,bfgs,10,1000000,1,dense,identity (scalar variable)
0.1857,9.908454496499731,host,bfgs,10,10000000,1,dense,identity (scalar variable)
1.8729,9.824336590314486,host,bfgs,10,100000000,1,dense,identity (scalar variable)
1.24755e-05,2.7574045128451767,host,bfgs,20,100,1,dense,identity (scalar variable)
2.46005e-05,13.983455620820715,host,bfgs,20,1000,1,dense,identity (scalar variable)
0.000144505,23.805404657278295,host,bfgs,20,10000,1,dense,identity (scalar variable)
0.0017488500000000001,19.67006890242159,host,bfgs,20,100000,1,dense,identity (scalar variable)
0.029294999999999998,11.742618194231099,host,bfgs,20,1000000,1,dense,identity (scalar variable)
0.281915,12.202259546317151,host,bfgs,20,10000000,1,dense,identity (scalar variable)
2.79765,12.296034171536824,host,bfgs,20,100000000,1,dense,identity (scalar variable)
1.5166999999999999e-05,5.432847629722424,host,bfgs,50,100,1,dense,identity (scalar variable)
4.4658000000000005e-05,18.45134130502933,host,bfgs,50,1000,1,dense,identity (scalar variable)
0.000280625,29.363028953229396,host,bfgs,50,10000,1,dense,identity (scalar variable)
0.00489485,16.834019428583105,host,bfgs,50,100000,1,dense,identity (scalar variable)
0.05874,14.027919645897173,host,bfgs,50,1000000,1,dense,identity (scalar variable)
0.58895,13.991000933865354,host,bfgs,50,10000000,1,dense,identity (scalar variable)
5.8434,14.101379333949414,host,bfgs,50,100000000,1,dense,identity (scalar variable)


==> rework/frontier_csv/frontier.host.bfgs.dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.9195e-06,1.0484399415293109,host,bfgs,5,100,1,dense,identity
1.4758999999999999e-05,7.046547869096822,host,bfgs,5,1000,1,dense,identity
7.4935e-05,13.878694868886368,host,bfgs,5,10000,1,dense,identity
0.0005905,17.612193056731584,host,bfgs,5,100000,1,dense,identity
0.0142875,7.2790901137357835,host,bfgs,5,1000000,1,dense,identity
0.132345,7.858249272734143,host,bfgs,5,10000000,1,dense,identity
1.327,7.837226827430294,host,bfgs,5,100000000,1,dense,identity
1.0213999999999999e-05,1.8014489915801841,host,bfgs,10,100,1,dense,identity
1.7316e-05,10.626010626010626,host,bfgs,10,1000,1,dense,identity
0.00010845,16.966343937298294,host,bfgs,10,10000,1,dense,identity
0.0008841,20.81212532518946,host,bfgs,10,100000,1,dense,identity
0.019237499999999998,9.564652371669917,host,bfgs,10,1000000,1,dense,identity
0.17955000000000002,10.247841826789195,host,bfgs,10,10000000,1,dense,identity
1.814,10.143329658213892,host,bfgs,10,100000000,1,dense,identity
1.081e-05,3.1822386679000925,host,bfgs,20,100,1,dense,identity
2.2383e-05,15.368806683643838,host,bfgs,20,1000,1,dense,identity
0.000152755,22.519721122058197,host,bfgs,20,10000,1,dense,identity
0.00172915,19.894167654627996,host,bfgs,20,100000,1,dense,identity
0.028984,11.86861716809274,host,bfgs,20,1000000,1,dense,identity
0.275835,12.471223738829373,host,bfgs,20,10000000,1,dense,identity
2.74045,12.55268295352953,host,bfgs,20,100000000,1,dense,identity
1.3122e-05,6.279530559365949,host,bfgs,50,100,1,dense,identity
4.2873e-05,19.21955543115714,host,bfgs,50,1000,1,dense,identity
0.00027722,29.72368515980088,host,bfgs,50,10000,1,dense,identity
0.00492215,16.740651950875126,host,bfgs,50,100000,1,dense,identity
0.058120000000000005,14.177563661390227,host,bfgs,50,1000000,1,dense,identity
0.58555,14.072239774570916,host,bfgs,50,10000000,1,dense,identity
5.7378,14.360904876433475,host,bfgs,50,100000000,1,dense,identity


==> rework/frontier_csv/frontier.host.bfgs.dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.9195e-06,1.0484399415293109,host,bfgs,5,100,1,dense,identity
1.4758999999999999e-05,7.046547869096822,host,bfgs,5,1000,1,dense,identity
7.4935e-05,13.878694868886368,host,bfgs,5,10000,1,dense,identity
0.0005905,17.612193056731584,host,bfgs,5,100000,1,dense,identity
0.0142875,7.2790901137357835,host,bfgs,5,1000000,1,dense,identity
0.132345,7.858249272734143,host,bfgs,5,10000000,1,dense,identity
1.327,7.837226827430294,host,bfgs,5,100000000,1,dense,identity
1.0213999999999999e-05,1.8014489915801841,host,bfgs,10,100,1,dense,identity
1.7316e-05,10.626010626010626,host,bfgs,10,1000,1,dense,identity
0.00010845,16.966343937298294,host,bfgs,10,10000,1,dense,identity
0.0008841,20.81212532518946,host,bfgs,10,100000,1,dense,identity
0.019237499999999998,9.564652371669917,host,bfgs,10,1000000,1,dense,identity
0.17955000000000002,10.247841826789195,host,bfgs,10,10000000,1,dense,identity
1.814,10.143329658213892,host,bfgs,10,100000000,1,dense,identity
1.081e-05,3.1822386679000925,host,bfgs,20,100,1,dense,identity
2.2383e-05,15.368806683643838,host,bfgs,20,1000,1,dense,identity
0.000152755,22.519721122058197,host,bfgs,20,10000,1,dense,identity
0.00172915,19.894167654627996,host,bfgs,20,100000,1,dense,identity
0.028984,11.86861716809274,host,bfgs,20,1000000,1,dense,identity
0.275835,12.471223738829373,host,bfgs,20,10000000,1,dense,identity
2.74045,12.55268295352953,host,bfgs,20,100000000,1,dense,identity
1.3122e-05,6.279530559365949,host,bfgs,50,100,1,dense,identity
4.2873e-05,19.21955543115714,host,bfgs,50,1000,1,dense,identity
0.00027722,29.72368515980088,host,bfgs,50,10000,1,dense,identity
0.00492215,16.740651950875126,host,bfgs,50,100000,1,dense,identity
0.058120000000000005,14.177563661390227,host,bfgs,50,1000000,1,dense,identity
0.58555,14.072239774570916,host,bfgs,50,10000000,1,dense,identity
5.7378,14.360904876433475,host,bfgs,50,100000000,1,dense,identity


==> rework/frontier_csv/frontier.host.bfgs.dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.6295e-05,0.6382325866830317,host,bfgs,5,100,1,dense,diagonal (variable)
2.9237e-05,3.557136505113384,host,bfgs,5,1000,1,dense,diagonal (variable)
0.00016193,6.422528252948806,host,bfgs,5,10000,1,dense,diagonal (variable)
0.0014071,7.3910880534432515,host,bfgs,5,100000,1,dense,diagonal (variable)
0.028779500000000003,3.6136833509963684,host,bfgs,5,1000000,1,dense,diagonal (variable)
0.291425,3.5686711846958907,host,bfgs,5,10000000,1,dense,diagonal (variable)
2.9333,3.5454948351685815,host,bfgs,5,100000000,1,dense,diagonal (variable)
1.61735e-05,1.1376634618357189,host,bfgs,10,100,1,dense,diagonal (variable)
3.0461000000000002e-05,6.040510817110403,host,bfgs,10,1000,1,dense,diagonal (variable)
0.00019623,9.376751770881109,host,bfgs,10,10000,1,dense,diagonal (variable)
0.00181045,10.163219089176726,host,bfgs,10,100000,1,dense,diagonal (variable)
0.0335155,5.489997165490595,host,bfgs,10,1000000,1,dense,diagonal (variable)
0.33964,5.417500883288188,host,bfgs,10,10000000,1,dense,diagonal (variable)
3.4045,5.4046115435453075,host,bfgs,10,100000000,1,dense,diagonal (variable)
1.69965e-05,2.023946106551349,host,bfgs,20,100,1,dense,diagonal (variable)
3.67625e-05,9.3573614416865,host,bfgs,20,1000,1,dense,diagonal (variable)
0.00023435499999999997,14.678585905997313,host,bfgs,20,10000,1,dense,diagonal (variable)
0.00283145,12.149252149958501,host,bfgs,20,100000,1,dense,diagonal (variable)
0.04349,7.90986433662911,host,bfgs,20,1000000,1,dense,diagonal (variable)
0.43594,7.890994173510117,host,bfgs,20,10000000,1,dense,diagonal (variable)
4.32685,7.950356494909691,host,bfgs,20,100000000,1,dense,diagonal (variable)
1.9412499999999998e-05,4.244687701223439,host,bfgs,50,100,1,dense,diagonal (variable)
5.5429999999999996e-05,14.865596247519393,host,bfgs,50,1000,1,dense,diagonal (variable)
0.00036266,22.721005900843764,host,bfgs,50,10000,1,dense,diagonal (variable)
0.0061975,13.295683743444938,host,bfgs,50,100000,1,dense,diagonal (variable)
0.072575,11.353771960041335,host,bfgs,50,1000000,1,dense,diagonal (variable)
0.7404499999999999,11.128367884394626,host,bfgs,50,10000000,1,dense,diagonal (variable)
7.356999999999999,11.20021747995107,host,bfgs,50,100000000,1,dense,diagonal (variable)


==> rework/frontier_csv/frontier.host.bfgs.dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.6295e-05,0.6382325866830317,host,bfgs,5,100,1,dense,diagonal (variable)
2.9237e-05,3.557136505113384,host,bfgs,5,1000,1,dense,diagonal (variable)
0.00016193,6.422528252948806,host,bfgs,5,10000,1,dense,diagonal (variable)
0.0014071,7.3910880534432515,host,bfgs,5,100000,1,dense,diagonal (variable)
0.028779500000000003,3.6136833509963684,host,bfgs,5,1000000,1,dense,diagonal (variable)
0.291425,3.5686711846958907,host,bfgs,5,10000000,1,dense,diagonal (variable)
2.9333,3.5454948351685815,host,bfgs,5,100000000,1,dense,diagonal (variable)
1.61735e-05,1.1376634618357189,host,bfgs,10,100,1,dense,diagonal (variable)
3.0461000000000002e-05,6.040510817110403,host,bfgs,10,1000,1,dense,diagonal (variable)
0.00019623,9.376751770881109,host,bfgs,10,10000,1,dense,diagonal (variable)
0.00181045,10.163219089176726,host,bfgs,10,100000,1,dense,diagonal (variable)
0.0335155,5.489997165490595,host,bfgs,10,1000000,1,dense,diagonal (variable)
0.33964,5.417500883288188,host,bfgs,10,10000000,1,dense,diagonal (variable)
3.4045,5.4046115435453075,host,bfgs,10,100000000,1,dense,diagonal (variable)
1.69965e-05,2.023946106551349,host,bfgs,20,100,1,dense,diagonal (variable)
3.67625e-05,9.3573614416865,host,bfgs,20,1000,1,dense,diagonal (variable)
0.00023435499999999997,14.678585905997313,host,bfgs,20,10000,1,dense,diagonal (variable)
0.00283145,12.149252149958501,host,bfgs,20,100000,1,dense,diagonal (variable)
0.04349,7.90986433662911,host,bfgs,20,1000000,1,dense,diagonal (variable)
0.43594,7.890994173510117,host,bfgs,20,10000000,1,dense,diagonal (variable)
4.32685,7.950356494909691,host,bfgs,20,100000000,1,dense,diagonal (variable)
1.9412499999999998e-05,4.244687701223439,host,bfgs,50,100,1,dense,diagonal (variable)
5.5429999999999996e-05,14.865596247519393,host,bfgs,50,1000,1,dense,diagonal (variable)
0.00036266,22.721005900843764,host,bfgs,50,10000,1,dense,diagonal (variable)
0.0061975,13.295683743444938,host,bfgs,50,100000,1,dense,diagonal (variable)
0.072575,11.353771960041335,host,bfgs,50,1000000,1,dense,diagonal (variable)
0.7404499999999999,11.128367884394626,host,bfgs,50,10000000,1,dense,diagonal (variable)
7.356999999999999,11.20021747995107,host,bfgs,50,100000000,1,dense,diagonal (variable)


==> rework/frontier_csv/frontier.host.bfgs.dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.6525e-06,1.0774410774410774,host,bfgs,5,100,1,dense,diagonal
1.4784999999999998e-05,7.034156239431857,host,bfgs,5,1000,1,dense,diagonal
7.6555e-05,13.585004245313826,host,bfgs,5,10000,1,dense,diagonal
0.0006023,17.267142619956832,host,bfgs,5,100000,1,dense,diagonal
0.01396,7.449856733524355,host,bfgs,5,1000000,1,dense,diagonal
0.13692,7.59567630733275,host,bfgs,5,10000000,1,dense,diagonal
1.3809,7.5313201535230645,host,bfgs,5,100000000,1,dense,diagonal
1.00105e-05,1.8380700264722043,host,bfgs,10,100,1,dense,diagonal
1.71635e-05,10.720424155912257,host,bfgs,10,1000,1,dense,diagonal
0.00010835,16.982002768804797,host,bfgs,10,10000,1,dense,diagonal
0.0008569000000000001,21.472750612673586,host,bfgs,10,100000,1,dense,diagonal
0.018996,9.686249736786692,host,bfgs,10,1000000,1,dense,diagonal
0.18424000000000001,9.986973512809378,host,bfgs,10,10000000,1,dense,diagonal
1.8569,9.908988098443643,host,bfgs,10,100000000,1,dense,diagonal
1.07725e-05,3.193316314690183,host,bfgs,20,100,1,dense,diagonal
2.2362e-05,15.383239424022896,host,bfgs,20,1000,1,dense,diagonal
0.00015617999999999999,22.02586758867973,host,bfgs,20,10000,1,dense,diagonal
0.0017663000000000002,19.475740247975995,host,bfgs,20,100000,1,dense,diagonal
0.0291665,11.794353110589203,host,bfgs,20,1000000,1,dense,diagonal
0.279595,12.303510434735959,host,bfgs,20,10000000,1,dense,diagonal
2.7862999999999998,12.346122097405162,host,bfgs,20,100000000,1,dense,diagonal
1.3109499999999999e-05,6.285518135703116,host,bfgs,50,100,1,dense,diagonal
4.2303000000000005e-05,19.4785239817507,host,bfgs,50,1000,1,dense,diagonal
0.00027703,29.744071039237628,host,bfgs,50,10000,1,dense,diagonal
0.0049338,16.701122866755846,host,bfgs,50,100000,1,dense,diagonal
0.057885,14.235121361319859,host,bfgs,50,1000000,1,dense,diagonal
0.59375,13.877894736842105,host,bfgs,50,10000000,1,dense,diagonal
5.827,14.141067444654196,host,bfgs,50,100000000,1,dense,diagonal


==> rework/frontier_csv/frontier.host.bfgs.dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.6525e-06,1.0774410774410774,host,bfgs,5,100,1,dense,diagonal
1.4784999999999998e-05,7.034156239431857,host,bfgs,5,1000,1,dense,diagonal
7.6555e-05,13.585004245313826,host,bfgs,5,10000,1,dense,diagonal
0.0006023,17.267142619956832,host,bfgs,5,100000,1,dense,diagonal
0.01396,7.449856733524355,host,bfgs,5,1000000,1,dense,diagonal
0.13692,7.59567630733275,host,bfgs,5,10000000,1,dense,diagonal
1.3809,7.5313201535230645,host,bfgs,5,100000000,1,dense,diagonal
1.00105e-05,1.8380700264722043,host,bfgs,10,100,1,dense,diagonal
1.71635e-05,10.720424155912257,host,bfgs,10,1000,1,dense,diagonal
0.00010835,16.982002768804797,host,bfgs,10,10000,1,dense,diagonal
0.0008569000000000001,21.472750612673586,host,bfgs,10,100000,1,dense,diagonal
0.018996,9.686249736786692,host,bfgs,10,1000000,1,dense,diagonal
0.18424000000000001,9.986973512809378,host,bfgs,10,10000000,1,dense,diagonal
1.8569,9.908988098443643,host,bfgs,10,100000000,1,dense,diagonal
1.07725e-05,3.193316314690183,host,bfgs,20,100,1,dense,diagonal
2.2362e-05,15.383239424022896,host,bfgs,20,1000,1,dense,diagonal
0.00015617999999999999,22.02586758867973,host,bfgs,20,10000,1,dense,diagonal
0.0017663000000000002,19.475740247975995,host,bfgs,20,100000,1,dense,diagonal
0.0291665,11.794353110589203,host,bfgs,20,1000000,1,dense,diagonal
0.279595,12.303510434735959,host,bfgs,20,10000000,1,dense,diagonal
2.7862999999999998,12.346122097405162,host,bfgs,20,100000000,1,dense,diagonal
1.3109499999999999e-05,6.285518135703116,host,bfgs,50,100,1,dense,diagonal
4.2303000000000005e-05,19.4785239817507,host,bfgs,50,1000,1,dense,diagonal
0.00027703,29.744071039237628,host,bfgs,50,10000,1,dense,diagonal
0.0049338,16.701122866755846,host,bfgs,50,100000,1,dense,diagonal
0.057885,14.235121361319859,host,bfgs,50,1000000,1,dense,diagonal
0.59375,13.877894736842105,host,bfgs,50,10000000,1,dense,diagonal
5.827,14.141067444654196,host,bfgs,50,100000000,1,dense,diagonal


==> rework/frontier_csv/frontier.host.bfgs.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.15255e-05,0.9023469697627001,host,bfgs,5,100,1,recursive,identity (scalar variable)
1.5903e-05,6.539646607558322,host,bfgs,5,1000,1,recursive,identity (scalar variable)
7.3805e-05,14.091186233994986,host,bfgs,5,10000,1,recursive,identity (scalar variable)
0.0006599500000000001,15.758769603757859,host,bfgs,5,100000,1,recursive,identity (scalar variable)
0.012574499999999999,8.270706588731162,host,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.16464,6.316812439261418,host,bfgs,5,10000000,1,recursive,identity (scalar variable)
1.7198,6.047214792417723,host,bfgs,5,100000000,1,recursive,identity (scalar variable)
1.6349e-05,1.125451097926479,host,bfgs,10,100,1,recursive,identity (scalar variable)
2.41215e-05,7.628049665236407,host,bfgs,10,1000,1,recursive,identity (scalar variable)
0.000114955,16.006263320429735,host,bfgs,10,10000,1,recursive,identity (scalar variable)
0.0010693,17.20751893762274,host,bfgs,10,100000,1,recursive,identity (scalar variable)
0.0195315,9.420679415303484,host,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.25936,7.094386181369526,host,bfgs,10,10000000,1,recursive,identity (scalar variable)
2.79765,6.576948510356907,host,bfgs,10,100000000,1,recursive,identity (scalar variable)
2.62555e-05,1.3102016720306222,host,bfgs,20,100,1,recursive,identity (scalar variable)
4.16335e-05,8.262577011300996,host,bfgs,20,1000,1,recursive,identity (scalar variable)
0.00019228,17.890576242978987,host,bfgs,20,10000,1,recursive,identity (scalar variable)
0.0024657,13.9514133917346,host,bfgs,20,100000,1,recursive,identity (scalar variable)
0.0326775,10.527121107795885,host,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.44804000000000005,7.677885903044371,host,bfgs,20,10000000,1,recursive,identity (scalar variable)
4.9479500000000005,6.952374215584231,host,bfgs,20,100000000,1,recursive,identity (scalar variable)
5.5995e-05,1.4715599607107777,host,bfgs,50,100,1,recursive,identity (scalar variable)
9.406e-05,8.760365724005952,host,bfgs,50,1000,1,recursive,identity (scalar variable)
0.000428245,19.241322140363575,host,bfgs,50,10000,1,recursive,identity (scalar variable)
0.0062039999999999994,13.281753707285624,host,bfgs,50,100000,1,recursive,identity (scalar variable)
0.07060999999999999,11.669735164990795,host,bfgs,50,1000000,1,recursive,identity (scalar variable)
1.0199500000000001,8.078827393499681,host,bfgs,50,10000000,1,recursive,identity (scalar variable)
11.3835,7.238547019809374,host,bfgs,50,100000000,1,recursive,identity (scalar variable)


==> rework/frontier_csv/frontier.host.bfgs.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.15255e-05,0.9023469697627001,host,bfgs,5,100,1,recursive,identity (scalar variable)
1.5903e-05,6.539646607558322,host,bfgs,5,1000,1,recursive,identity (scalar variable)
7.3805e-05,14.091186233994986,host,bfgs,5,10000,1,recursive,identity (scalar variable)
0.0006599500000000001,15.758769603757859,host,bfgs,5,100000,1,recursive,identity (scalar variable)
0.012574499999999999,8.270706588731162,host,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.16464,6.316812439261418,host,bfgs,5,10000000,1,recursive,identity (scalar variable)
1.7198,6.047214792417723,host,bfgs,5,100000000,1,recursive,identity (scalar variable)
1.6349e-05,1.125451097926479,host,bfgs,10,100,1,recursive,identity (scalar variable)
2.41215e-05,7.628049665236407,host,bfgs,10,1000,1,recursive,identity (scalar variable)
0.000114955,16.006263320429735,host,bfgs,10,10000,1,recursive,identity (scalar variable)
0.0010693,17.20751893762274,host,bfgs,10,100000,1,recursive,identity (scalar variable)
0.0195315,9.420679415303484,host,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.25936,7.094386181369526,host,bfgs,10,10000000,1,recursive,identity (scalar variable)
2.79765,6.576948510356907,host,bfgs,10,100000000,1,recursive,identity (scalar variable)
2.62555e-05,1.3102016720306222,host,bfgs,20,100,1,recursive,identity (scalar variable)
4.16335e-05,8.262577011300996,host,bfgs,20,1000,1,recursive,identity (scalar variable)
0.00019228,17.890576242978987,host,bfgs,20,10000,1,recursive,identity (scalar variable)
0.0024657,13.9514133917346,host,bfgs,20,100000,1,recursive,identity (scalar variable)
0.0326775,10.527121107795885,host,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.44804000000000005,7.677885903044371,host,bfgs,20,10000000,1,recursive,identity (scalar variable)
4.9479500000000005,6.952374215584231,host,bfgs,20,100000000,1,recursive,identity (scalar variable)
5.5995e-05,1.4715599607107777,host,bfgs,50,100,1,recursive,identity (scalar variable)
9.406e-05,8.760365724005952,host,bfgs,50,1000,1,recursive,identity (scalar variable)
0.000428245,19.241322140363575,host,bfgs,50,10000,1,recursive,identity (scalar variable)
0.0062039999999999994,13.281753707285624,host,bfgs,50,100000,1,recursive,identity (scalar variable)
0.07060999999999999,11.669735164990795,host,bfgs,50,1000000,1,recursive,identity (scalar variable)
1.0199500000000001,8.078827393499681,host,bfgs,50,10000000,1,recursive,identity (scalar variable)
11.3835,7.238547019809374,host,bfgs,50,100000000,1,recursive,identity (scalar variable)


==> rework/frontier_csv/frontier.host.bfgs.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.537999999999999e-06,1.090375340742294,host,bfgs,5,100,1,recursive,identity
1.4535e-05,7.155142758857929,host,bfgs,5,1000,1,recursive,identity
7.0705e-05,14.709002192207057,host,bfgs,5,10000,1,recursive,identity
0.0006541499999999999,15.898494229152336,host,bfgs,5,100000,1,recursive,identity
0.012820500000000002,8.11200811200811,host,bfgs,5,1000000,1,recursive,identity
0.158405,6.565449322938039,host,bfgs,5,10000000,1,recursive,identity
1.6660499999999998,6.242309654572193,host,bfgs,5,100000000,1,recursive,identity
1.49415e-05,1.2314693973162,host,bfgs,10,100,1,recursive,identity
2.2948e-05,8.018127941432803,host,bfgs,10,1000,1,recursive,identity
0.00011239500000000001,16.37083500155701,host,bfgs,10,10000,1,recursive,identity
0.0010604,17.351942663145984,host,bfgs,10,100000,1,recursive,identity
0.0194325,9.46867361379133,host,bfgs,10,1000000,1,recursive,identity
0.255205,7.209890088360337,host,bfgs,10,10000000,1,recursive,identity
2.72715,6.746970280329282,host,bfgs,10,100000000,1,recursive,identity
2.5809e-05,1.3328683792475493,host,bfgs,20,100,1,recursive,identity
4.05115e-05,8.491416017673995,host,bfgs,20,1000,1,recursive,identity
0.00019532500000000002,17.611672852937414,host,bfgs,20,10000,1,recursive,identity
0.0024327999999999997,14.140085498191386,host,bfgs,20,100000,1,recursive,identity
0.0317005,10.851563855459695,host,bfgs,20,1000000,1,recursive,identity
0.446465,7.704971274344013,host,bfgs,20,10000000,1,recursive,identity
4.88585,7.040740096400831,host,bfgs,20,100000000,1,recursive,identity
5.727e-05,1.4387986729526803,host,bfgs,50,100,1,recursive,identity
9.0815e-05,9.07339095964323,host,bfgs,50,1000,1,recursive,identity
0.000425415,19.36932172114288,host,bfgs,50,10000,1,recursive,identity
0.006642,12.405901836796145,host,bfgs,50,100000,1,recursive,identity
0.07078,11.64170669680701,host,bfgs,50,1000000,1,recursive,identity
1.0210000000000001,8.070519098922624,host,bfgs,50,10000000,1,recursive,identity
11.357,7.255437175310382,host,bfgs,50,100000000,1,recursive,identity


==> rework/frontier_csv/frontier.host.bfgs.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.537999999999999e-06,1.090375340742294,host,bfgs,5,100,1,recursive,identity
1.4535e-05,7.155142758857929,host,bfgs,5,1000,1,recursive,identity
7.0705e-05,14.709002192207057,host,bfgs,5,10000,1,recursive,identity
0.0006541499999999999,15.898494229152336,host,bfgs,5,100000,1,recursive,identity
0.012820500000000002,8.11200811200811,host,bfgs,5,1000000,1,recursive,identity
0.158405,6.565449322938039,host,bfgs,5,10000000,1,recursive,identity
1.6660499999999998,6.242309654572193,host,bfgs,5,100000000,1,recursive,identity
1.49415e-05,1.2314693973162,host,bfgs,10,100,1,recursive,identity
2.2948e-05,8.018127941432803,host,bfgs,10,1000,1,recursive,identity
0.00011239500000000001,16.37083500155701,host,bfgs,10,10000,1,recursive,identity
0.0010604,17.351942663145984,host,bfgs,10,100000,1,recursive,identity
0.0194325,9.46867361379133,host,bfgs,10,1000000,1,recursive,identity
0.255205,7.209890088360337,host,bfgs,10,10000000,1,recursive,identity
2.72715,6.746970280329282,host,bfgs,10,100000000,1,recursive,identity
2.5809e-05,1.3328683792475493,host,bfgs,20,100,1,recursive,identity
4.05115e-05,8.491416017673995,host,bfgs,20,1000,1,recursive,identity
0.00019532500000000002,17.611672852937414,host,bfgs,20,10000,1,recursive,identity
0.0024327999999999997,14.140085498191386,host,bfgs,20,100000,1,recursive,identity
0.0317005,10.851563855459695,host,bfgs,20,1000000,1,recursive,identity
0.446465,7.704971274344013,host,bfgs,20,10000000,1,recursive,identity
4.88585,7.040740096400831,host,bfgs,20,100000000,1,recursive,identity
5.727e-05,1.4387986729526803,host,bfgs,50,100,1,recursive,identity
9.0815e-05,9.07339095964323,host,bfgs,50,1000,1,recursive,identity
0.000425415,19.36932172114288,host,bfgs,50,10000,1,recursive,identity
0.006642,12.405901836796145,host,bfgs,50,100000,1,recursive,identity
0.07078,11.64170669680701,host,bfgs,50,1000000,1,recursive,identity
1.0210000000000001,8.070519098922624,host,bfgs,50,10000000,1,recursive,identity
11.357,7.255437175310382,host,bfgs,50,100000000,1,recursive,identity


==> rework/frontier_csv/frontier.host.bfgs.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.5243e-05,0.6822803909991472,host,bfgs,5,100,1,recursive,diagonal (variable)
2.7095e-05,3.83834655840561,host,bfgs,5,1000,1,recursive,diagonal (variable)
0.000158615,6.556756927150648,host,bfgs,5,10000,1,recursive,diagonal (variable)
0.001463,7.1086807928913185,host,bfgs,5,100000,1,recursive,diagonal (variable)
0.0270725,3.8415366146458583,host,bfgs,5,1000000,1,recursive,diagonal (variable)
0.318065,3.2697719019697233,host,bfgs,5,10000000,1,recursive,diagonal (variable)
3.27815,3.172521086588472,host,bfgs,5,100000000,1,recursive,diagonal (variable)
2.06175e-05,0.8924457378440644,host,bfgs,10,100,1,recursive,diagonal (variable)
3.56555e-05,5.1604941734094325,host,bfgs,10,1000,1,recursive,diagonal (variable)
0.0002001,9.195402298850574,host,bfgs,10,10000,1,recursive,diagonal (variable)
0.0020573500000000003,8.943543879262155,host,bfgs,10,100000,1,recursive,diagonal (variable)
0.0335055,5.49163570160123,host,bfgs,10,1000000,1,recursive,diagonal (variable)
0.412875,4.456554647290342,host,bfgs,10,10000000,1,recursive,diagonal (variable)
4.33925,4.240364118223195,host,bfgs,10,100000000,1,recursive,diagonal (variable)
3.09505e-05,1.111452157477262,host,bfgs,20,100,1,recursive,diagonal (variable)
5.314500000000001e-05,6.472857277260324,host,bfgs,20,1000,1,recursive,diagonal (variable)
0.00027101,12.693258551344966,host,bfgs,20,10000,1,recursive,diagonal (variable)
0.0035733,9.626955475330927,host,bfgs,20,100000,1,recursive,diagonal (variable)
0.045794,7.511901122417783,host,bfgs,20,1000000,1,recursive,diagonal (variable)
0.6087,5.651388204369969,host,bfgs,20,10000000,1,recursive,diagonal (variable)
6.5065,5.287020671636056,host,bfgs,20,100000000,1,recursive,diagonal (variable)
6.206500000000001e-05,1.3276403770240874,host,bfgs,50,100,1,recursive,diagonal (variable)
0.00010568,7.797123391370174,host,bfgs,50,1000,1,recursive,diagonal (variable)
0.0004764,17.296389588581025,host,bfgs,50,10000,1,recursive,diagonal (variable)
0.007688499999999999,10.717305066007675,host,bfgs,50,100000,1,recursive,diagonal (variable)
0.08817,9.345582397640921,host,bfgs,50,1000000,1,recursive,diagonal (variable)
1.1723000000000001,7.028917512582103,host,bfgs,50,10000000,1,recursive,diagonal (variable)
13.0095,6.333832968215535,host,bfgs,50,100000000,1,recursive,diagonal (variable)


==> rework/frontier_csv/frontier.host.bfgs.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.5243e-05,0.6822803909991472,host,bfgs,5,100,1,recursive,diagonal (variable)
2.7095e-05,3.83834655840561,host,bfgs,5,1000,1,recursive,diagonal (variable)
0.000158615,6.556756927150648,host,bfgs,5,10000,1,recursive,diagonal (variable)
0.001463,7.1086807928913185,host,bfgs,5,100000,1,recursive,diagonal (variable)
0.0270725,3.8415366146458583,host,bfgs,5,1000000,1,recursive,diagonal (variable)
0.318065,3.2697719019697233,host,bfgs,5,10000000,1,recursive,diagonal (variable)
3.27815,3.172521086588472,host,bfgs,5,100000000,1,recursive,diagonal (variable)
2.06175e-05,0.8924457378440644,host,bfgs,10,100,1,recursive,diagonal (variable)
3.56555e-05,5.1604941734094325,host,bfgs,10,1000,1,recursive,diagonal (variable)
0.0002001,9.195402298850574,host,bfgs,10,10000,1,recursive,diagonal (variable)
0.0020573500000000003,8.943543879262155,host,bfgs,10,100000,1,recursive,diagonal (variable)
0.0335055,5.49163570160123,host,bfgs,10,1000000,1,recursive,diagonal (variable)
0.412875,4.456554647290342,host,bfgs,10,10000000,1,recursive,diagonal (variable)
4.33925,4.240364118223195,host,bfgs,10,100000000,1,recursive,diagonal (variable)
3.09505e-05,1.111452157477262,host,bfgs,20,100,1,recursive,diagonal (variable)
5.314500000000001e-05,6.472857277260324,host,bfgs,20,1000,1,recursive,diagonal (variable)
0.00027101,12.693258551344966,host,bfgs,20,10000,1,recursive,diagonal (variable)
0.0035733,9.626955475330927,host,bfgs,20,100000,1,recursive,diagonal (variable)
0.045794,7.511901122417783,host,bfgs,20,1000000,1,recursive,diagonal (variable)
0.6087,5.651388204369969,host,bfgs,20,10000000,1,recursive,diagonal (variable)
6.5065,5.287020671636056,host,bfgs,20,100000000,1,recursive,diagonal (variable)
6.206500000000001e-05,1.3276403770240874,host,bfgs,50,100,1,recursive,diagonal (variable)
0.00010568,7.797123391370174,host,bfgs,50,1000,1,recursive,diagonal (variable)
0.0004764,17.296389588581025,host,bfgs,50,10000,1,recursive,diagonal (variable)
0.007688499999999999,10.717305066007675,host,bfgs,50,100000,1,recursive,diagonal (variable)
0.08817,9.345582397640921,host,bfgs,50,1000000,1,recursive,diagonal (variable)
1.1723000000000001,7.028917512582103,host,bfgs,50,10000000,1,recursive,diagonal (variable)
13.0095,6.333832968215535,host,bfgs,50,100000000,1,recursive,diagonal (variable)


==> rework/frontier_csv/frontier.host.bfgs.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.5725e-06,1.0864455471402454,host,bfgs,5,100,1,recursive,diagonal
1.42585e-05,7.293894869726829,host,bfgs,5,1000,1,recursive,diagonal
7.1615e-05,14.522097325979194,host,bfgs,5,10000,1,recursive,diagonal
0.0006709,15.501565061857207,host,bfgs,5,100000,1,recursive,diagonal
0.013017999999999998,7.988938392994317,host,bfgs,5,1000000,1,recursive,diagonal
0.16326000000000002,6.370207031728531,host,bfgs,5,10000000,1,recursive,diagonal
1.7082000000000002,6.0882800608828,host,bfgs,5,100000000,1,recursive,diagonal
1.4590499999999999e-05,1.261094547822213,host,bfgs,10,100,1,recursive,diagonal
2.2045499999999998e-05,8.346374543557642,host,bfgs,10,1000,1,recursive,diagonal
0.00011189500000000001,16.44398766700925,host,bfgs,10,10000,1,recursive,diagonal
0.0010735,17.140195621797858,host,bfgs,10,100000,1,recursive,diagonal
0.019577,9.398784287684528,host,bfgs,10,1000000,1,recursive,diagonal
0.2598,7.08237105465743,host,bfgs,10,10000000,1,recursive,diagonal
2.78615,6.604095256895715,host,bfgs,10,100000000,1,recursive,diagonal
2.5188499999999998e-05,1.3657026023780694,host,bfgs,20,100,1,recursive,diagonal
3.98835e-05,8.625120663933707,host,bfgs,20,1000,1,recursive,diagonal
0.00018770499999999998,18.326629551690154,host,bfgs,20,10000,1,recursive,diagonal
0.00255075,13.486229540331275,host,bfgs,20,100000,1,recursive,diagonal
0.032064999999999996,10.728208326836114,host,bfgs,20,1000000,1,recursive,diagonal
0.447815,7.681743577146812,host,bfgs,20,10000000,1,recursive,diagonal
4.927300000000001,6.981511172447384,host,bfgs,20,100000000,1,recursive,diagonal
5.844e-05,1.409993155373032,host,bfgs,50,100,1,recursive,diagonal
9.303999999999999e-05,8.856405846947549,host,bfgs,50,1000,1,recursive,diagonal
0.000403195,20.436761368568558,host,bfgs,50,10000,1,recursive,diagonal
0.0061825,13.327941771128184,host,bfgs,50,100000,1,recursive,diagonal
0.07384500000000001,11.15850768501591,host,bfgs,50,1000000,1,recursive,diagonal
1.0253,8.036672193504339,host,bfgs,50,10000000,1,recursive,diagonal
11.3355,7.269198535574081,host,bfgs,50,100000000,1,recursive,diagonal


==> rework/frontier_csv/frontier.host.bfgs.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.5725e-06,1.0864455471402454,host,bfgs,5,100,1,recursive,diagonal
1.42585e-05,7.293894869726829,host,bfgs,5,1000,1,recursive,diagonal
7.1615e-05,14.522097325979194,host,bfgs,5,10000,1,recursive,diagonal
0.0006709,15.501565061857207,host,bfgs,5,100000,1,recursive,diagonal
0.013017999999999998,7.988938392994317,host,bfgs,5,1000000,1,recursive,diagonal
0.16326000000000002,6.370207031728531,host,bfgs,5,10000000,1,recursive,diagonal
1.7082000000000002,6.0882800608828,host,bfgs,5,100000000,1,recursive,diagonal
1.4590499999999999e-05,1.261094547822213,host,bfgs,10,100,1,recursive,diagonal
2.2045499999999998e-05,8.346374543557642,host,bfgs,10,1000,1,recursive,diagonal
0.00011189500000000001,16.44398766700925,host,bfgs,10,10000,1,recursive,diagonal
0.0010735,17.140195621797858,host,bfgs,10,100000,1,recursive,diagonal
0.019577,9.398784287684528,host,bfgs,10,1000000,1,recursive,diagonal
0.2598,7.08237105465743,host,bfgs,10,10000000,1,recursive,diagonal
2.78615,6.604095256895715,host,bfgs,10,100000000,1,recursive,diagonal
2.5188499999999998e-05,1.3657026023780694,host,bfgs,20,100,1,recursive,diagonal
3.98835e-05,8.625120663933707,host,bfgs,20,1000,1,recursive,diagonal
0.00018770499999999998,18.326629551690154,host,bfgs,20,10000,1,recursive,diagonal
0.00255075,13.486229540331275,host,bfgs,20,100000,1,recursive,diagonal
0.032064999999999996,10.728208326836114,host,bfgs,20,1000000,1,recursive,diagonal
0.447815,7.681743577146812,host,bfgs,20,10000000,1,recursive,diagonal
4.927300000000001,6.981511172447384,host,bfgs,20,100000000,1,recursive,diagonal
5.844e-05,1.409993155373032,host,bfgs,50,100,1,recursive,diagonal
9.303999999999999e-05,8.856405846947549,host,bfgs,50,1000,1,recursive,diagonal
0.000403195,20.436761368568558,host,bfgs,50,10000,1,recursive,diagonal
0.0061825,13.327941771128184,host,bfgs,50,100000,1,recursive,diagonal
0.07384500000000001,11.15850768501591,host,bfgs,50,1000000,1,recursive,diagonal
1.0253,8.036672193504339,host,bfgs,50,10000000,1,recursive,diagonal
11.3355,7.269198535574081,host,bfgs,50,100000000,1,recursive,diagonal


==> rework/frontier_csv/frontier.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.5885e-06,1.0846326328414246,host,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
1.4710999999999999e-05,7.069539800149548,host,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
7.653e-05,13.589442048869724,host,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.00062875,16.54075546719682,host,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.015046499999999999,6.91190642342073,host,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.142905,7.277562016724397,host,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
1.4259499999999998,7.29338335846278,host,dbfgs+inplace,5,100000000,1,recursive,identity (scalar variable)
1.0036e-05,1.8333997608609007,host,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
1.7636e-05,10.433204808346565,host,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00011004000000000001,16.721192293711375,host,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.0008807999999999999,20.890099909173482,host,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.019888,9.25181013676589,host,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.19046000000000002,9.660821169799434,host,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
1.92475,9.559683075724122,host,dbfgs+inplace,10,100000000,1,recursive,identity (scalar variable)
1.07815e-05,3.190650651579094,host,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
2.26405e-05,15.194010732978512,host,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.000145475,23.64667468637223,host,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.00174025,19.76727481683666,host,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.0301145,11.423068621428216,host,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.286795,11.994630310849212,host,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
2.8712,11.98105321816662,host,dbfgs+inplace,20,100000000,1,recursive,identity (scalar variable)
1.3266499999999999e-05,6.211133305694796,host,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
4.2403999999999996e-05,19.43212904442977,host,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.000289565,28.45647782017855,host,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.0048338,17.046629980553604,host,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.059775,13.785027185278127,host,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
0.5972500000000001,13.796567601506904,host,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/frontier_csv/frontier.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.5885e-06,1.0846326328414246,host,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
1.4710999999999999e-05,7.069539800149548,host,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
7.653e-05,13.589442048869724,host,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.00062875,16.54075546719682,host,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.015046499999999999,6.91190642342073,host,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.142905,7.277562016724397,host,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
1.4259499999999998,7.29338335846278,host,dbfgs+inplace,5,100000000,1,recursive,identity (scalar variable)
1.0036e-05,1.8333997608609007,host,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
1.7636e-05,10.433204808346565,host,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00011004000000000001,16.721192293711375,host,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.0008807999999999999,20.890099909173482,host,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.019888,9.25181013676589,host,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.19046000000000002,9.660821169799434,host,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
1.92475,9.559683075724122,host,dbfgs+inplace,10,100000000,1,recursive,identity (scalar variable)
1.07815e-05,3.190650651579094,host,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
2.26405e-05,15.194010732978512,host,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.000145475,23.64667468637223,host,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.00174025,19.76727481683666,host,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.0301145,11.423068621428216,host,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.286795,11.994630310849212,host,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
2.8712,11.98105321816662,host,dbfgs+inplace,20,100000000,1,recursive,identity (scalar variable)
1.3266499999999999e-05,6.211133305694796,host,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
4.2403999999999996e-05,19.43212904442977,host,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.000289565,28.45647782017855,host,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.0048338,17.046629980553604,host,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.059775,13.785027185278127,host,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
0.5972500000000001,13.796567601506904,host,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/frontier_csv/frontier.host.dbfgs+inplace.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
7.266999999999999e-06,1.4311270125223614,host,dbfgs+inplace,5,100,1,recursive,identity
1.20075e-05,8.661253383302103,host,dbfgs+inplace,5,1000,1,recursive,identity
7.039000000000001e-05,14.774825969597952,host,dbfgs+inplace,5,10000,1,recursive,identity
0.0005840999999999999,17.805170347543232,host,dbfgs+inplace,5,100000,1,recursive,identity
0.013389000000000002,7.767570393606691,host,dbfgs+inplace,5,1000000,1,recursive,identity
0.128735,8.07861110032237,host,dbfgs+inplace,5,10000000,1,recursive,identity
1.29665,8.020668646126557,host,dbfgs+inplace,5,100000000,1,recursive,identity
7.4750000000000004e-06,2.4615384615384612,host,dbfgs+inplace,10,100,1,recursive,identity
1.51085e-05,12.178574974352186,host,dbfgs+inplace,10,1000,1,recursive,identity
0.00010196,18.046292663789718,host,dbfgs+inplace,10,10000,1,recursive,identity
0.0008366000000000001,21.99378436528807,host,dbfgs+inplace,10,100000,1,recursive,identity
0.0186815,9.849316168401895,host,dbfgs+inplace,10,1000000,1,recursive,identity
0.17604999999999998,10.451576256745243,host,dbfgs+inplace,10,10000000,1,recursive,identity
1.7805,10.334175793316485,host,dbfgs+inplace,10,100000000,1,recursive,identity
8.319e-06,4.135112393316504,host,dbfgs+inplace,20,100,1,recursive,identity
1.94945e-05,17.646002718715533,host,dbfgs+inplace,20,1000,1,recursive,identity
0.00013288,25.888019265502713,host,dbfgs+inplace,20,10000,1,recursive,identity
0.0016784,20.495710200190658,host,dbfgs+inplace,20,100000,1,recursive,identity
0.028338999999999996,12.138748720844069,host,dbfgs+inplace,20,1000000,1,recursive,identity
0.27549999999999997,12.486388384754992,host,dbfgs+inplace,20,10000000,1,recursive,identity
2.72405,12.628255722178373,host,dbfgs+inplace,20,100000000,1,recursive,identity
1.0628e-05,7.753105005645464,host,dbfgs+inplace,50,100,1,recursive,identity
3.93915e-05,20.91821839736999,host,dbfgs+inplace,50,1000,1,recursive,identity
0.000279795,29.4501331331868,host,dbfgs+inplace,50,10000,1,recursive,identity
0.0047409,17.38066611824759,host,dbfgs+inplace,50,100000,1,recursive,identity
0.058745000000000006,14.026725678781172,host,dbfgs+inplace,50,1000000,1,recursive,identity
0.5856,14.071038251366119,host,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/frontier_csv/frontier.host.dbfgs+inplace.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
7.266999999999999e-06,1.4311270125223614,host,dbfgs+inplace,5,100,1,recursive,identity
1.20075e-05,8.661253383302103,host,dbfgs+inplace,5,1000,1,recursive,identity
7.039000000000001e-05,14.774825969597952,host,dbfgs+inplace,5,10000,1,recursive,identity
0.0005840999999999999,17.805170347543232,host,dbfgs+inplace,5,100000,1,recursive,identity
0.013389000000000002,7.767570393606691,host,dbfgs+inplace,5,1000000,1,recursive,identity
0.128735,8.07861110032237,host,dbfgs+inplace,5,10000000,1,recursive,identity
1.29665,8.020668646126557,host,dbfgs+inplace,5,100000000,1,recursive,identity
7.4750000000000004e-06,2.4615384615384612,host,dbfgs+inplace,10,100,1,recursive,identity
1.51085e-05,12.178574974352186,host,dbfgs+inplace,10,1000,1,recursive,identity
0.00010196,18.046292663789718,host,dbfgs+inplace,10,10000,1,recursive,identity
0.0008366000000000001,21.99378436528807,host,dbfgs+inplace,10,100000,1,recursive,identity
0.0186815,9.849316168401895,host,dbfgs+inplace,10,1000000,1,recursive,identity
0.17604999999999998,10.451576256745243,host,dbfgs+inplace,10,10000000,1,recursive,identity
1.7805,10.334175793316485,host,dbfgs+inplace,10,100000000,1,recursive,identity
8.319e-06,4.135112393316504,host,dbfgs+inplace,20,100,1,recursive,identity
1.94945e-05,17.646002718715533,host,dbfgs+inplace,20,1000,1,recursive,identity
0.00013288,25.888019265502713,host,dbfgs+inplace,20,10000,1,recursive,identity
0.0016784,20.495710200190658,host,dbfgs+inplace,20,100000,1,recursive,identity
0.028338999999999996,12.138748720844069,host,dbfgs+inplace,20,1000000,1,recursive,identity
0.27549999999999997,12.486388384754992,host,dbfgs+inplace,20,10000000,1,recursive,identity
2.72405,12.628255722178373,host,dbfgs+inplace,20,100000000,1,recursive,identity
1.0628e-05,7.753105005645464,host,dbfgs+inplace,50,100,1,recursive,identity
3.93915e-05,20.91821839736999,host,dbfgs+inplace,50,1000,1,recursive,identity
0.000279795,29.4501331331868,host,dbfgs+inplace,50,10000,1,recursive,identity
0.0047409,17.38066611824759,host,dbfgs+inplace,50,100000,1,recursive,identity
0.058745000000000006,14.026725678781172,host,dbfgs+inplace,50,1000000,1,recursive,identity
0.5856,14.071038251366119,host,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/frontier_csv/frontier.host.dbfgs+inplace.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.3697000000000001e-05,0.7592903555523107,host,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
2.5244500000000002e-05,4.119709243597614,host,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.000150995,6.887645286267757,host,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.0013678499999999999,7.603172862521475,host,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.026816,3.8782816229116945,host,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.272525,3.8161636547105764,host,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
2.7483,3.784157479168941,host,dbfgs+inplace,5,100000000,1,recursive,diagonal (variable)
1.3807500000000001e-05,1.3326090892630815,host,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
2.8048e-05,6.560182544209925,host,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.000185695,9.908721290287838,host,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.0017112499999999999,10.752373995617239,host,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.031665,5.810832149060477,host,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.32043499999999997,5.742194204752915,host,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
3.23755,5.683309910271656,host,dbfgs+inplace,10,100000000,1,recursive,diagonal (variable)
1.44825e-05,2.3752805109615047,host,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
3.26795e-05,10.526476843280957,host,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.00022230499999999998,15.474235847146938,host,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0026987,12.746878126505354,host,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0412765,8.334039950092668,host,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.417225,8.244951764635388,host,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
4.16395,8.261386423948414,host,dbfgs+inplace,20,100000000,1,recursive,diagonal (variable)
1.67515e-05,4.918962480971853,host,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
5.3269999999999996e-05,15.468368687816785,host,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.000358,23.016759776536315,host,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.005969,13.804657396548835,host,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.071875,11.464347826086957,host,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
0.72775,11.322569563723807,host,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/frontier_csv/frontier.host.dbfgs+inplace.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.3697000000000001e-05,0.7592903555523107,host,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
2.5244500000000002e-05,4.119709243597614,host,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.000150995,6.887645286267757,host,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.0013678499999999999,7.603172862521475,host,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.026816,3.8782816229116945,host,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.272525,3.8161636547105764,host,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
2.7483,3.784157479168941,host,dbfgs+inplace,5,100000000,1,recursive,diagonal (variable)
1.3807500000000001e-05,1.3326090892630815,host,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
2.8048e-05,6.560182544209925,host,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.000185695,9.908721290287838,host,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.0017112499999999999,10.752373995617239,host,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.031665,5.810832149060477,host,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.32043499999999997,5.742194204752915,host,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
3.23755,5.683309910271656,host,dbfgs+inplace,10,100000000,1,recursive,diagonal (variable)
1.44825e-05,2.3752805109615047,host,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
3.26795e-05,10.526476843280957,host,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.00022230499999999998,15.474235847146938,host,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0026987,12.746878126505354,host,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0412765,8.334039950092668,host,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.417225,8.244951764635388,host,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
4.16395,8.261386423948414,host,dbfgs+inplace,20,100000000,1,recursive,diagonal (variable)
1.67515e-05,4.918962480971853,host,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
5.3269999999999996e-05,15.468368687816785,host,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.000358,23.016759776536315,host,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.005969,13.804657396548835,host,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.071875,11.464347826086957,host,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
0.72775,11.322569563723807,host,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/frontier_csv/frontier.host.dbfgs+inplace.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
6.9705e-06,1.4920020084642422,host,dbfgs+inplace,5,100,1,recursive,diagonal
1.17385e-05,8.859735059845805,host,dbfgs+inplace,5,1000,1,recursive,diagonal
7.025e-05,14.804270462633452,host,dbfgs+inplace,5,10000,1,recursive,diagonal
0.0005916000000000001,17.579445571331977,host,dbfgs+inplace,5,100000,1,recursive,diagonal
0.013777000000000001,7.548813239457066,host,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.13324,7.8054638246772745,host,dbfgs+inplace,5,10000000,1,recursive,diagonal
1.34495,7.732629465779396,host,dbfgs+inplace,5,100000000,1,recursive,diagonal
7.309000000000001e-06,2.5174442468189904,host,dbfgs+inplace,10,100,1,recursive,diagonal
1.4307e-05,12.860837352345005,host,dbfgs+inplace,10,1000,1,recursive,diagonal
0.00010471499999999999,17.57150360502316,host,dbfgs+inplace,10,10000,1,recursive,diagonal
0.0008460499999999999,21.748123633355007,host,dbfgs+inplace,10,100000,1,recursive,diagonal
0.0184115,9.993753903810118,host,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.180515,10.19305874858045,host,dbfgs+inplace,10,10000000,1,recursive,diagonal
1.8301500000000002,10.053820725077179,host,dbfgs+inplace,10,100000000,1,recursive,diagonal
8.0345e-06,4.281535876532454,host,dbfgs+inplace,20,100,1,recursive,diagonal
1.93565e-05,17.771807919820215,host,dbfgs+inplace,20,1000,1,recursive,diagonal
0.00013200499999999998,26.05961895382751,host,dbfgs+inplace,20,10000,1,recursive,diagonal
0.0016784,20.495710200190658,host,dbfgs+inplace,20,100000,1,recursive,diagonal
0.0284445,12.093726379440664,host,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.28014,12.279574498465054,host,dbfgs+inplace,20,10000000,1,recursive,diagonal
2.76415,12.445055441998445,host,dbfgs+inplace,20,100000000,1,recursive,diagonal
1.05455e-05,7.813759423450762,host,dbfgs+inplace,50,100,1,recursive,diagonal
3.8438e-05,21.43711951714449,host,dbfgs+inplace,50,1000,1,recursive,diagonal
0.00027785,29.65628936476516,host,dbfgs+inplace,50,10000,1,recursive,diagonal
0.00475935,17.31328857932281,host,dbfgs+inplace,50,100000,1,recursive,diagonal
0.058675,14.043459735832979,host,dbfgs+inplace,50,1000000,1,recursive,diagonal
0.592,13.918918918918921,host,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/frontier_csv/frontier.host.dbfgs+inplace.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
6.9705e-06,1.4920020084642422,host,dbfgs+inplace,5,100,1,recursive,diagonal
1.17385e-05,8.859735059845805,host,dbfgs+inplace,5,1000,1,recursive,diagonal
7.025e-05,14.804270462633452,host,dbfgs+inplace,5,10000,1,recursive,diagonal
0.0005916000000000001,17.579445571331977,host,dbfgs+inplace,5,100000,1,recursive,diagonal
0.013777000000000001,7.548813239457066,host,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.13324,7.8054638246772745,host,dbfgs+inplace,5,10000000,1,recursive,diagonal
1.34495,7.732629465779396,host,dbfgs+inplace,5,100000000,1,recursive,diagonal
7.309000000000001e-06,2.5174442468189904,host,dbfgs+inplace,10,100,1,recursive,diagonal
1.4307e-05,12.860837352345005,host,dbfgs+inplace,10,1000,1,recursive,diagonal
0.00010471499999999999,17.57150360502316,host,dbfgs+inplace,10,10000,1,recursive,diagonal
0.0008460499999999999,21.748123633355007,host,dbfgs+inplace,10,100000,1,recursive,diagonal
0.0184115,9.993753903810118,host,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.180515,10.19305874858045,host,dbfgs+inplace,10,10000000,1,recursive,diagonal
1.8301500000000002,10.053820725077179,host,dbfgs+inplace,10,100000000,1,recursive,diagonal
8.0345e-06,4.281535876532454,host,dbfgs+inplace,20,100,1,recursive,diagonal
1.93565e-05,17.771807919820215,host,dbfgs+inplace,20,1000,1,recursive,diagonal
0.00013200499999999998,26.05961895382751,host,dbfgs+inplace,20,10000,1,recursive,diagonal
0.0016784,20.495710200190658,host,dbfgs+inplace,20,100000,1,recursive,diagonal
0.0284445,12.093726379440664,host,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.28014,12.279574498465054,host,dbfgs+inplace,20,10000000,1,recursive,diagonal
2.76415,12.445055441998445,host,dbfgs+inplace,20,100000000,1,recursive,diagonal
1.05455e-05,7.813759423450762,host,dbfgs+inplace,50,100,1,recursive,diagonal
3.8438e-05,21.43711951714449,host,dbfgs+inplace,50,1000,1,recursive,diagonal
0.00027785,29.65628936476516,host,dbfgs+inplace,50,10000,1,recursive,diagonal
0.00475935,17.31328857932281,host,dbfgs+inplace,50,100000,1,recursive,diagonal
0.058675,14.043459735832979,host,dbfgs+inplace,50,1000000,1,recursive,diagonal
0.592,13.918918918918921,host,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_csv/polaris.device.bfgs.compact_dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00027786,0.03742892103937235,device,bfgs,5,100,1,compact dense,identity (scalar variable)
0.000312565,0.332730791995265,device,bfgs,5,1000,1,compact dense,identity (scalar variable)
0.000303875,3.4224598930481283,device,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00033137,31.38485680659082,device,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.0007378,140.95960965031173,device,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.0043693000000000004,238.02439750074382,device,bfgs,5,10000000,1,compact dense,identity (scalar variable)
0.000286555,0.06421105895901309,device,bfgs,10,100,1,compact dense,identity (scalar variable)
0.000318615,0.57749948998007,device,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.00031501,5.84108441001873,device,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.000322725,57.01448601750717,device,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.0008345,220.49131216297187,device,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.005490500000000001,335.1243056187961,device,bfgs,10,10000000,1,compact dense,identity (scalar variable)
0.00030319,0.11346020647118968,device,bfgs,20,100,1,compact dense,identity (scalar variable)
0.00032501000000000003,1.058428971416264,device,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.00033103,10.391807389058393,device,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.0003523,97.64405336361057,device,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.00111875,307.4860335195531,device,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.007806499999999999,440.6584256709153,device,bfgs,20,10000000,1,compact dense,identity (scalar variable)
0.000330145,0.24958730254888004,device,bfgs,50,100,1,compact dense,identity (scalar variable)
0.00032386,2.544309269437411,device,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.00035061,23.501896694332732,device,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.00046929,175.58439344541753,device,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.0017853500000000002,461.5341529672053,device,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.0146015,564.3255829880492,device,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/polaris_csv/polaris.device.bfgs.compact_dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00027786,0.03742892103937235,device,bfgs,5,100,1,compact dense,identity (scalar variable)
0.000312565,0.332730791995265,device,bfgs,5,1000,1,compact dense,identity (scalar variable)
0.000303875,3.4224598930481283,device,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00033137,31.38485680659082,device,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.0007378,140.95960965031173,device,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.0043693000000000004,238.02439750074382,device,bfgs,5,10000000,1,compact dense,identity (scalar variable)
0.000286555,0.06421105895901309,device,bfgs,10,100,1,compact dense,identity (scalar variable)
0.000318615,0.57749948998007,device,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.00031501,5.84108441001873,device,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.000322725,57.01448601750717,device,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.0008345,220.49131216297187,device,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.005490500000000001,335.1243056187961,device,bfgs,10,10000000,1,compact dense,identity (scalar variable)
0.00030319,0.11346020647118968,device,bfgs,20,100,1,compact dense,identity (scalar variable)
0.00032501000000000003,1.058428971416264,device,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.00033103,10.391807389058393,device,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.0003523,97.64405336361057,device,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.00111875,307.4860335195531,device,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.007806499999999999,440.6584256709153,device,bfgs,20,10000000,1,compact dense,identity (scalar variable)
0.000330145,0.24958730254888004,device,bfgs,50,100,1,compact dense,identity (scalar variable)
0.00032386,2.544309269437411,device,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.00035061,23.501896694332732,device,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.00046929,175.58439344541753,device,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.0017853500000000002,461.5341529672053,device,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.0146015,564.3255829880492,device,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/polaris_csv/polaris.device.bfgs.compact_dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000250315,0.04154764996104908,device,bfgs,5,100,1,compact dense,identity
0.00024959,0.416683360711567,device,bfgs,5,1000,1,compact dense,identity
0.000255585,4.06909638672066,device,bfgs,5,10000,1,compact dense,identity
0.000275515,37.74749106219262,device,bfgs,5,100000,1,compact dense,identity
0.00067915,153.1325922108518,device,bfgs,5,1000000,1,compact dense,identity
0.0041368,251.40204989363758,device,bfgs,5,10000000,1,compact dense,identity
0.00025284499999999997,0.07277185627558386,device,bfgs,10,100,1,compact dense,identity
0.00024649,0.7464805874477667,device,bfgs,10,1000,1,compact dense,identity
0.000252965,7.273733520447492,device,bfgs,10,10000,1,compact dense,identity
0.000296825,61.989387686347165,device,bfgs,10,100000,1,compact dense,identity
0.0007797,235.9882005899705,device,bfgs,10,1000000,1,compact dense,identity
0.005275500000000001,348.7821059615202,device,bfgs,10,10000000,1,compact dense,identity
0.00026034,0.13213490051471152,device,bfgs,20,100,1,compact dense,identity
0.00027152999999999997,1.2668950023938426,device,bfgs,20,1000,1,compact dense,identity
0.000283485,12.134680847311145,device,bfgs,20,10000,1,compact dense,identity
0.00031481500000000003,109.2705239585153,device,bfgs,20,100000,1,compact dense,identity
0.00103745,331.5822449274664,device,bfgs,20,1000000,1,compact dense,identity
0.007589500000000001,453.2577903682719,device,bfgs,20,10000000,1,compact dense,identity
0.00027723499999999997,0.29722076938337516,device,bfgs,50,100,1,compact dense,identity
0.00028835000000000004,2.8576382868042307,device,bfgs,50,1000,1,compact dense,identity
0.00030014,27.453854867728392,device,bfgs,50,10000,1,compact dense,identity
0.00042782000000000003,192.60436632228507,device,bfgs,50,100000,1,compact dense,identity
0.0017671,466.30071869164163,device,bfgs,50,1000000,1,compact dense,identity
0.0143795,573.0380054939324,device,bfgs,50,10000000,1,compact dense,identity


==> rework/polaris_csv/polaris.device.bfgs.compact_dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000250315,0.04154764996104908,device,bfgs,5,100,1,compact dense,identity
0.00024959,0.416683360711567,device,bfgs,5,1000,1,compact dense,identity
0.000255585,4.06909638672066,device,bfgs,5,10000,1,compact dense,identity
0.000275515,37.74749106219262,device,bfgs,5,100000,1,compact dense,identity
0.00067915,153.1325922108518,device,bfgs,5,1000000,1,compact dense,identity
0.0041368,251.40204989363758,device,bfgs,5,10000000,1,compact dense,identity
0.00025284499999999997,0.07277185627558386,device,bfgs,10,100,1,compact dense,identity
0.00024649,0.7464805874477667,device,bfgs,10,1000,1,compact dense,identity
0.000252965,7.273733520447492,device,bfgs,10,10000,1,compact dense,identity
0.000296825,61.989387686347165,device,bfgs,10,100000,1,compact dense,identity
0.0007797,235.9882005899705,device,bfgs,10,1000000,1,compact dense,identity
0.005275500000000001,348.7821059615202,device,bfgs,10,10000000,1,compact dense,identity
0.00026034,0.13213490051471152,device,bfgs,20,100,1,compact dense,identity
0.00027152999999999997,1.2668950023938426,device,bfgs,20,1000,1,compact dense,identity
0.000283485,12.134680847311145,device,bfgs,20,10000,1,compact dense,identity
0.00031481500000000003,109.2705239585153,device,bfgs,20,100000,1,compact dense,identity
0.00103745,331.5822449274664,device,bfgs,20,1000000,1,compact dense,identity
0.007589500000000001,453.2577903682719,device,bfgs,20,10000000,1,compact dense,identity
0.00027723499999999997,0.29722076938337516,device,bfgs,50,100,1,compact dense,identity
0.00028835000000000004,2.8576382868042307,device,bfgs,50,1000,1,compact dense,identity
0.00030014,27.453854867728392,device,bfgs,50,10000,1,compact dense,identity
0.00042782000000000003,192.60436632228507,device,bfgs,50,100000,1,compact dense,identity
0.0017671,466.30071869164163,device,bfgs,50,1000000,1,compact dense,identity
0.0143795,573.0380054939324,device,bfgs,50,10000000,1,compact dense,identity


==> rework/polaris_csv/polaris.device.bfgs.compact_dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000488525,0.021288572744485954,device,bfgs,5,100,1,compact dense,diagonal (variable)
0.00050085,0.2076470000998303,device,bfgs,5,1000,1,compact dense,diagonal (variable)
0.0005168,2.0123839009287927,device,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0005896,17.639077340569877,device,bfgs,5,100000,1,compact dense,diagonal (variable)
0.00137135,75.83767820031356,device,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.0102025,101.9358000490076,device,bfgs,5,10000000,1,compact dense,diagonal (variable)
0.0005444499999999999,0.03379557351455598,device,bfgs,10,100,1,compact dense,diagonal (variable)
0.0005463499999999999,0.33678045209115043,device,bfgs,10,1000,1,compact dense,diagonal (variable)
0.0005871,3.134048714018055,device,bfgs,10,10000,1,compact dense,diagonal (variable)
0.00065545,28.072316728964832,device,bfgs,10,100000,1,compact dense,diagonal (variable)
0.00162515,113.22031812448083,device,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.012629999999999999,145.68487727632623,device,bfgs,10,10000000,1,compact dense,diagonal (variable)
0.00059515,0.057800554482063345,device,bfgs,20,100,1,compact dense,diagonal (variable)
0.00059605,0.577132790873249,device,bfgs,20,1000,1,compact dense,diagonal (variable)
0.0006298,5.462051444903144,device,bfgs,20,10000,1,compact dense,diagonal (variable)
0.0007431499999999999,46.28944358474064,device,bfgs,20,100000,1,compact dense,diagonal (variable)
0.0021782,157.9285648700762,device,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.0178735,192.46370324782498,device,bfgs,20,10000000,1,compact dense,diagonal (variable)
0.0007213,0.11423818106197144,device,bfgs,50,100,1,compact dense,diagonal (variable)
0.0007644500000000001,1.0778991431748315,device,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0007717500000000001,10.677032717849043,device,bfgs,50,10000,1,compact dense,diagonal (variable)
0.00103015,79.98835121098868,device,bfgs,50,100000,1,compact dense,diagonal (variable)
0.0037586,219.23056457191507,device,bfgs,50,1000000,1,compact dense,diagonal (variable)
0.035427,232.59096169588167,device,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/polaris_csv/polaris.device.bfgs.compact_dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000488525,0.021288572744485954,device,bfgs,5,100,1,compact dense,diagonal (variable)
0.00050085,0.2076470000998303,device,bfgs,5,1000,1,compact dense,diagonal (variable)
0.0005168,2.0123839009287927,device,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0005896,17.639077340569877,device,bfgs,5,100000,1,compact dense,diagonal (variable)
0.00137135,75.83767820031356,device,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.0102025,101.9358000490076,device,bfgs,5,10000000,1,compact dense,diagonal (variable)
0.0005444499999999999,0.03379557351455598,device,bfgs,10,100,1,compact dense,diagonal (variable)
0.0005463499999999999,0.33678045209115043,device,bfgs,10,1000,1,compact dense,diagonal (variable)
0.0005871,3.134048714018055,device,bfgs,10,10000,1,compact dense,diagonal (variable)
0.00065545,28.072316728964832,device,bfgs,10,100000,1,compact dense,diagonal (variable)
0.00162515,113.22031812448083,device,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.012629999999999999,145.68487727632623,device,bfgs,10,10000000,1,compact dense,diagonal (variable)
0.00059515,0.057800554482063345,device,bfgs,20,100,1,compact dense,diagonal (variable)
0.00059605,0.577132790873249,device,bfgs,20,1000,1,compact dense,diagonal (variable)
0.0006298,5.462051444903144,device,bfgs,20,10000,1,compact dense,diagonal (variable)
0.0007431499999999999,46.28944358474064,device,bfgs,20,100000,1,compact dense,diagonal (variable)
0.0021782,157.9285648700762,device,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.0178735,192.46370324782498,device,bfgs,20,10000000,1,compact dense,diagonal (variable)
0.0007213,0.11423818106197144,device,bfgs,50,100,1,compact dense,diagonal (variable)
0.0007644500000000001,1.0778991431748315,device,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0007717500000000001,10.677032717849043,device,bfgs,50,10000,1,compact dense,diagonal (variable)
0.00103015,79.98835121098868,device,bfgs,50,100000,1,compact dense,diagonal (variable)
0.0037586,219.23056457191507,device,bfgs,50,1000000,1,compact dense,diagonal (variable)
0.035427,232.59096169588167,device,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/polaris_csv/polaris.device.bfgs.compact_dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00025111999999999997,0.041414463204842315,device,bfgs,5,100,1,compact dense,diagonal
0.00024418,0.42591530837906466,device,bfgs,5,1000,1,compact dense,diagonal
0.00025785500000000003,4.033274514746659,device,bfgs,5,10000,1,compact dense,diagonal
0.000272125,38.21773082223243,device,bfgs,5,100000,1,compact dense,diagonal
0.00069835,148.92246008448487,device,bfgs,5,1000000,1,compact dense,diagonal
0.0045056,230.82386363636363,device,bfgs,5,10000000,1,compact dense,diagonal
0.00026145,0.07037674507554026,device,bfgs,10,100,1,compact dense,diagonal
0.000252065,0.729970444131474,device,bfgs,10,1000,1,compact dense,diagonal
0.00027744499999999997,6.631945070194094,device,bfgs,10,10000,1,compact dense,diagonal
0.00030109500000000003,61.110280808382726,device,bfgs,10,100000,1,compact dense,diagonal
0.00079565,231.25746245208322,device,bfgs,10,1000000,1,compact dense,diagonal
0.0055015,334.4542397527947,device,bfgs,10,10000000,1,compact dense,diagonal
0.000266235,0.12920915732341728,device,bfgs,20,100,1,compact dense,diagonal
0.00025454000000000004,1.3514575312328119,device,bfgs,20,1000,1,compact dense,diagonal
0.00028003,12.284398100203548,device,bfgs,20,10000,1,compact dense,diagonal
0.00031622999999999997,108.78158302501345,device,bfgs,20,100000,1,compact dense,diagonal
0.00107455,320.13400958540785,device,bfgs,20,1000000,1,compact dense,diagonal
0.0078165,440.09467152817757,device,bfgs,20,10000000,1,compact dense,diagonal
0.00025911,0.31801165528154063,device,bfgs,50,100,1,compact dense,diagonal
0.00029042,2.8372701604572685,device,bfgs,50,1000,1,compact dense,diagonal
0.00027842000000000003,29.59557503052941,device,bfgs,50,10000,1,compact dense,diagonal
0.00044716,184.27408533858127,device,bfgs,50,100000,1,compact dense,diagonal
0.00174395,472.4906103959402,device,bfgs,50,1000000,1,compact dense,diagonal
0.014633499999999999,563.091536542864,device,bfgs,50,10000000,1,compact dense,diagonal


==> rework/polaris_csv/polaris.device.bfgs.compact_dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00025111999999999997,0.041414463204842315,device,bfgs,5,100,1,compact dense,diagonal
0.00024418,0.42591530837906466,device,bfgs,5,1000,1,compact dense,diagonal
0.00025785500000000003,4.033274514746659,device,bfgs,5,10000,1,compact dense,diagonal
0.000272125,38.21773082223243,device,bfgs,5,100000,1,compact dense,diagonal
0.00069835,148.92246008448487,device,bfgs,5,1000000,1,compact dense,diagonal
0.0045056,230.82386363636363,device,bfgs,5,10000000,1,compact dense,diagonal
0.00026145,0.07037674507554026,device,bfgs,10,100,1,compact dense,diagonal
0.000252065,0.729970444131474,device,bfgs,10,1000,1,compact dense,diagonal
0.00027744499999999997,6.631945070194094,device,bfgs,10,10000,1,compact dense,diagonal
0.00030109500000000003,61.110280808382726,device,bfgs,10,100000,1,compact dense,diagonal
0.00079565,231.25746245208322,device,bfgs,10,1000000,1,compact dense,diagonal
0.0055015,334.4542397527947,device,bfgs,10,10000000,1,compact dense,diagonal
0.000266235,0.12920915732341728,device,bfgs,20,100,1,compact dense,diagonal
0.00025454000000000004,1.3514575312328119,device,bfgs,20,1000,1,compact dense,diagonal
0.00028003,12.284398100203548,device,bfgs,20,10000,1,compact dense,diagonal
0.00031622999999999997,108.78158302501345,device,bfgs,20,100000,1,compact dense,diagonal
0.00107455,320.13400958540785,device,bfgs,20,1000000,1,compact dense,diagonal
0.0078165,440.09467152817757,device,bfgs,20,10000000,1,compact dense,diagonal
0.00025911,0.31801165528154063,device,bfgs,50,100,1,compact dense,diagonal
0.00029042,2.8372701604572685,device,bfgs,50,1000,1,compact dense,diagonal
0.00027842000000000003,29.59557503052941,device,bfgs,50,10000,1,compact dense,diagonal
0.00044716,184.27408533858127,device,bfgs,50,100000,1,compact dense,diagonal
0.00174395,472.4906103959402,device,bfgs,50,1000000,1,compact dense,diagonal
0.014633499999999999,563.091536542864,device,bfgs,50,10000000,1,compact dense,diagonal


==> rework/polaris_csv/polaris.device.bfgs.dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00023263,0.04470618578859133,device,bfgs,5,100,1,dense,identity (scalar variable)
0.000241385,0.43084698717815934,device,bfgs,5,1000,1,dense,identity (scalar variable)
0.00024296999999999999,4.280363830925629,device,bfgs,5,10000,1,dense,identity (scalar variable)
0.000250055,41.59085001299714,device,bfgs,5,100000,1,dense,identity (scalar variable)
0.0006592,157.76699029126215,device,bfgs,5,1000000,1,dense,identity (scalar variable)
0.0043908,236.85888676323222,device,bfgs,5,10000000,1,dense,identity (scalar variable)
0.00022998,0.08000695712670668,device,bfgs,10,100,1,dense,identity (scalar variable)
0.00023181999999999999,0.7937192649469416,device,bfgs,10,1000,1,dense,identity (scalar variable)
0.00024489,7.5135775246028835,device,bfgs,10,10000,1,dense,identity (scalar variable)
0.000293225,62.750447608491775,device,bfgs,10,100000,1,dense,identity (scalar variable)
0.0007752,237.3581011351909,device,bfgs,10,1000000,1,dense,identity (scalar variable)
0.0054465,337.8316349949509,device,bfgs,10,10000000,1,dense,identity (scalar variable)
0.00023844,0.14427109545378292,device,bfgs,20,100,1,dense,identity (scalar variable)
0.000247465,1.3900955690703736,device,bfgs,20,1000,1,dense,identity (scalar variable)
0.000247405,13.904326913360684,device,bfgs,20,10000,1,dense,identity (scalar variable)
0.00032593499999999996,105.54251614585732,device,bfgs,20,100000,1,dense,identity (scalar variable)
0.0010397,330.8646725016832,device,bfgs,20,1000000,1,dense,identity (scalar variable)
0.007776,442.38683127572017,device,bfgs,20,10000000,1,dense,identity (scalar variable)
0.000261385,0.3152437974635117,device,bfgs,50,100,1,dense,identity (scalar variable)
0.000270355,3.0478445007490147,device,bfgs,50,1000,1,dense,identity (scalar variable)
0.00028465,28.94783066924293,device,bfgs,50,10000,1,dense,identity (scalar variable)
0.000400615,205.68376121712865,device,bfgs,50,100000,1,dense,identity (scalar variable)
0.0016966499999999999,485.66292399728883,device,bfgs,50,1000000,1,dense,identity (scalar variable)
0.0145745,565.3710247349823,device,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_csv/polaris.device.bfgs.dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00023263,0.04470618578859133,device,bfgs,5,100,1,dense,identity (scalar variable)
0.000241385,0.43084698717815934,device,bfgs,5,1000,1,dense,identity (scalar variable)
0.00024296999999999999,4.280363830925629,device,bfgs,5,10000,1,dense,identity (scalar variable)
0.000250055,41.59085001299714,device,bfgs,5,100000,1,dense,identity (scalar variable)
0.0006592,157.76699029126215,device,bfgs,5,1000000,1,dense,identity (scalar variable)
0.0043908,236.85888676323222,device,bfgs,5,10000000,1,dense,identity (scalar variable)
0.00022998,0.08000695712670668,device,bfgs,10,100,1,dense,identity (scalar variable)
0.00023181999999999999,0.7937192649469416,device,bfgs,10,1000,1,dense,identity (scalar variable)
0.00024489,7.5135775246028835,device,bfgs,10,10000,1,dense,identity (scalar variable)
0.000293225,62.750447608491775,device,bfgs,10,100000,1,dense,identity (scalar variable)
0.0007752,237.3581011351909,device,bfgs,10,1000000,1,dense,identity (scalar variable)
0.0054465,337.8316349949509,device,bfgs,10,10000000,1,dense,identity (scalar variable)
0.00023844,0.14427109545378292,device,bfgs,20,100,1,dense,identity (scalar variable)
0.000247465,1.3900955690703736,device,bfgs,20,1000,1,dense,identity (scalar variable)
0.000247405,13.904326913360684,device,bfgs,20,10000,1,dense,identity (scalar variable)
0.00032593499999999996,105.54251614585732,device,bfgs,20,100000,1,dense,identity (scalar variable)
0.0010397,330.8646725016832,device,bfgs,20,1000000,1,dense,identity (scalar variable)
0.007776,442.38683127572017,device,bfgs,20,10000000,1,dense,identity (scalar variable)
0.000261385,0.3152437974635117,device,bfgs,50,100,1,dense,identity (scalar variable)
0.000270355,3.0478445007490147,device,bfgs,50,1000,1,dense,identity (scalar variable)
0.00028465,28.94783066924293,device,bfgs,50,10000,1,dense,identity (scalar variable)
0.000400615,205.68376121712865,device,bfgs,50,100000,1,dense,identity (scalar variable)
0.0016966499999999999,485.66292399728883,device,bfgs,50,1000000,1,dense,identity (scalar variable)
0.0145745,565.3710247349823,device,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_csv/polaris.device.bfgs.dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000215105,0.04834848097440785,device,bfgs,5,100,1,dense,identity
0.000199605,0.5210290323388693,device,bfgs,5,1000,1,dense,identity
0.000213135,4.879536444037816,device,bfgs,5,10000,1,dense,identity
0.00023896999999999997,43.52010712641755,device,bfgs,5,100000,1,dense,identity
0.0006007,173.13134676211087,device,bfgs,5,1000000,1,dense,identity
0.0040915,254.18550653794455,device,bfgs,5,10000000,1,dense,identity
0.00021334000000000001,0.08624730477172587,device,bfgs,10,100,1,dense,identity
0.000204915,0.8979332894126832,device,bfgs,10,1000,1,dense,identity
0.00021568500000000002,8.530959501124324,device,bfgs,10,10000,1,dense,identity
0.000256745,71.66643946328068,device,bfgs,10,100000,1,dense,identity
0.00072515,253.74060539198786,device,bfgs,10,1000000,1,dense,identity
0.005239,351.21206337087233,device,bfgs,10,10000000,1,dense,identity
0.000212115,0.16217617801664191,device,bfgs,20,100,1,dense,identity
0.00022312,1.541771244173539,device,bfgs,20,1000,1,dense,identity
0.000219375,15.68091168091168,device,bfgs,20,10000,1,dense,identity
0.000265655,129.49125745798122,device,bfgs,20,100000,1,dense,identity
0.0009965999999999998,345.17359020670284,device,bfgs,20,1000000,1,dense,identity
0.007566000000000001,454.66560930478454,device,bfgs,20,10000000,1,dense,identity
0.00023398,0.352166851867681,device,bfgs,50,100,1,dense,identity
0.00023552500000000002,3.498567031100732,device,bfgs,50,1000,1,dense,identity
0.00025760000000000003,31.98757763975155,device,bfgs,50,10000,1,dense,identity
0.000373915,220.37093991950042,device,bfgs,50,100000,1,dense,identity
0.0016926,486.8250029540352,device,bfgs,50,1000000,1,dense,identity
0.014367,573.5365768775666,device,bfgs,50,10000000,1,dense,identity


==> rework/polaris_csv/polaris.device.bfgs.dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000215105,0.04834848097440785,device,bfgs,5,100,1,dense,identity
0.000199605,0.5210290323388693,device,bfgs,5,1000,1,dense,identity
0.000213135,4.879536444037816,device,bfgs,5,10000,1,dense,identity
0.00023896999999999997,43.52010712641755,device,bfgs,5,100000,1,dense,identity
0.0006007,173.13134676211087,device,bfgs,5,1000000,1,dense,identity
0.0040915,254.18550653794455,device,bfgs,5,10000000,1,dense,identity
0.00021334000000000001,0.08624730477172587,device,bfgs,10,100,1,dense,identity
0.000204915,0.8979332894126832,device,bfgs,10,1000,1,dense,identity
0.00021568500000000002,8.530959501124324,device,bfgs,10,10000,1,dense,identity
0.000256745,71.66643946328068,device,bfgs,10,100000,1,dense,identity
0.00072515,253.74060539198786,device,bfgs,10,1000000,1,dense,identity
0.005239,351.21206337087233,device,bfgs,10,10000000,1,dense,identity
0.000212115,0.16217617801664191,device,bfgs,20,100,1,dense,identity
0.00022312,1.541771244173539,device,bfgs,20,1000,1,dense,identity
0.000219375,15.68091168091168,device,bfgs,20,10000,1,dense,identity
0.000265655,129.49125745798122,device,bfgs,20,100000,1,dense,identity
0.0009965999999999998,345.17359020670284,device,bfgs,20,1000000,1,dense,identity
0.007566000000000001,454.66560930478454,device,bfgs,20,10000000,1,dense,identity
0.00023398,0.352166851867681,device,bfgs,50,100,1,dense,identity
0.00023552500000000002,3.498567031100732,device,bfgs,50,1000,1,dense,identity
0.00025760000000000003,31.98757763975155,device,bfgs,50,10000,1,dense,identity
0.000373915,220.37093991950042,device,bfgs,50,100000,1,dense,identity
0.0016926,486.8250029540352,device,bfgs,50,1000000,1,dense,identity
0.014367,573.5365768775666,device,bfgs,50,10000000,1,dense,identity


==> rework/polaris_csv/polaris.device.bfgs.dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00036467499999999996,0.028518543908960036,device,bfgs,5,100,1,dense,diagonal (variable)
0.00036748499999999997,0.2830047484931358,device,bfgs,5,1000,1,dense,diagonal (variable)
0.0003991,2.6058631921824102,device,bfgs,5,10000,1,dense,diagonal (variable)
0.000451935,23.012158828150067,device,bfgs,5,100000,1,dense,diagonal (variable)
0.0010808999999999999,96.21611619946343,device,bfgs,5,1000000,1,dense,diagonal (variable)
0.0077875,133.54735152487962,device,bfgs,5,10000000,1,dense,diagonal (variable)
0.000387485,0.04748570912422417,device,bfgs,10,100,1,dense,diagonal (variable)
0.000390995,0.47059425312344144,device,bfgs,10,1000,1,dense,diagonal (variable)
0.00038509,4.778103819886261,device,bfgs,10,10000,1,dense,diagonal (variable)
0.00044981,40.90616037882661,device,bfgs,10,100000,1,dense,diagonal (variable)
0.0012035000000000001,152.88741171582882,device,bfgs,10,1000000,1,dense,diagonal (variable)
0.0089385,205.85109358393467,device,bfgs,10,10000000,1,dense,diagonal (variable)
0.00038993000000000003,0.0882209627369015,device,bfgs,20,100,1,dense,diagonal (variable)
0.00040342,0.8527093351841754,device,bfgs,20,1000,1,dense,diagonal (variable)
0.000389505,8.83172231421933,device,bfgs,20,10000,1,dense,diagonal (variable)
0.0005082999999999999,67.67656895534134,device,bfgs,20,100000,1,dense,diagonal (variable)
0.0014468999999999999,237.7496717119359,device,bfgs,20,1000000,1,dense,diagonal (variable)
0.011257,305.5876343608422,device,bfgs,20,10000000,1,dense,diagonal (variable)
0.000382025,0.21569269026896146,device,bfgs,50,100,1,dense,diagonal (variable)
0.00039842999999999996,2.0681173606405143,device,bfgs,50,1000,1,dense,diagonal (variable)
0.000435815,18.90710507898994,device,bfgs,50,10000,1,dense,diagonal (variable)
0.0005878000000000001,140.1837359646138,device,bfgs,50,100000,1,dense,diagonal (variable)
0.00204695,402.5501355675517,device,bfgs,50,1000000,1,dense,diagonal (variable)
0.0180645,456.1432644136289,device,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_csv/polaris.device.bfgs.dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00036467499999999996,0.028518543908960036,device,bfgs,5,100,1,dense,diagonal (variable)
0.00036748499999999997,0.2830047484931358,device,bfgs,5,1000,1,dense,diagonal (variable)
0.0003991,2.6058631921824102,device,bfgs,5,10000,1,dense,diagonal (variable)
0.000451935,23.012158828150067,device,bfgs,5,100000,1,dense,diagonal (variable)
0.0010808999999999999,96.21611619946343,device,bfgs,5,1000000,1,dense,diagonal (variable)
0.0077875,133.54735152487962,device,bfgs,5,10000000,1,dense,diagonal (variable)
0.000387485,0.04748570912422417,device,bfgs,10,100,1,dense,diagonal (variable)
0.000390995,0.47059425312344144,device,bfgs,10,1000,1,dense,diagonal (variable)
0.00038509,4.778103819886261,device,bfgs,10,10000,1,dense,diagonal (variable)
0.00044981,40.90616037882661,device,bfgs,10,100000,1,dense,diagonal (variable)
0.0012035000000000001,152.88741171582882,device,bfgs,10,1000000,1,dense,diagonal (variable)
0.0089385,205.85109358393467,device,bfgs,10,10000000,1,dense,diagonal (variable)
0.00038993000000000003,0.0882209627369015,device,bfgs,20,100,1,dense,diagonal (variable)
0.00040342,0.8527093351841754,device,bfgs,20,1000,1,dense,diagonal (variable)
0.000389505,8.83172231421933,device,bfgs,20,10000,1,dense,diagonal (variable)
0.0005082999999999999,67.67656895534134,device,bfgs,20,100000,1,dense,diagonal (variable)
0.0014468999999999999,237.7496717119359,device,bfgs,20,1000000,1,dense,diagonal (variable)
0.011257,305.5876343608422,device,bfgs,20,10000000,1,dense,diagonal (variable)
0.000382025,0.21569269026896146,device,bfgs,50,100,1,dense,diagonal (variable)
0.00039842999999999996,2.0681173606405143,device,bfgs,50,1000,1,dense,diagonal (variable)
0.000435815,18.90710507898994,device,bfgs,50,10000,1,dense,diagonal (variable)
0.0005878000000000001,140.1837359646138,device,bfgs,50,100000,1,dense,diagonal (variable)
0.00204695,402.5501355675517,device,bfgs,50,1000000,1,dense,diagonal (variable)
0.0180645,456.1432644136289,device,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_csv/polaris.device.bfgs.dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00019810999999999999,0.05249608803190147,device,bfgs,5,100,1,dense,diagonal
0.00020401500000000002,0.5097664387422494,device,bfgs,5,1000,1,dense,diagonal
0.000212565,4.8926210806106365,device,bfgs,5,10000,1,dense,diagonal
0.00023077000000000001,45.06651644494518,device,bfgs,5,100000,1,dense,diagonal
0.0006309999999999999,164.8177496038035,device,bfgs,5,1000000,1,dense,diagonal
0.0042245,246.18298023434727,device,bfgs,5,10000000,1,dense,diagonal
0.000217675,0.0845296887561732,device,bfgs,10,100,1,dense,diagonal
0.000219685,0.8375628741152105,device,bfgs,10,1000,1,dense,diagonal
0.000214685,8.570696601998277,device,bfgs,10,10000,1,dense,diagonal
0.000242925,75.74354224554904,device,bfgs,10,100000,1,dense,diagonal
0.0007559999999999999,243.38624338624342,device,bfgs,10,1000000,1,dense,diagonal
0.0052975,347.3336479471449,device,bfgs,10,10000000,1,dense,diagonal
0.00020749499999999998,0.1657871274006603,device,bfgs,20,100,1,dense,diagonal
0.00023016,1.494612443517553,device,bfgs,20,1000,1,dense,diagonal
0.00021461499999999998,16.028702560398855,device,bfgs,20,10000,1,dense,diagonal
0.00026946,127.6627328731537,device,bfgs,20,100000,1,dense,diagonal
0.0009942,346.0068396700865,device,bfgs,20,1000000,1,dense,diagonal
0.007604,452.3934771173067,device,bfgs,20,10000000,1,dense,diagonal
0.00022826999999999998,0.3609760371489903,device,bfgs,50,100,1,dense,diagonal
0.000237835,3.464586793365148,device,bfgs,50,1000,1,dense,diagonal
0.000240625,34.24415584415584,device,bfgs,50,10000,1,dense,diagonal
0.00038735,212.72750742222797,device,bfgs,50,100000,1,dense,diagonal
0.0017023,484.050989837279,device,bfgs,50,1000000,1,dense,diagonal
0.014427,571.1513135093921,device,bfgs,50,10000000,1,dense,diagonal


==> rework/polaris_csv/polaris.device.bfgs.dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00019810999999999999,0.05249608803190147,device,bfgs,5,100,1,dense,diagonal
0.00020401500000000002,0.5097664387422494,device,bfgs,5,1000,1,dense,diagonal
0.000212565,4.8926210806106365,device,bfgs,5,10000,1,dense,diagonal
0.00023077000000000001,45.06651644494518,device,bfgs,5,100000,1,dense,diagonal
0.0006309999999999999,164.8177496038035,device,bfgs,5,1000000,1,dense,diagonal
0.0042245,246.18298023434727,device,bfgs,5,10000000,1,dense,diagonal
0.000217675,0.0845296887561732,device,bfgs,10,100,1,dense,diagonal
0.000219685,0.8375628741152105,device,bfgs,10,1000,1,dense,diagonal
0.000214685,8.570696601998277,device,bfgs,10,10000,1,dense,diagonal
0.000242925,75.74354224554904,device,bfgs,10,100000,1,dense,diagonal
0.0007559999999999999,243.38624338624342,device,bfgs,10,1000000,1,dense,diagonal
0.0052975,347.3336479471449,device,bfgs,10,10000000,1,dense,diagonal
0.00020749499999999998,0.1657871274006603,device,bfgs,20,100,1,dense,diagonal
0.00023016,1.494612443517553,device,bfgs,20,1000,1,dense,diagonal
0.00021461499999999998,16.028702560398855,device,bfgs,20,10000,1,dense,diagonal
0.00026946,127.6627328731537,device,bfgs,20,100000,1,dense,diagonal
0.0009942,346.0068396700865,device,bfgs,20,1000000,1,dense,diagonal
0.007604,452.3934771173067,device,bfgs,20,10000000,1,dense,diagonal
0.00022826999999999998,0.3609760371489903,device,bfgs,50,100,1,dense,diagonal
0.000237835,3.464586793365148,device,bfgs,50,1000,1,dense,diagonal
0.000240625,34.24415584415584,device,bfgs,50,10000,1,dense,diagonal
0.00038735,212.72750742222797,device,bfgs,50,100000,1,dense,diagonal
0.0017023,484.050989837279,device,bfgs,50,1000000,1,dense,diagonal
0.014427,571.1513135093921,device,bfgs,50,10000000,1,dense,diagonal


==> rework/polaris_csv/polaris.device.bfgs.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00037365,0.027833534055934698,device,bfgs,5,100,1,recursive,identity (scalar variable)
0.00037186,0.27967514656053355,device,bfgs,5,1000,1,recursive,identity (scalar variable)
0.000371185,2.8018373587294745,device,bfgs,5,10000,1,recursive,identity (scalar variable)
0.00038013500000000003,27.358701513935838,device,bfgs,5,100000,1,recursive,identity (scalar variable)
0.0007635000000000001,136.21480026195152,device,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.0054875,189.52164009111618,device,bfgs,5,10000000,1,recursive,identity (scalar variable)
0.0006192999999999999,0.029710963991603428,device,bfgs,10,100,1,recursive,identity (scalar variable)
0.0006389,0.2879949913914541,device,bfgs,10,1000,1,recursive,identity (scalar variable)
0.0006469500000000001,2.844114692016384,device,bfgs,10,10000,1,recursive,identity (scalar variable)
0.0006462,28.474156607861342,device,bfgs,10,100000,1,recursive,identity (scalar variable)
0.0012189,150.95577980146032,device,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.008614,213.60575806826097,device,bfgs,10,10000000,1,recursive,identity (scalar variable)
0.0011236,0.030615877536489856,device,bfgs,20,100,1,recursive,identity (scalar variable)
0.00116895,0.29428119252320456,device,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0011694,2.9416794937574826,device,bfgs,20,10000,1,recursive,identity (scalar variable)
0.00119005,28.906348472753248,device,bfgs,20,100000,1,recursive,identity (scalar variable)
0.0021215500000000003,162.14560109354008,device,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.0149315,230.38542678230584,device,bfgs,20,10000000,1,recursive,identity (scalar variable)
0.00262795,0.03135523887440781,device,bfgs,50,100,1,recursive,identity (scalar variable)
0.00278355,0.296024860340213,device,bfgs,50,1000,1,recursive,identity (scalar variable)
0.0027245,3.024408148284089,device,bfgs,50,10000,1,recursive,identity (scalar variable)
0.00266865,30.877035205066235,device,bfgs,50,100000,1,recursive,identity (scalar variable)
0.0039138,210.53707394348203,device,bfgs,50,1000000,1,recursive,identity (scalar variable)
0.033825,243.6067997043607,device,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_csv/polaris.device.bfgs.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00037365,0.027833534055934698,device,bfgs,5,100,1,recursive,identity (scalar variable)
0.00037186,0.27967514656053355,device,bfgs,5,1000,1,recursive,identity (scalar variable)
0.000371185,2.8018373587294745,device,bfgs,5,10000,1,recursive,identity (scalar variable)
0.00038013500000000003,27.358701513935838,device,bfgs,5,100000,1,recursive,identity (scalar variable)
0.0007635000000000001,136.21480026195152,device,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.0054875,189.52164009111618,device,bfgs,5,10000000,1,recursive,identity (scalar variable)
0.0006192999999999999,0.029710963991603428,device,bfgs,10,100,1,recursive,identity (scalar variable)
0.0006389,0.2879949913914541,device,bfgs,10,1000,1,recursive,identity (scalar variable)
0.0006469500000000001,2.844114692016384,device,bfgs,10,10000,1,recursive,identity (scalar variable)
0.0006462,28.474156607861342,device,bfgs,10,100000,1,recursive,identity (scalar variable)
0.0012189,150.95577980146032,device,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.008614,213.60575806826097,device,bfgs,10,10000000,1,recursive,identity (scalar variable)
0.0011236,0.030615877536489856,device,bfgs,20,100,1,recursive,identity (scalar variable)
0.00116895,0.29428119252320456,device,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0011694,2.9416794937574826,device,bfgs,20,10000,1,recursive,identity (scalar variable)
0.00119005,28.906348472753248,device,bfgs,20,100000,1,recursive,identity (scalar variable)
0.0021215500000000003,162.14560109354008,device,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.0149315,230.38542678230584,device,bfgs,20,10000000,1,recursive,identity (scalar variable)
0.00262795,0.03135523887440781,device,bfgs,50,100,1,recursive,identity (scalar variable)
0.00278355,0.296024860340213,device,bfgs,50,1000,1,recursive,identity (scalar variable)
0.0027245,3.024408148284089,device,bfgs,50,10000,1,recursive,identity (scalar variable)
0.00266865,30.877035205066235,device,bfgs,50,100000,1,recursive,identity (scalar variable)
0.0039138,210.53707394348203,device,bfgs,50,1000000,1,recursive,identity (scalar variable)
0.033825,243.6067997043607,device,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_csv/polaris.device.bfgs.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000341995,0.03040980131288469,device,bfgs,5,100,1,recursive,identity
0.000343145,0.30307887336257266,device,bfgs,5,1000,1,recursive,identity
0.00034214499999999997,3.0396469333177456,device,bfgs,5,10000,1,recursive,identity
0.000369115,28.17550086016553,device,bfgs,5,100000,1,recursive,identity
0.00072635,143.18166173332415,device,bfgs,5,1000000,1,recursive,identity
0.0052534999999999995,197.9632625868469,device,bfgs,5,10000000,1,recursive,identity
0.0005867,0.03136185444008863,device,bfgs,10,100,1,recursive,identity
0.0006029,0.3051915740587162,device,bfgs,10,1000,1,recursive,identity
0.0006161,2.9865281610128225,device,bfgs,10,10000,1,recursive,identity
0.0006346,28.994642294358652,device,bfgs,10,100000,1,recursive,identity
0.00118505,155.26771022319733,device,bfgs,10,1000000,1,recursive,identity
0.008404499999999999,218.93033493961573,device,bfgs,10,10000000,1,recursive,identity
0.0010982499999999998,0.031322558615979976,device,bfgs,20,100,1,recursive,identity
0.0011492,0.2993386703793944,device,bfgs,20,1000,1,recursive,identity
0.0011263,3.054248424043328,device,bfgs,20,10000,1,recursive,identity
0.00117785,29.20575625079594,device,bfgs,20,100000,1,recursive,identity
0.0020689,166.2719319445116,device,bfgs,20,1000000,1,recursive,identity
0.0147195,233.70359047521995,device,bfgs,20,10000000,1,recursive,identity
0.0026488500000000003,0.031107839250995712,device,bfgs,50,100,1,recursive,identity
0.0026877999999999997,0.3065704293474217,device,bfgs,50,1000,1,recursive,identity
0.0026682999999999998,3.0881085335232172,device,bfgs,50,10000,1,recursive,identity
0.0026574,31.007751937984498,device,bfgs,50,100000,1,recursive,identity
0.0045740500000000005,180.14669712836545,device,bfgs,50,1000000,1,recursive,identity
0.0336265,245.04483071387153,device,bfgs,50,10000000,1,recursive,identity


==> rework/polaris_csv/polaris.device.bfgs.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000341995,0.03040980131288469,device,bfgs,5,100,1,recursive,identity
0.000343145,0.30307887336257266,device,bfgs,5,1000,1,recursive,identity
0.00034214499999999997,3.0396469333177456,device,bfgs,5,10000,1,recursive,identity
0.000369115,28.17550086016553,device,bfgs,5,100000,1,recursive,identity
0.00072635,143.18166173332415,device,bfgs,5,1000000,1,recursive,identity
0.0052534999999999995,197.9632625868469,device,bfgs,5,10000000,1,recursive,identity
0.0005867,0.03136185444008863,device,bfgs,10,100,1,recursive,identity
0.0006029,0.3051915740587162,device,bfgs,10,1000,1,recursive,identity
0.0006161,2.9865281610128225,device,bfgs,10,10000,1,recursive,identity
0.0006346,28.994642294358652,device,bfgs,10,100000,1,recursive,identity
0.00118505,155.26771022319733,device,bfgs,10,1000000,1,recursive,identity
0.008404499999999999,218.93033493961573,device,bfgs,10,10000000,1,recursive,identity
0.0010982499999999998,0.031322558615979976,device,bfgs,20,100,1,recursive,identity
0.0011492,0.2993386703793944,device,bfgs,20,1000,1,recursive,identity
0.0011263,3.054248424043328,device,bfgs,20,10000,1,recursive,identity
0.00117785,29.20575625079594,device,bfgs,20,100000,1,recursive,identity
0.0020689,166.2719319445116,device,bfgs,20,1000000,1,recursive,identity
0.0147195,233.70359047521995,device,bfgs,20,10000000,1,recursive,identity
0.0026488500000000003,0.031107839250995712,device,bfgs,50,100,1,recursive,identity
0.0026877999999999997,0.3065704293474217,device,bfgs,50,1000,1,recursive,identity
0.0026682999999999998,3.0881085335232172,device,bfgs,50,10000,1,recursive,identity
0.0026574,31.007751937984498,device,bfgs,50,100000,1,recursive,identity
0.0045740500000000005,180.14669712836545,device,bfgs,50,1000000,1,recursive,identity
0.0336265,245.04483071387153,device,bfgs,50,10000000,1,recursive,identity


==> rework/polaris_csv/polaris.device.bfgs.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00050145,0.020739854422175692,device,bfgs,5,100,1,recursive,diagonal (variable)
0.0005071,0.2050877538946953,device,bfgs,5,1000,1,recursive,diagonal (variable)
0.00053445,1.945925718027879,device,bfgs,5,10000,1,recursive,diagonal (variable)
0.0005677,18.31953496565087,device,bfgs,5,100000,1,recursive,diagonal (variable)
0.0011528999999999999,90.20730332205743,device,bfgs,5,1000000,1,recursive,diagonal (variable)
0.008945,116.26607043040805,device,bfgs,5,10000000,1,recursive,diagonal (variable)
0.0007508500000000001,0.024505560364919757,device,bfgs,10,100,1,recursive,diagonal (variable)
0.00079235,0.23222060957910012,device,bfgs,10,1000,1,recursive,diagonal (variable)
0.0007898499999999999,2.3295562448566183,device,bfgs,10,10000,1,recursive,diagonal (variable)
0.00082395,22.331452151222766,device,bfgs,10,100000,1,recursive,diagonal (variable)
0.00159685,115.22685286658108,device,bfgs,10,1000000,1,recursive,diagonal (variable)
0.0120925,152.16043001860658,device,bfgs,10,10000000,1,recursive,diagonal (variable)
0.0012302,0.027962932856446104,device,bfgs,20,100,1,recursive,diagonal (variable)
0.00131565,0.26146771557785126,device,bfgs,20,1000,1,recursive,diagonal (variable)
0.00130835,2.629265869224596,device,bfgs,20,10000,1,recursive,diagonal (variable)
0.0013943,24.67187836190203,device,bfgs,20,100000,1,recursive,diagonal (variable)
0.00247825,138.80762634923838,device,bfgs,20,1000000,1,recursive,diagonal (variable)
0.0183755,187.2057903186308,device,bfgs,20,10000000,1,recursive,diagonal (variable)
0.00267835,0.030765209924020386,device,bfgs,50,100,1,recursive,diagonal (variable)
0.00290265,0.28387852479630676,device,bfgs,50,1000,1,recursive,diagonal (variable)
0.00277565,2.968674004287284,device,bfgs,50,10000,1,recursive,diagonal (variable)
0.0027831,29.607272465955226,device,bfgs,50,100000,1,recursive,diagonal (variable)
0.00434135,189.80271113824043,device,bfgs,50,1000000,1,recursive,diagonal (variable)
0.037252,221.19617738644902,device,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_csv/polaris.device.bfgs.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00050145,0.020739854422175692,device,bfgs,5,100,1,recursive,diagonal (variable)
0.0005071,0.2050877538946953,device,bfgs,5,1000,1,recursive,diagonal (variable)
0.00053445,1.945925718027879,device,bfgs,5,10000,1,recursive,diagonal (variable)
0.0005677,18.31953496565087,device,bfgs,5,100000,1,recursive,diagonal (variable)
0.0011528999999999999,90.20730332205743,device,bfgs,5,1000000,1,recursive,diagonal (variable)
0.008945,116.26607043040805,device,bfgs,5,10000000,1,recursive,diagonal (variable)
0.0007508500000000001,0.024505560364919757,device,bfgs,10,100,1,recursive,diagonal (variable)
0.00079235,0.23222060957910012,device,bfgs,10,1000,1,recursive,diagonal (variable)
0.0007898499999999999,2.3295562448566183,device,bfgs,10,10000,1,recursive,diagonal (variable)
0.00082395,22.331452151222766,device,bfgs,10,100000,1,recursive,diagonal (variable)
0.00159685,115.22685286658108,device,bfgs,10,1000000,1,recursive,diagonal (variable)
0.0120925,152.16043001860658,device,bfgs,10,10000000,1,recursive,diagonal (variable)
0.0012302,0.027962932856446104,device,bfgs,20,100,1,recursive,diagonal (variable)
0.00131565,0.26146771557785126,device,bfgs,20,1000,1,recursive,diagonal (variable)
0.00130835,2.629265869224596,device,bfgs,20,10000,1,recursive,diagonal (variable)
0.0013943,24.67187836190203,device,bfgs,20,100000,1,recursive,diagonal (variable)
0.00247825,138.80762634923838,device,bfgs,20,1000000,1,recursive,diagonal (variable)
0.0183755,187.2057903186308,device,bfgs,20,10000000,1,recursive,diagonal (variable)
0.00267835,0.030765209924020386,device,bfgs,50,100,1,recursive,diagonal (variable)
0.00290265,0.28387852479630676,device,bfgs,50,1000,1,recursive,diagonal (variable)
0.00277565,2.968674004287284,device,bfgs,50,10000,1,recursive,diagonal (variable)
0.0027831,29.607272465955226,device,bfgs,50,100000,1,recursive,diagonal (variable)
0.00434135,189.80271113824043,device,bfgs,50,1000000,1,recursive,diagonal (variable)
0.037252,221.19617738644902,device,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_csv/polaris.device.bfgs.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000333935,0.031143785467231646,device,bfgs,5,100,1,recursive,diagonal
0.000352545,0.29499780169907386,device,bfgs,5,1000,1,recursive,diagonal
0.00035284,2.9475116199977327,device,bfgs,5,10000,1,recursive,diagonal
0.00035991500000000004,28.89571148743453,device,bfgs,5,100000,1,recursive,diagonal
0.00072515,143.4186030476453,device,bfgs,5,1000000,1,recursive,diagonal
0.0053065000000000005,195.9860548384057,device,bfgs,5,10000000,1,recursive,diagonal
0.0005972,0.030810448760884124,device,bfgs,10,100,1,recursive,diagonal
0.0006230000000000001,0.29534510433386835,device,bfgs,10,1000,1,recursive,diagonal
0.00059935,3.0699924918661887,device,bfgs,10,10000,1,recursive,diagonal
0.00061925,29.71336293903916,device,bfgs,10,100000,1,recursive,diagonal
0.0011823,155.62885900363696,device,bfgs,10,1000000,1,recursive,diagonal
0.008455,217.62270845653458,device,bfgs,10,10000000,1,recursive,diagonal
0.0011110500000000001,0.030961702893659147,device,bfgs,20,100,1,recursive,diagonal
0.0011481500000000001,0.29961241997996774,device,bfgs,20,1000,1,recursive,diagonal
0.0011227,3.0640420415070815,device,bfgs,20,10000,1,recursive,diagonal
0.00117465,29.285319031200782,device,bfgs,20,100000,1,recursive,diagonal
0.0020349,169.05007617081918,device,bfgs,20,1000000,1,recursive,diagonal
0.014761,233.0465415622248,device,bfgs,20,10000000,1,recursive,diagonal
0.0026515,0.03107674900999434,device,bfgs,50,100,1,recursive,diagonal
0.0027511000000000002,0.2995165570135582,device,bfgs,50,1000,1,recursive,diagonal
0.00263645,3.1254148570995093,device,bfgs,50,10000,1,recursive,diagonal
0.0025598,32.190014844909754,device,bfgs,50,100000,1,recursive,diagonal
0.0043599,188.99516043945962,device,bfgs,50,1000000,1,recursive,diagonal
0.033672999999999995,244.706441362516,device,bfgs,50,10000000,1,recursive,diagonal


==> rework/polaris_csv/polaris.device.bfgs.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000333935,0.031143785467231646,device,bfgs,5,100,1,recursive,diagonal
0.000352545,0.29499780169907386,device,bfgs,5,1000,1,recursive,diagonal
0.00035284,2.9475116199977327,device,bfgs,5,10000,1,recursive,diagonal
0.00035991500000000004,28.89571148743453,device,bfgs,5,100000,1,recursive,diagonal
0.00072515,143.4186030476453,device,bfgs,5,1000000,1,recursive,diagonal
0.0053065000000000005,195.9860548384057,device,bfgs,5,10000000,1,recursive,diagonal
0.0005972,0.030810448760884124,device,bfgs,10,100,1,recursive,diagonal
0.0006230000000000001,0.29534510433386835,device,bfgs,10,1000,1,recursive,diagonal
0.00059935,3.0699924918661887,device,bfgs,10,10000,1,recursive,diagonal
0.00061925,29.71336293903916,device,bfgs,10,100000,1,recursive,diagonal
0.0011823,155.62885900363696,device,bfgs,10,1000000,1,recursive,diagonal
0.008455,217.62270845653458,device,bfgs,10,10000000,1,recursive,diagonal
0.0011110500000000001,0.030961702893659147,device,bfgs,20,100,1,recursive,diagonal
0.0011481500000000001,0.29961241997996774,device,bfgs,20,1000,1,recursive,diagonal
0.0011227,3.0640420415070815,device,bfgs,20,10000,1,recursive,diagonal
0.00117465,29.285319031200782,device,bfgs,20,100000,1,recursive,diagonal
0.0020349,169.05007617081918,device,bfgs,20,1000000,1,recursive,diagonal
0.014761,233.0465415622248,device,bfgs,20,10000000,1,recursive,diagonal
0.0026515,0.03107674900999434,device,bfgs,50,100,1,recursive,diagonal
0.0027511000000000002,0.2995165570135582,device,bfgs,50,1000,1,recursive,diagonal
0.00263645,3.1254148570995093,device,bfgs,50,10000,1,recursive,diagonal
0.0025598,32.190014844909754,device,bfgs,50,100000,1,recursive,diagonal
0.0043599,188.99516043945962,device,bfgs,50,1000000,1,recursive,diagonal
0.033672999999999995,244.706441362516,device,bfgs,50,10000000,1,recursive,diagonal


==> rework/polaris_csv/polaris.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00029665,0.035058149334232264,device,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
0.00029302,0.354924578527063,device,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
0.00030130500000000003,3.451651980551268,device,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.00031316,33.20986077404522,device,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.00070025,148.5183862906105,device,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.00433345,239.99353863549828,device,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
0.00029325,0.06274509803921569,device,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
0.00030531,0.6026661426091514,device,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00030391,6.054424007107367,device,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.00033078999999999997,55.62441428096376,device,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.0007972999999999999,230.7788787156654,device,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.0054865,335.36863209696526,device,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
0.00029402,0.11699884361608055,device,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
0.000307535,1.1185718698684701,device,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.000302425,11.374721005207903,device,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.000373515,92.09804157798214,device,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.0010463999999999998,328.74617737003064,device,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.007854,437.9933791698498,device,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
0.00030599,0.2692898460734011,device,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
0.000314565,2.6194904073879806,device,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.000334635,24.62384388961107,device,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.00047791500000000003,172.41559691576953,device,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.00172855,476.7001243817072,device,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
0.014654,562.3038078340385,device,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_csv/polaris.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00029665,0.035058149334232264,device,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
0.00029302,0.354924578527063,device,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
0.00030130500000000003,3.451651980551268,device,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.00031316,33.20986077404522,device,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.00070025,148.5183862906105,device,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.00433345,239.99353863549828,device,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
0.00029325,0.06274509803921569,device,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
0.00030531,0.6026661426091514,device,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00030391,6.054424007107367,device,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.00033078999999999997,55.62441428096376,device,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.0007972999999999999,230.7788787156654,device,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.0054865,335.36863209696526,device,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
0.00029402,0.11699884361608055,device,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
0.000307535,1.1185718698684701,device,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.000302425,11.374721005207903,device,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.000373515,92.09804157798214,device,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.0010463999999999998,328.74617737003064,device,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.007854,437.9933791698498,device,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
0.00030599,0.2692898460734011,device,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
0.000314565,2.6194904073879806,device,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.000334635,24.62384388961107,device,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.00047791500000000003,172.41559691576953,device,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.00172855,476.7001243817072,device,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
0.014654,562.3038078340385,device,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_csv/polaris.device.dbfgs+inplace.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00021438999999999999,0.048509725267036716,device,dbfgs+inplace,5,100,1,recursive,identity
0.00020587,0.5051731675329091,device,dbfgs+inplace,5,1000,1,recursive,identity
0.00021570999999999998,4.821287840155765,device,dbfgs+inplace,5,10000,1,recursive,identity
0.000226845,45.846282704049024,device,dbfgs+inplace,5,100000,1,recursive,identity
0.0005937,175.1726461175678,device,dbfgs+inplace,5,1000000,1,recursive,identity
0.0039384500000000005,264.0632736228719,device,dbfgs+inplace,5,10000000,1,recursive,identity
0.00022185,0.08293892269551499,device,dbfgs+inplace,10,100,1,recursive,identity
0.000213715,0.8609596893058512,device,dbfgs+inplace,10,1000,1,recursive,identity
0.000222655,8.263906042981295,device,dbfgs+inplace,10,10000,1,recursive,identity
0.00025647500000000004,71.74188517399357,device,dbfgs+inplace,10,100000,1,recursive,identity
0.00070665,260.3834996108399,device,dbfgs+inplace,10,1000000,1,recursive,identity
0.0050655,363.2415358799724,device,dbfgs+inplace,10,10000000,1,recursive,identity
0.000213625,0.16102984201287301,device,dbfgs+inplace,20,100,1,recursive,identity
0.00022443,1.5327719110635833,device,dbfgs+inplace,20,1000,1,recursive,identity
0.00023719000000000002,14.503140941860954,device,dbfgs+inplace,20,10000,1,recursive,identity
0.00027251,126.23389967340648,device,dbfgs+inplace,20,100000,1,recursive,identity
0.0009660999999999999,356.07080012421073,device,dbfgs+inplace,20,1000000,1,recursive,identity
0.00742,463.6118598382749,device,dbfgs+inplace,20,10000000,1,recursive,identity
0.00022652000000000002,0.36376478898110537,device,dbfgs+inplace,50,100,1,recursive,identity
0.00023662000000000002,3.482376806694277,device,dbfgs+inplace,50,1000,1,recursive,identity
0.00024488,33.649134269846456,device,dbfgs+inplace,50,10000,1,recursive,identity
0.000361575,227.89186199267095,device,dbfgs+inplace,50,100000,1,recursive,identity
0.0016993999999999998,484.8770154172061,device,dbfgs+inplace,50,1000000,1,recursive,identity
0.014221500000000002,579.4044228808493,device,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/polaris_csv/polaris.device.dbfgs+inplace.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00021438999999999999,0.048509725267036716,device,dbfgs+inplace,5,100,1,recursive,identity
0.00020587,0.5051731675329091,device,dbfgs+inplace,5,1000,1,recursive,identity
0.00021570999999999998,4.821287840155765,device,dbfgs+inplace,5,10000,1,recursive,identity
0.000226845,45.846282704049024,device,dbfgs+inplace,5,100000,1,recursive,identity
0.0005937,175.1726461175678,device,dbfgs+inplace,5,1000000,1,recursive,identity
0.0039384500000000005,264.0632736228719,device,dbfgs+inplace,5,10000000,1,recursive,identity
0.00022185,0.08293892269551499,device,dbfgs+inplace,10,100,1,recursive,identity
0.000213715,0.8609596893058512,device,dbfgs+inplace,10,1000,1,recursive,identity
0.000222655,8.263906042981295,device,dbfgs+inplace,10,10000,1,recursive,identity
0.00025647500000000004,71.74188517399357,device,dbfgs+inplace,10,100000,1,recursive,identity
0.00070665,260.3834996108399,device,dbfgs+inplace,10,1000000,1,recursive,identity
0.0050655,363.2415358799724,device,dbfgs+inplace,10,10000000,1,recursive,identity
0.000213625,0.16102984201287301,device,dbfgs+inplace,20,100,1,recursive,identity
0.00022443,1.5327719110635833,device,dbfgs+inplace,20,1000,1,recursive,identity
0.00023719000000000002,14.503140941860954,device,dbfgs+inplace,20,10000,1,recursive,identity
0.00027251,126.23389967340648,device,dbfgs+inplace,20,100000,1,recursive,identity
0.0009660999999999999,356.07080012421073,device,dbfgs+inplace,20,1000000,1,recursive,identity
0.00742,463.6118598382749,device,dbfgs+inplace,20,10000000,1,recursive,identity
0.00022652000000000002,0.36376478898110537,device,dbfgs+inplace,50,100,1,recursive,identity
0.00023662000000000002,3.482376806694277,device,dbfgs+inplace,50,1000,1,recursive,identity
0.00024488,33.649134269846456,device,dbfgs+inplace,50,10000,1,recursive,identity
0.000361575,227.89186199267095,device,dbfgs+inplace,50,100000,1,recursive,identity
0.0016993999999999998,484.8770154172061,device,dbfgs+inplace,50,1000000,1,recursive,identity
0.014221500000000002,579.4044228808493,device,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/polaris_csv/polaris.device.dbfgs+inplace.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00041602,0.024998798134705062,device,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
0.00041622999999999996,0.24986185522427506,device,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.00040342499999999995,2.577926504306873,device,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.00045394500000000003,22.9102644593508,device,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.00102835,101.13288277337483,device,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.006920999999999999,150.26730241294612,device,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
0.000407915,0.045107436598310915,device,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
0.00042946,0.42844502398360734,device,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.000414155,4.442781084376622,device,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.000484735,37.958884751462136,device,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.001155,159.30735930735932,device,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.008069,228.0332135332755,device,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
0.00042419500000000004,0.08109477952356817,device,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
0.000431815,0.7966374489075183,device,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.000436785,7.875728333161624,device,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0004949,69.50899171549808,device,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0013655,251.92237275723178,device,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.0104155,330.2769910229946,device,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
0.00042155999999999997,0.1954644653192903,device,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
0.00043006,1.916011719294982,device,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.000453895,18.153978343008845,device,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.0005882,140.08840530431826,device,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.0019992,412.16486594637854,device,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
0.0172495,477.6950056523377,device,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_csv/polaris.device.dbfgs+inplace.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00041602,0.024998798134705062,device,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
0.00041622999999999996,0.24986185522427506,device,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.00040342499999999995,2.577926504306873,device,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.00045394500000000003,22.9102644593508,device,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.00102835,101.13288277337483,device,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.006920999999999999,150.26730241294612,device,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
0.000407915,0.045107436598310915,device,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
0.00042946,0.42844502398360734,device,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.000414155,4.442781084376622,device,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.000484735,37.958884751462136,device,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.001155,159.30735930735932,device,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.008069,228.0332135332755,device,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
0.00042419500000000004,0.08109477952356817,device,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
0.000431815,0.7966374489075183,device,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.000436785,7.875728333161624,device,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0004949,69.50899171549808,device,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0013655,251.92237275723178,device,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.0104155,330.2769910229946,device,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
0.00042155999999999997,0.1954644653192903,device,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
0.00043006,1.916011719294982,device,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.000453895,18.153978343008845,device,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.0005882,140.08840530431826,device,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.0019992,412.16486594637854,device,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
0.0172495,477.6950056523377,device,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_csv/polaris.device.dbfgs+inplace.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000213935,0.048612896440507626,device,dbfgs+inplace,5,100,1,recursive,diagonal
0.000208695,0.4983348906298665,device,dbfgs+inplace,5,1000,1,recursive,diagonal
0.00020642,5.03827148532119,device,dbfgs+inplace,5,10000,1,recursive,diagonal
0.00023054,45.11147740088488,device,dbfgs+inplace,5,100000,1,recursive,diagonal
0.0005899,176.30106797762332,device,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.00403405,257.80543126634524,device,dbfgs+inplace,5,10000000,1,recursive,diagonal
0.00021019,0.08753984490223132,device,dbfgs+inplace,10,100,1,recursive,diagonal
0.000219695,0.8375247502218985,device,dbfgs+inplace,10,1000,1,recursive,diagonal
0.00021710000000000002,8.47535697835099,device,dbfgs+inplace,10,10000,1,recursive,diagonal
0.00025859,71.15511040643489,device,dbfgs+inplace,10,100000,1,recursive,diagonal
0.0007218999999999999,254.8829477767004,device,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.005111,360.0078262570925,device,dbfgs+inplace,10,10000000,1,recursive,diagonal
0.00022969,0.1497670773651443,device,dbfgs+inplace,20,100,1,recursive,diagonal
0.00023031499999999998,1.4936065822894733,device,dbfgs+inplace,20,1000,1,recursive,diagonal
0.00022032000000000003,15.613652868554826,device,dbfgs+inplace,20,10000,1,recursive,diagonal
0.000283245,121.44962841356423,device,dbfgs+inplace,20,100000,1,recursive,diagonal
0.00097635,352.3326675884673,device,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.007464,460.8788853161843,device,dbfgs+inplace,20,10000000,1,recursive,diagonal
0.00023419500000000003,0.3518435491791028,device,dbfgs+inplace,50,100,1,recursive,diagonal
0.0002413,3.414836303356817,device,dbfgs+inplace,50,1000,1,recursive,diagonal
0.000256265,32.154215363003146,device,dbfgs+inplace,50,10000,1,recursive,diagonal
0.00036687,224.6027203096465,device,dbfgs+inplace,50,100000,1,recursive,diagonal
0.00167395,492.2488724274919,device,dbfgs+inplace,50,1000000,1,recursive,diagonal
0.014280999999999999,576.9904068342554,device,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_csv/polaris.device.dbfgs+inplace.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000213935,0.048612896440507626,device,dbfgs+inplace,5,100,1,recursive,diagonal
0.000208695,0.4983348906298665,device,dbfgs+inplace,5,1000,1,recursive,diagonal
0.00020642,5.03827148532119,device,dbfgs+inplace,5,10000,1,recursive,diagonal
0.00023054,45.11147740088488,device,dbfgs+inplace,5,100000,1,recursive,diagonal
0.0005899,176.30106797762332,device,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.00403405,257.80543126634524,device,dbfgs+inplace,5,10000000,1,recursive,diagonal
0.00021019,0.08753984490223132,device,dbfgs+inplace,10,100,1,recursive,diagonal
0.000219695,0.8375247502218985,device,dbfgs+inplace,10,1000,1,recursive,diagonal
0.00021710000000000002,8.47535697835099,device,dbfgs+inplace,10,10000,1,recursive,diagonal
0.00025859,71.15511040643489,device,dbfgs+inplace,10,100000,1,recursive,diagonal
0.0007218999999999999,254.8829477767004,device,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.005111,360.0078262570925,device,dbfgs+inplace,10,10000000,1,recursive,diagonal
0.00022969,0.1497670773651443,device,dbfgs+inplace,20,100,1,recursive,diagonal
0.00023031499999999998,1.4936065822894733,device,dbfgs+inplace,20,1000,1,recursive,diagonal
0.00022032000000000003,15.613652868554826,device,dbfgs+inplace,20,10000,1,recursive,diagonal
0.000283245,121.44962841356423,device,dbfgs+inplace,20,100000,1,recursive,diagonal
0.00097635,352.3326675884673,device,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.007464,460.8788853161843,device,dbfgs+inplace,20,10000000,1,recursive,diagonal
0.00023419500000000003,0.3518435491791028,device,dbfgs+inplace,50,100,1,recursive,diagonal
0.0002413,3.414836303356817,device,dbfgs+inplace,50,1000,1,recursive,diagonal
0.000256265,32.154215363003146,device,dbfgs+inplace,50,10000,1,recursive,diagonal
0.00036687,224.6027203096465,device,dbfgs+inplace,50,100000,1,recursive,diagonal
0.00167395,492.2488724274919,device,dbfgs+inplace,50,1000000,1,recursive,diagonal
0.014280999999999999,576.9904068342554,device,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_csv/polaris.host.bfgs.compact_dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.87195e-05,0.5555703945084003,host,bfgs,5,100,1,compact dense,identity (scalar variable)
2.382e-05,4.36607892527288,host,bfgs,5,1000,1,compact dense,identity (scalar variable)
8.3175e-05,12.503757138563271,host,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00058375,17.815845824411138,host,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.013278000000000002,7.832504895315559,host,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.12804,8.122461730709155,host,bfgs,5,10000000,1,compact dense,identity (scalar variable)
1.94235e-05,0.9473060982830076,host,bfgs,10,100,1,compact dense,identity (scalar variable)
2.7213999999999997e-05,6.761225839641362,host,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.000110385,16.668931467137746,host,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.0007952,23.138832997987926,host,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.017643,10.429065351697558,host,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.168165,10.94163470401094,host,bfgs,10,10000000,1,compact dense,identity (scalar variable)
2.0504e-05,1.6777214202106907,host,bfgs,20,100,1,compact dense,identity (scalar variable)
3.477e-05,9.89358642507909,host,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.00013743500000000001,25.03001418852548,host,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.0015447,22.269696381174338,host,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.0272565,12.620842734760515,host,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.260795,13.190436933223413,host,bfgs,20,10000000,1,compact dense,identity (scalar variable)
2.36025e-05,3.4911555979239486,host,bfgs,50,100,1,compact dense,identity (scalar variable)
5.1695e-05,15.939646000580328,host,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.00026812,30.73250783231389,host,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.004394,18.752844788347744,host,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.05412,15.225424981522544,host,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.5483,15.028269195695787,host,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/polaris_csv/polaris.host.bfgs.compact_dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.87195e-05,0.5555703945084003,host,bfgs,5,100,1,compact dense,identity (scalar variable)
2.382e-05,4.36607892527288,host,bfgs,5,1000,1,compact dense,identity (scalar variable)
8.3175e-05,12.503757138563271,host,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00058375,17.815845824411138,host,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.013278000000000002,7.832504895315559,host,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.12804,8.122461730709155,host,bfgs,5,10000000,1,compact dense,identity (scalar variable)
1.94235e-05,0.9473060982830076,host,bfgs,10,100,1,compact dense,identity (scalar variable)
2.7213999999999997e-05,6.761225839641362,host,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.000110385,16.668931467137746,host,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.0007952,23.138832997987926,host,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.017643,10.429065351697558,host,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.168165,10.94163470401094,host,bfgs,10,10000000,1,compact dense,identity (scalar variable)
2.0504e-05,1.6777214202106907,host,bfgs,20,100,1,compact dense,identity (scalar variable)
3.477e-05,9.89358642507909,host,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.00013743500000000001,25.03001418852548,host,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.0015447,22.269696381174338,host,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.0272565,12.620842734760515,host,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.260795,13.190436933223413,host,bfgs,20,10000000,1,compact dense,identity (scalar variable)
2.36025e-05,3.4911555979239486,host,bfgs,50,100,1,compact dense,identity (scalar variable)
5.1695e-05,15.939646000580328,host,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.00026812,30.73250783231389,host,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.004394,18.752844788347744,host,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.05412,15.225424981522544,host,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.5483,15.028269195695787,host,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/polaris_csv/polaris.host.bfgs.compact_dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.64485e-05,0.6322764993768428,host,bfgs,5,100,1,compact dense,identity
2.08845e-05,4.979769685652038,host,bfgs,5,1000,1,compact dense,identity
8.1585e-05,12.74744131886989,host,bfgs,5,10000,1,compact dense,identity
0.0005672499999999999,18.33406787130895,host,bfgs,5,100000,1,compact dense,identity
0.012795999999999998,8.127539856205065,host,bfgs,5,1000000,1,compact dense,identity
0.12586999999999998,8.262493048383254,host,bfgs,5,10000000,1,compact dense,identity
1.69995e-05,1.0823847760228242,host,bfgs,10,100,1,compact dense,identity
2.43825e-05,7.546395980723879,host,bfgs,10,1000,1,compact dense,identity
9.659999999999999e-05,19.047619047619047,host,bfgs,10,10000,1,compact dense,identity
0.00077795,23.651905649463334,host,bfgs,10,100000,1,compact dense,identity
0.0174285,10.557420317296383,host,bfgs,10,1000000,1,compact dense,identity
0.16357,11.249006541541847,host,bfgs,10,10000000,1,compact dense,identity
1.784e-05,1.9282511210762334,host,bfgs,20,100,1,compact dense,identity
2.9029499999999997e-05,11.850014640279717,host,bfgs,20,1000,1,compact dense,identity
0.000132395,25.98285433739945,host,bfgs,20,10000,1,compact dense,identity
0.00149095,23.072537643784166,host,bfgs,20,100000,1,compact dense,identity
0.026847500000000003,12.8131110904181,host,bfgs,20,1000000,1,compact dense,identity
0.258095,13.328425579728394,host,bfgs,20,10000000,1,compact dense,identity
2.3528000000000002e-05,3.502210132607956,host,bfgs,50,100,1,compact dense,identity
4.83245e-05,17.051392150979318,host,bfgs,50,1000,1,compact dense,identity
0.000265625,31.021176470588234,host,bfgs,50,10000,1,compact dense,identity
0.0043881499999999995,18.777844877681943,host,bfgs,50,100000,1,compact dense,identity
0.054105,15.229646058589779,host,bfgs,50,1000000,1,compact dense,identity
0.5429999999999999,15.174953959484348,host,bfgs,50,10000000,1,compact dense,identity


==> rework/polaris_csv/polaris.host.bfgs.compact_dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.64485e-05,0.6322764993768428,host,bfgs,5,100,1,compact dense,identity
2.08845e-05,4.979769685652038,host,bfgs,5,1000,1,compact dense,identity
8.1585e-05,12.74744131886989,host,bfgs,5,10000,1,compact dense,identity
0.0005672499999999999,18.33406787130895,host,bfgs,5,100000,1,compact dense,identity
0.012795999999999998,8.127539856205065,host,bfgs,5,1000000,1,compact dense,identity
0.12586999999999998,8.262493048383254,host,bfgs,5,10000000,1,compact dense,identity
1.69995e-05,1.0823847760228242,host,bfgs,10,100,1,compact dense,identity
2.43825e-05,7.546395980723879,host,bfgs,10,1000,1,compact dense,identity
9.659999999999999e-05,19.047619047619047,host,bfgs,10,10000,1,compact dense,identity
0.00077795,23.651905649463334,host,bfgs,10,100000,1,compact dense,identity
0.0174285,10.557420317296383,host,bfgs,10,1000000,1,compact dense,identity
0.16357,11.249006541541847,host,bfgs,10,10000000,1,compact dense,identity
1.784e-05,1.9282511210762334,host,bfgs,20,100,1,compact dense,identity
2.9029499999999997e-05,11.850014640279717,host,bfgs,20,1000,1,compact dense,identity
0.000132395,25.98285433739945,host,bfgs,20,10000,1,compact dense,identity
0.00149095,23.072537643784166,host,bfgs,20,100000,1,compact dense,identity
0.026847500000000003,12.8131110904181,host,bfgs,20,1000000,1,compact dense,identity
0.258095,13.328425579728394,host,bfgs,20,10000000,1,compact dense,identity
2.3528000000000002e-05,3.502210132607956,host,bfgs,50,100,1,compact dense,identity
4.83245e-05,17.051392150979318,host,bfgs,50,1000,1,compact dense,identity
0.000265625,31.021176470588234,host,bfgs,50,10000,1,compact dense,identity
0.0043881499999999995,18.777844877681943,host,bfgs,50,100000,1,compact dense,identity
0.054105,15.229646058589779,host,bfgs,50,1000000,1,compact dense,identity
0.5429999999999999,15.174953959484348,host,bfgs,50,10000000,1,compact dense,identity


==> rework/polaris_csv/polaris.host.bfgs.compact_dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
6.305e-05,0.16494845360824742,host,bfgs,5,100,1,compact dense,diagonal (variable)
7.693e-05,1.3518783309502147,host,bfgs,5,1000,1,compact dense,diagonal (variable)
0.000268665,3.870991755531982,host,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0020304,5.12214342001576,host,bfgs,5,100000,1,compact dense,diagonal (variable)
0.0351385,2.9597165502226903,host,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.370215,2.8091784503599255,host,bfgs,5,10000000,1,compact dense,diagonal (variable)
8.505000000000001e-05,0.21634332745443854,host,bfgs,10,100,1,compact dense,diagonal (variable)
0.00010712499999999999,1.7176196032672115,host,bfgs,10,1000,1,compact dense,diagonal (variable)
0.00037314499999999997,4.9310589717134095,host,bfgs,10,10000,1,compact dense,diagonal (variable)
0.0033944500000000002,5.4206130595530935,host,bfgs,10,100000,1,compact dense,diagonal (variable)
0.048989,3.7559452121904915,host,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.5194,3.542549095109742,host,bfgs,10,10000000,1,compact dense,diagonal (variable)
9.6085e-05,0.35801633969922464,host,bfgs,20,100,1,compact dense,diagonal (variable)
0.00014570500000000002,2.3609347654507395,host,bfgs,20,1000,1,compact dense,diagonal (variable)
0.0005993,5.740030035040881,host,bfgs,20,10000,1,compact dense,diagonal (variable)
0.007181,4.790419161676647,host,bfgs,20,100000,1,compact dense,diagonal (variable)
0.086485,3.977568364456264,host,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.9007999999999999,3.818827708703375,host,bfgs,20,10000000,1,compact dense,diagonal (variable)
0.00014885499999999998,0.5535588324208123,host,bfgs,50,100,1,compact dense,diagonal (variable)
0.00030519499999999997,2.6999131702681893,host,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0017304,4.761904761904762,host,bfgs,50,10000,1,compact dense,diagonal (variable)
0.0228935,3.599274903356848,host,bfgs,50,100000,1,compact dense,diagonal (variable)
0.236815,3.4795093216223636,host,bfgs,50,1000000,1,compact dense,diagonal (variable)
2.45335,3.3586728351030226,host,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/polaris_csv/polaris.host.bfgs.compact_dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
6.305e-05,0.16494845360824742,host,bfgs,5,100,1,compact dense,diagonal (variable)
7.693e-05,1.3518783309502147,host,bfgs,5,1000,1,compact dense,diagonal (variable)
0.000268665,3.870991755531982,host,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0020304,5.12214342001576,host,bfgs,5,100000,1,compact dense,diagonal (variable)
0.0351385,2.9597165502226903,host,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.370215,2.8091784503599255,host,bfgs,5,10000000,1,compact dense,diagonal (variable)
8.505000000000001e-05,0.21634332745443854,host,bfgs,10,100,1,compact dense,diagonal (variable)
0.00010712499999999999,1.7176196032672115,host,bfgs,10,1000,1,compact dense,diagonal (variable)
0.00037314499999999997,4.9310589717134095,host,bfgs,10,10000,1,compact dense,diagonal (variable)
0.0033944500000000002,5.4206130595530935,host,bfgs,10,100000,1,compact dense,diagonal (variable)
0.048989,3.7559452121904915,host,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.5194,3.542549095109742,host,bfgs,10,10000000,1,compact dense,diagonal (variable)
9.6085e-05,0.35801633969922464,host,bfgs,20,100,1,compact dense,diagonal (variable)
0.00014570500000000002,2.3609347654507395,host,bfgs,20,1000,1,compact dense,diagonal (variable)
0.0005993,5.740030035040881,host,bfgs,20,10000,1,compact dense,diagonal (variable)
0.007181,4.790419161676647,host,bfgs,20,100000,1,compact dense,diagonal (variable)
0.086485,3.977568364456264,host,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.9007999999999999,3.818827708703375,host,bfgs,20,10000000,1,compact dense,diagonal (variable)
0.00014885499999999998,0.5535588324208123,host,bfgs,50,100,1,compact dense,diagonal (variable)
0.00030519499999999997,2.6999131702681893,host,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0017304,4.761904761904762,host,bfgs,50,10000,1,compact dense,diagonal (variable)
0.0228935,3.599274903356848,host,bfgs,50,100000,1,compact dense,diagonal (variable)
0.236815,3.4795093216223636,host,bfgs,50,1000000,1,compact dense,diagonal (variable)
2.45335,3.3586728351030226,host,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/polaris_csv/polaris.host.bfgs.compact_dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.65875e-05,0.6269781461944236,host,bfgs,5,100,1,compact dense,diagonal
2.2014499999999997e-05,4.724159076971996,host,bfgs,5,1000,1,compact dense,diagonal
8.024e-05,12.961116650049851,host,bfgs,5,10000,1,compact dense,diagonal
0.0006026499999999999,17.25711441134987,host,bfgs,5,100000,1,compact dense,diagonal
0.016168,6.432459178624444,host,bfgs,5,1000000,1,compact dense,diagonal
0.13599,7.647621148613869,host,bfgs,5,10000000,1,compact dense,diagonal
1.7123e-05,1.074578052911289,host,bfgs,10,100,1,compact dense,diagonal
2.5156e-05,7.314358403561775,host,bfgs,10,1000,1,compact dense,diagonal
0.00010176,18.081761006289305,host,bfgs,10,10000,1,compact dense,diagonal
0.0008418,21.857923497267763,host,bfgs,10,100000,1,compact dense,diagonal
0.018478500000000002,9.957518196823333,host,bfgs,10,1000000,1,compact dense,diagonal
0.17779499999999998,10.348997440872918,host,bfgs,10,10000000,1,compact dense,diagonal
1.85695e-05,1.8525000673146828,host,bfgs,20,100,1,compact dense,diagonal
3.03285e-05,11.342466656774981,host,bfgs,20,1000,1,compact dense,diagonal
0.00014255,24.13188354963171,host,bfgs,20,10000,1,compact dense,diagonal
0.0016367,21.017901875725546,host,bfgs,20,100000,1,compact dense,diagonal
0.02832,12.146892655367232,host,bfgs,20,1000000,1,compact dense,diagonal
0.275775,12.473937086392892,host,bfgs,20,10000000,1,compact dense,diagonal
2.119e-05,3.8886267107126007,host,bfgs,50,100,1,compact dense,diagonal
4.9378499999999995e-05,16.687424688882814,host,bfgs,50,1000,1,compact dense,diagonal
0.00026761,30.791076566645494,host,bfgs,50,10000,1,compact dense,diagonal
0.00447115,18.42926316495756,host,bfgs,50,100000,1,compact dense,diagonal
0.05612,14.682822523164646,host,bfgs,50,1000000,1,compact dense,diagonal
0.5519000000000001,14.930240985685812,host,bfgs,50,10000000,1,compact dense,diagonal


==> rework/polaris_csv/polaris.host.bfgs.compact_dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.65875e-05,0.6269781461944236,host,bfgs,5,100,1,compact dense,diagonal
2.2014499999999997e-05,4.724159076971996,host,bfgs,5,1000,1,compact dense,diagonal
8.024e-05,12.961116650049851,host,bfgs,5,10000,1,compact dense,diagonal
0.0006026499999999999,17.25711441134987,host,bfgs,5,100000,1,compact dense,diagonal
0.016168,6.432459178624444,host,bfgs,5,1000000,1,compact dense,diagonal
0.13599,7.647621148613869,host,bfgs,5,10000000,1,compact dense,diagonal
1.7123e-05,1.074578052911289,host,bfgs,10,100,1,compact dense,diagonal
2.5156e-05,7.314358403561775,host,bfgs,10,1000,1,compact dense,diagonal
0.00010176,18.081761006289305,host,bfgs,10,10000,1,compact dense,diagonal
0.0008418,21.857923497267763,host,bfgs,10,100000,1,compact dense,diagonal
0.018478500000000002,9.957518196823333,host,bfgs,10,1000000,1,compact dense,diagonal
0.17779499999999998,10.348997440872918,host,bfgs,10,10000000,1,compact dense,diagonal
1.85695e-05,1.8525000673146828,host,bfgs,20,100,1,compact dense,diagonal
3.03285e-05,11.342466656774981,host,bfgs,20,1000,1,compact dense,diagonal
0.00014255,24.13188354963171,host,bfgs,20,10000,1,compact dense,diagonal
0.0016367,21.017901875725546,host,bfgs,20,100000,1,compact dense,diagonal
0.02832,12.146892655367232,host,bfgs,20,1000000,1,compact dense,diagonal
0.275775,12.473937086392892,host,bfgs,20,10000000,1,compact dense,diagonal
2.119e-05,3.8886267107126007,host,bfgs,50,100,1,compact dense,diagonal
4.9378499999999995e-05,16.687424688882814,host,bfgs,50,1000,1,compact dense,diagonal
0.00026761,30.791076566645494,host,bfgs,50,10000,1,compact dense,diagonal
0.00447115,18.42926316495756,host,bfgs,50,100000,1,compact dense,diagonal
0.05612,14.682822523164646,host,bfgs,50,1000000,1,compact dense,diagonal
0.5519000000000001,14.930240985685812,host,bfgs,50,10000000,1,compact dense,diagonal


==> rework/polaris_csv/polaris.host.bfgs.dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.4964000000000001e-05,0.6950013365410317,host,bfgs,5,100,1,dense,identity (scalar variable)
1.9968000000000003e-05,5.208333333333333,host,bfgs,5,1000,1,dense,identity (scalar variable)
8.095e-05,12.847436689314392,host,bfgs,5,10000,1,dense,identity (scalar variable)
0.0005659,18.377805265948048,host,bfgs,5,100000,1,dense,identity (scalar variable)
0.0138525,7.507670095650604,host,bfgs,5,1000000,1,dense,identity (scalar variable)
0.1273,8.16967792615868,host,bfgs,5,10000000,1,dense,identity (scalar variable)
1.5738500000000002e-05,1.1691076023763383,host,bfgs,10,100,1,dense,identity (scalar variable)
2.35565e-05,7.8110075775263725,host,bfgs,10,1000,1,dense,identity (scalar variable)
9.968e-05,18.459069020866774,host,bfgs,10,10000,1,dense,identity (scalar variable)
0.00080815,22.768050485677165,host,bfgs,10,100000,1,dense,identity (scalar variable)
0.0180335,10.2032328721546,host,bfgs,10,1000000,1,dense,identity (scalar variable)
0.16793,10.956946346692074,host,bfgs,10,10000000,1,dense,identity (scalar variable)
1.6559999999999997e-05,2.0772946859903385,host,bfgs,20,100,1,dense,identity (scalar variable)
2.7626499999999997e-05,12.4518125712631,host,bfgs,20,1000,1,dense,identity (scalar variable)
0.000133835,25.703291366234538,host,bfgs,20,10000,1,dense,identity (scalar variable)
0.0015167,22.680820201753807,host,bfgs,20,100000,1,dense,identity (scalar variable)
0.027374500000000003,12.566439569672504,host,bfgs,20,1000000,1,dense,identity (scalar variable)
0.258375,13.313981615868407,host,bfgs,20,10000000,1,dense,identity (scalar variable)
1.91955e-05,4.292672761845225,host,bfgs,50,100,1,dense,identity (scalar variable)
4.82865e-05,17.064811075559422,host,bfgs,50,1000,1,dense,identity (scalar variable)
0.000263135,31.314724381021147,host,bfgs,50,10000,1,dense,identity (scalar variable)
0.0044646,18.45630067643238,host,bfgs,50,100000,1,dense,identity (scalar variable)
0.054395000000000006,15.148451144406652,host,bfgs,50,1000000,1,dense,identity (scalar variable)
0.53215,15.48435591468571,host,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_csv/polaris.host.bfgs.dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.4964000000000001e-05,0.6950013365410317,host,bfgs,5,100,1,dense,identity (scalar variable)
1.9968000000000003e-05,5.208333333333333,host,bfgs,5,1000,1,dense,identity (scalar variable)
8.095e-05,12.847436689314392,host,bfgs,5,10000,1,dense,identity (scalar variable)
0.0005659,18.377805265948048,host,bfgs,5,100000,1,dense,identity (scalar variable)
0.0138525,7.507670095650604,host,bfgs,5,1000000,1,dense,identity (scalar variable)
0.1273,8.16967792615868,host,bfgs,5,10000000,1,dense,identity (scalar variable)
1.5738500000000002e-05,1.1691076023763383,host,bfgs,10,100,1,dense,identity (scalar variable)
2.35565e-05,7.8110075775263725,host,bfgs,10,1000,1,dense,identity (scalar variable)
9.968e-05,18.459069020866774,host,bfgs,10,10000,1,dense,identity (scalar variable)
0.00080815,22.768050485677165,host,bfgs,10,100000,1,dense,identity (scalar variable)
0.0180335,10.2032328721546,host,bfgs,10,1000000,1,dense,identity (scalar variable)
0.16793,10.956946346692074,host,bfgs,10,10000000,1,dense,identity (scalar variable)
1.6559999999999997e-05,2.0772946859903385,host,bfgs,20,100,1,dense,identity (scalar variable)
2.7626499999999997e-05,12.4518125712631,host,bfgs,20,1000,1,dense,identity (scalar variable)
0.000133835,25.703291366234538,host,bfgs,20,10000,1,dense,identity (scalar variable)
0.0015167,22.680820201753807,host,bfgs,20,100000,1,dense,identity (scalar variable)
0.027374500000000003,12.566439569672504,host,bfgs,20,1000000,1,dense,identity (scalar variable)
0.258375,13.313981615868407,host,bfgs,20,10000000,1,dense,identity (scalar variable)
1.91955e-05,4.292672761845225,host,bfgs,50,100,1,dense,identity (scalar variable)
4.82865e-05,17.064811075559422,host,bfgs,50,1000,1,dense,identity (scalar variable)
0.000263135,31.314724381021147,host,bfgs,50,10000,1,dense,identity (scalar variable)
0.0044646,18.45630067643238,host,bfgs,50,100000,1,dense,identity (scalar variable)
0.054395000000000006,15.148451144406652,host,bfgs,50,1000000,1,dense,identity (scalar variable)
0.53215,15.48435591468571,host,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_csv/polaris.host.bfgs.dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.3591499999999999e-05,0.7651841224294597,host,bfgs,5,100,1,dense,identity
1.8509000000000002e-05,5.618888108487763,host,bfgs,5,1000,1,dense,identity
7.72e-05,13.471502590673575,host,bfgs,5,10000,1,dense,identity
0.0005586,18.61797350519155,host,bfgs,5,100000,1,dense,identity
0.013430000000000001,7.74385703648548,host,bfgs,5,1000000,1,dense,identity
0.122565,8.485293517725289,host,bfgs,5,10000000,1,dense,identity
1.4347500000000001e-05,1.282453389092176,host,bfgs,10,100,1,dense,identity
2.092e-05,8.795411089866157,host,bfgs,10,1000,1,dense,identity
9.0845e-05,20.254279266883152,host,bfgs,10,10000,1,dense,identity
0.0007708999999999999,23.8682059929952,host,bfgs,10,100000,1,dense,identity
0.017664,10.416666666666668,host,bfgs,10,1000000,1,dense,identity
0.16225,11.340523882896765,host,bfgs,10,10000000,1,dense,identity
1.4752e-05,2.331887201735358,host,bfgs,20,100,1,dense,identity
2.58765e-05,13.293915328579986,host,bfgs,20,1000,1,dense,identity
0.00012645499999999998,27.20335297141276,host,bfgs,20,10000,1,dense,identity
0.0015384,22.360894435777432,host,bfgs,20,100000,1,dense,identity
0.027031500000000003,12.725893864565412,host,bfgs,20,1000000,1,dense,identity
0.255905,13.442488423438386,host,bfgs,20,10000000,1,dense,identity
1.71425e-05,4.806766807641826,host,bfgs,50,100,1,dense,identity
4.46165e-05,18.468503804646264,host,bfgs,50,1000,1,dense,identity
0.00025721,32.03607946813887,host,bfgs,50,10000,1,dense,identity
0.0044236,18.62736232932453,host,bfgs,50,100000,1,dense,identity
0.054185000000000004,15.207160653317336,host,bfgs,50,1000000,1,dense,identity
0.5277499999999999,15.613453339649457,host,bfgs,50,10000000,1,dense,identity


==> rework/polaris_csv/polaris.host.bfgs.dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.3591499999999999e-05,0.7651841224294597,host,bfgs,5,100,1,dense,identity
1.8509000000000002e-05,5.618888108487763,host,bfgs,5,1000,1,dense,identity
7.72e-05,13.471502590673575,host,bfgs,5,10000,1,dense,identity
0.0005586,18.61797350519155,host,bfgs,5,100000,1,dense,identity
0.013430000000000001,7.74385703648548,host,bfgs,5,1000000,1,dense,identity
0.122565,8.485293517725289,host,bfgs,5,10000000,1,dense,identity
1.4347500000000001e-05,1.282453389092176,host,bfgs,10,100,1,dense,identity
2.092e-05,8.795411089866157,host,bfgs,10,1000,1,dense,identity
9.0845e-05,20.254279266883152,host,bfgs,10,10000,1,dense,identity
0.0007708999999999999,23.8682059929952,host,bfgs,10,100000,1,dense,identity
0.017664,10.416666666666668,host,bfgs,10,1000000,1,dense,identity
0.16225,11.340523882896765,host,bfgs,10,10000000,1,dense,identity
1.4752e-05,2.331887201735358,host,bfgs,20,100,1,dense,identity
2.58765e-05,13.293915328579986,host,bfgs,20,1000,1,dense,identity
0.00012645499999999998,27.20335297141276,host,bfgs,20,10000,1,dense,identity
0.0015384,22.360894435777432,host,bfgs,20,100000,1,dense,identity
0.027031500000000003,12.725893864565412,host,bfgs,20,1000000,1,dense,identity
0.255905,13.442488423438386,host,bfgs,20,10000000,1,dense,identity
1.71425e-05,4.806766807641826,host,bfgs,50,100,1,dense,identity
4.46165e-05,18.468503804646264,host,bfgs,50,1000,1,dense,identity
0.00025721,32.03607946813887,host,bfgs,50,10000,1,dense,identity
0.0044236,18.62736232932453,host,bfgs,50,100000,1,dense,identity
0.054185000000000004,15.207160653317336,host,bfgs,50,1000000,1,dense,identity
0.5277499999999999,15.613453339649457,host,bfgs,50,10000000,1,dense,identity


==> rework/polaris_csv/polaris.host.bfgs.dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.07885e-05,0.5002765952329413,host,bfgs,5,100,1,dense,diagonal (variable)
3.10765e-05,3.3465802133444886,host,bfgs,5,1000,1,dense,diagonal (variable)
0.00015935,6.526513962974585,host,bfgs,5,10000,1,dense,diagonal (variable)
0.0013434,7.741551287777281,host,bfgs,5,100000,1,dense,diagonal (variable)
0.026336500000000002,3.9488922218214264,host,bfgs,5,1000000,1,dense,diagonal (variable)
0.27404,3.795066413662239,host,bfgs,5,10000000,1,dense,diagonal (variable)
2.08505e-05,0.8824728423778807,host,bfgs,10,100,1,dense,diagonal (variable)
3.4219e-05,5.377129664806102,host,bfgs,10,1000,1,dense,diagonal (variable)
0.00018234,10.091038718876824,host,bfgs,10,10000,1,dense,diagonal (variable)
0.0016393999999999998,11.223618396974505,host,bfgs,10,100000,1,dense,diagonal (variable)
0.0304885,6.035062400577266,host,bfgs,10,1000000,1,dense,diagonal (variable)
0.31509,5.839601383731632,host,bfgs,10,10000000,1,dense,diagonal (variable)
2.23665e-05,1.5380144412402477,host,bfgs,20,100,1,dense,diagonal (variable)
3.91375e-05,8.789524113701692,host,bfgs,20,1000,1,dense,diagonal (variable)
0.00021002500000000002,16.379002499702416,host,bfgs,20,10000,1,dense,diagonal (variable)
0.00261355,13.162174054447016,host,bfgs,20,100000,1,dense,diagonal (variable)
0.040408,8.513165709760443,host,bfgs,20,1000000,1,dense,diagonal (variable)
0.40711,8.449804721082753,host,bfgs,20,10000000,1,dense,diagonal (variable)
2.3944e-05,3.4413631807550953,host,bfgs,50,100,1,dense,diagonal (variable)
5.7700000000000007e-05,14.280762564991333,host,bfgs,50,1000,1,dense,diagonal (variable)
0.000340165,24.223538576867107,host,bfgs,50,10000,1,dense,diagonal (variable)
0.005745999999999999,14.34041072050122,host,bfgs,50,100000,1,dense,diagonal (variable)
0.06733,12.238229615327493,host,bfgs,50,1000000,1,dense,diagonal (variable)
0.67865,12.141752007662271,host,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_csv/polaris.host.bfgs.dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.07885e-05,0.5002765952329413,host,bfgs,5,100,1,dense,diagonal (variable)
3.10765e-05,3.3465802133444886,host,bfgs,5,1000,1,dense,diagonal (variable)
0.00015935,6.526513962974585,host,bfgs,5,10000,1,dense,diagonal (variable)
0.0013434,7.741551287777281,host,bfgs,5,100000,1,dense,diagonal (variable)
0.026336500000000002,3.9488922218214264,host,bfgs,5,1000000,1,dense,diagonal (variable)
0.27404,3.795066413662239,host,bfgs,5,10000000,1,dense,diagonal (variable)
2.08505e-05,0.8824728423778807,host,bfgs,10,100,1,dense,diagonal (variable)
3.4219e-05,5.377129664806102,host,bfgs,10,1000,1,dense,diagonal (variable)
0.00018234,10.091038718876824,host,bfgs,10,10000,1,dense,diagonal (variable)
0.0016393999999999998,11.223618396974505,host,bfgs,10,100000,1,dense,diagonal (variable)
0.0304885,6.035062400577266,host,bfgs,10,1000000,1,dense,diagonal (variable)
0.31509,5.839601383731632,host,bfgs,10,10000000,1,dense,diagonal (variable)
2.23665e-05,1.5380144412402477,host,bfgs,20,100,1,dense,diagonal (variable)
3.91375e-05,8.789524113701692,host,bfgs,20,1000,1,dense,diagonal (variable)
0.00021002500000000002,16.379002499702416,host,bfgs,20,10000,1,dense,diagonal (variable)
0.00261355,13.162174054447016,host,bfgs,20,100000,1,dense,diagonal (variable)
0.040408,8.513165709760443,host,bfgs,20,1000000,1,dense,diagonal (variable)
0.40711,8.449804721082753,host,bfgs,20,10000000,1,dense,diagonal (variable)
2.3944e-05,3.4413631807550953,host,bfgs,50,100,1,dense,diagonal (variable)
5.7700000000000007e-05,14.280762564991333,host,bfgs,50,1000,1,dense,diagonal (variable)
0.000340165,24.223538576867107,host,bfgs,50,10000,1,dense,diagonal (variable)
0.005745999999999999,14.34041072050122,host,bfgs,50,100000,1,dense,diagonal (variable)
0.06733,12.238229615327493,host,bfgs,50,1000000,1,dense,diagonal (variable)
0.67865,12.141752007662271,host,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_csv/polaris.host.bfgs.dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.35205e-05,0.7692023223993195,host,bfgs,5,100,1,dense,diagonal
1.87735e-05,5.539723546488402,host,bfgs,5,1000,1,dense,diagonal
7.309499999999999e-05,14.22805937478624,host,bfgs,5,10000,1,dense,diagonal
0.00055485,18.743804631882494,host,bfgs,5,100000,1,dense,diagonal
0.0136545,7.616536672891721,host,bfgs,5,1000000,1,dense,diagonal
0.12745,8.160062769713612,host,bfgs,5,10000000,1,dense,diagonal
1.41225e-05,1.3028854664542395,host,bfgs,10,100,1,dense,diagonal
2.12895e-05,8.64275816717161,host,bfgs,10,1000,1,dense,diagonal
9.4955e-05,19.377599915749567,host,bfgs,10,10000,1,dense,diagonal
0.0007934,23.191328459793297,host,bfgs,10,100000,1,dense,diagonal
0.017752999999999998,10.364445445840142,host,bfgs,10,1000000,1,dense,diagonal
0.168145,10.942936156293676,host,bfgs,10,10000000,1,dense,diagonal
1.4793e-05,2.3254241871155275,host,bfgs,20,100,1,dense,diagonal
2.61465e-05,13.156636643527813,host,bfgs,20,1000,1,dense,diagonal
0.000127035,27.07915141496438,host,bfgs,20,10000,1,dense,diagonal
0.0015303,22.479252434163236,host,bfgs,20,100000,1,dense,diagonal
0.0274675,12.523891872212616,host,bfgs,20,1000000,1,dense,diagonal
0.26234,13.11275444080201,host,bfgs,20,10000000,1,dense,diagonal
1.72615e-05,4.773629174753063,host,bfgs,50,100,1,dense,diagonal
4.8409000000000004e-05,17.02162820963044,host,bfgs,50,1000,1,dense,diagonal
0.00025809,31.926847223836646,host,bfgs,50,10000,1,dense,diagonal
0.00445295,18.504586846921704,host,bfgs,50,100000,1,dense,diagonal
0.054505000000000005,15.11787909366113,host,bfgs,50,1000000,1,dense,diagonal
0.5495,14.995450409463148,host,bfgs,50,10000000,1,dense,diagonal


==> rework/polaris_csv/polaris.host.bfgs.dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.35205e-05,0.7692023223993195,host,bfgs,5,100,1,dense,diagonal
1.87735e-05,5.539723546488402,host,bfgs,5,1000,1,dense,diagonal
7.309499999999999e-05,14.22805937478624,host,bfgs,5,10000,1,dense,diagonal
0.00055485,18.743804631882494,host,bfgs,5,100000,1,dense,diagonal
0.0136545,7.616536672891721,host,bfgs,5,1000000,1,dense,diagonal
0.12745,8.160062769713612,host,bfgs,5,10000000,1,dense,diagonal
1.41225e-05,1.3028854664542395,host,bfgs,10,100,1,dense,diagonal
2.12895e-05,8.64275816717161,host,bfgs,10,1000,1,dense,diagonal
9.4955e-05,19.377599915749567,host,bfgs,10,10000,1,dense,diagonal
0.0007934,23.191328459793297,host,bfgs,10,100000,1,dense,diagonal
0.017752999999999998,10.364445445840142,host,bfgs,10,1000000,1,dense,diagonal
0.168145,10.942936156293676,host,bfgs,10,10000000,1,dense,diagonal
1.4793e-05,2.3254241871155275,host,bfgs,20,100,1,dense,diagonal
2.61465e-05,13.156636643527813,host,bfgs,20,1000,1,dense,diagonal
0.000127035,27.07915141496438,host,bfgs,20,10000,1,dense,diagonal
0.0015303,22.479252434163236,host,bfgs,20,100000,1,dense,diagonal
0.0274675,12.523891872212616,host,bfgs,20,1000000,1,dense,diagonal
0.26234,13.11275444080201,host,bfgs,20,10000000,1,dense,diagonal
1.72615e-05,4.773629174753063,host,bfgs,50,100,1,dense,diagonal
4.8409000000000004e-05,17.02162820963044,host,bfgs,50,1000,1,dense,diagonal
0.00025809,31.926847223836646,host,bfgs,50,10000,1,dense,diagonal
0.00445295,18.504586846921704,host,bfgs,50,100000,1,dense,diagonal
0.054505000000000005,15.11787909366113,host,bfgs,50,1000000,1,dense,diagonal
0.5495,14.995450409463148,host,bfgs,50,10000000,1,dense,diagonal


==> rework/polaris_csv/polaris.host.bfgs.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.64775e-05,0.6311637080867851,host,bfgs,5,100,1,recursive,identity (scalar variable)
2.00405e-05,5.1894912801576805,host,bfgs,5,1000,1,recursive,identity (scalar variable)
8.1705e-05,12.728719172633253,host,bfgs,5,10000,1,recursive,identity (scalar variable)
0.0006276000000000001,16.5710643722116,host,bfgs,5,100000,1,recursive,identity (scalar variable)
0.011696,8.891928864569085,host,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.151125,6.881720430107527,host,bfgs,5,10000000,1,recursive,identity (scalar variable)
2.1734e-05,0.8465997975522224,host,bfgs,10,100,1,recursive,identity (scalar variable)
2.93735e-05,6.264149658705977,host,bfgs,10,1000,1,recursive,identity (scalar variable)
0.00011673,15.76287158399726,host,bfgs,10,10000,1,recursive,identity (scalar variable)
0.00100585,18.29298603171447,host,bfgs,10,100000,1,recursive,identity (scalar variable)
0.016682,11.029852535667187,host,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.23973,7.675301380719977,host,bfgs,10,10000000,1,recursive,identity (scalar variable)
3.3878e-05,1.0154082295294882,host,bfgs,20,100,1,recursive,identity (scalar variable)
4.8914e-05,7.032751359528969,host,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0001954,17.60491299897646,host,bfgs,20,10000,1,recursive,identity (scalar variable)
0.0022765,15.1109158796398,host,bfgs,20,100000,1,recursive,identity (scalar variable)
0.026326,13.066930031147916,host,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.41565,8.27619391314808,host,bfgs,20,10000000,1,recursive,identity (scalar variable)
6.6865e-05,1.2323338069243999,host,bfgs,50,100,1,recursive,identity (scalar variable)
0.000106665,7.725120705011016,host,bfgs,50,1000,1,recursive,identity (scalar variable)
0.000449195,18.343926357150014,host,bfgs,50,10000,1,recursive,identity (scalar variable)
0.005419,15.205757519837608,host,bfgs,50,100000,1,recursive,identity (scalar variable)
0.05539500000000001,14.874988717393265,host,bfgs,50,1000000,1,recursive,identity (scalar variable)
0.94475,8.72188409632178,host,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_csv/polaris.host.bfgs.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.64775e-05,0.6311637080867851,host,bfgs,5,100,1,recursive,identity (scalar variable)
2.00405e-05,5.1894912801576805,host,bfgs,5,1000,1,recursive,identity (scalar variable)
8.1705e-05,12.728719172633253,host,bfgs,5,10000,1,recursive,identity (scalar variable)
0.0006276000000000001,16.5710643722116,host,bfgs,5,100000,1,recursive,identity (scalar variable)
0.011696,8.891928864569085,host,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.151125,6.881720430107527,host,bfgs,5,10000000,1,recursive,identity (scalar variable)
2.1734e-05,0.8465997975522224,host,bfgs,10,100,1,recursive,identity (scalar variable)
2.93735e-05,6.264149658705977,host,bfgs,10,1000,1,recursive,identity (scalar variable)
0.00011673,15.76287158399726,host,bfgs,10,10000,1,recursive,identity (scalar variable)
0.00100585,18.29298603171447,host,bfgs,10,100000,1,recursive,identity (scalar variable)
0.016682,11.029852535667187,host,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.23973,7.675301380719977,host,bfgs,10,10000000,1,recursive,identity (scalar variable)
3.3878e-05,1.0154082295294882,host,bfgs,20,100,1,recursive,identity (scalar variable)
4.8914e-05,7.032751359528969,host,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0001954,17.60491299897646,host,bfgs,20,10000,1,recursive,identity (scalar variable)
0.0022765,15.1109158796398,host,bfgs,20,100000,1,recursive,identity (scalar variable)
0.026326,13.066930031147916,host,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.41565,8.27619391314808,host,bfgs,20,10000000,1,recursive,identity (scalar variable)
6.6865e-05,1.2323338069243999,host,bfgs,50,100,1,recursive,identity (scalar variable)
0.000106665,7.725120705011016,host,bfgs,50,1000,1,recursive,identity (scalar variable)
0.000449195,18.343926357150014,host,bfgs,50,10000,1,recursive,identity (scalar variable)
0.005419,15.205757519837608,host,bfgs,50,100000,1,recursive,identity (scalar variable)
0.05539500000000001,14.874988717393265,host,bfgs,50,1000000,1,recursive,identity (scalar variable)
0.94475,8.72188409632178,host,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_csv/polaris.host.bfgs.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.4423499999999998e-05,0.7210455159981974,host,bfgs,5,100,1,recursive,identity
1.8612500000000002e-05,5.587642713230355,host,bfgs,5,1000,1,recursive,identity
7.293e-05,14.260249554367203,host,bfgs,5,10000,1,recursive,identity
0.0006118,16.999019287348805,host,bfgs,5,100000,1,recursive,identity
0.0115035,9.040726735341417,host,bfgs,5,1000000,1,recursive,identity
0.146455,7.1011573520876725,host,bfgs,5,10000000,1,recursive,identity
2.09875e-05,0.8767123287671234,host,bfgs,10,100,1,recursive,identity
2.82305e-05,6.517773330263368,host,bfgs,10,1000,1,recursive,identity
0.00011351499999999999,16.209311544729772,host,bfgs,10,10000,1,recursive,identity
0.0009778,18.81775414195132,host,bfgs,10,100000,1,recursive,identity
0.016429,11.199707833708686,host,bfgs,10,1000000,1,recursive,identity
0.235005,7.829620646369227,host,bfgs,10,10000000,1,recursive,identity
3.408e-05,1.0093896713615025,host,bfgs,20,100,1,recursive,identity
4.7719e-05,7.2088685848404195,host,bfgs,20,1000,1,recursive,identity
0.00019953,17.24051521074525,host,bfgs,20,10000,1,recursive,identity
0.00224355,15.332843038933833,host,bfgs,20,100000,1,recursive,identity
0.025852999999999998,13.305999303755852,host,bfgs,20,1000000,1,recursive,identity
0.4109,8.371866634217572,host,bfgs,20,10000000,1,recursive,identity
6.9645e-05,1.18314308277694,host,bfgs,50,100,1,recursive,identity
0.000104675,7.871984714592788,host,bfgs,50,1000,1,recursive,identity
0.00039376000000000005,20.926452661519704,host,bfgs,50,10000,1,recursive,identity
0.005293,15.567730965426035,host,bfgs,50,100000,1,recursive,identity
0.055545,14.834818615536953,host,bfgs,50,1000000,1,recursive,identity
0.96445,8.543729586811136,host,bfgs,50,10000000,1,recursive,identity


==> rework/polaris_csv/polaris.host.bfgs.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.4423499999999998e-05,0.7210455159981974,host,bfgs,5,100,1,recursive,identity
1.8612500000000002e-05,5.587642713230355,host,bfgs,5,1000,1,recursive,identity
7.293e-05,14.260249554367203,host,bfgs,5,10000,1,recursive,identity
0.0006118,16.999019287348805,host,bfgs,5,100000,1,recursive,identity
0.0115035,9.040726735341417,host,bfgs,5,1000000,1,recursive,identity
0.146455,7.1011573520876725,host,bfgs,5,10000000,1,recursive,identity
2.09875e-05,0.8767123287671234,host,bfgs,10,100,1,recursive,identity
2.82305e-05,6.517773330263368,host,bfgs,10,1000,1,recursive,identity
0.00011351499999999999,16.209311544729772,host,bfgs,10,10000,1,recursive,identity
0.0009778,18.81775414195132,host,bfgs,10,100000,1,recursive,identity
0.016429,11.199707833708686,host,bfgs,10,1000000,1,recursive,identity
0.235005,7.829620646369227,host,bfgs,10,10000000,1,recursive,identity
3.408e-05,1.0093896713615025,host,bfgs,20,100,1,recursive,identity
4.7719e-05,7.2088685848404195,host,bfgs,20,1000,1,recursive,identity
0.00019953,17.24051521074525,host,bfgs,20,10000,1,recursive,identity
0.00224355,15.332843038933833,host,bfgs,20,100000,1,recursive,identity
0.025852999999999998,13.305999303755852,host,bfgs,20,1000000,1,recursive,identity
0.4109,8.371866634217572,host,bfgs,20,10000000,1,recursive,identity
6.9645e-05,1.18314308277694,host,bfgs,50,100,1,recursive,identity
0.000104675,7.871984714592788,host,bfgs,50,1000,1,recursive,identity
0.00039376000000000005,20.926452661519704,host,bfgs,50,10000,1,recursive,identity
0.005293,15.567730965426035,host,bfgs,50,100000,1,recursive,identity
0.055545,14.834818615536953,host,bfgs,50,1000000,1,recursive,identity
0.96445,8.543729586811136,host,bfgs,50,10000000,1,recursive,identity


==> rework/polaris_csv/polaris.host.bfgs.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.0644e-05,0.5037783375314862,host,bfgs,5,100,1,recursive,diagonal (variable)
3.14415e-05,3.307730229155734,host,bfgs,5,1000,1,recursive,diagonal (variable)
0.000159045,6.53902983432362,host,bfgs,5,10000,1,recursive,diagonal (variable)
0.0013967,7.446123004224242,host,bfgs,5,100000,1,recursive,diagonal (variable)
0.024575,4.231943031536114,host,bfgs,5,1000000,1,recursive,diagonal (variable)
0.29775,3.4928631402183035,host,bfgs,5,10000000,1,recursive,diagonal (variable)
2.6361499999999998e-05,0.6979875955465358,host,bfgs,10,100,1,recursive,diagonal (variable)
4.07725e-05,4.512845668036054,host,bfgs,10,1000,1,recursive,diagonal (variable)
0.000203565,9.038881929604793,host,bfgs,10,10000,1,recursive,diagonal (variable)
0.00185835,9.901256490973175,host,bfgs,10,100000,1,recursive,diagonal (variable)
0.0293975,6.259035632281656,host,bfgs,10,1000000,1,recursive,diagonal (variable)
0.386325,4.762829224098881,host,bfgs,10,10000000,1,recursive,diagonal (variable)
4.1263e-05,0.8336766594770132,host,bfgs,20,100,1,recursive,diagonal (variable)
6.1395e-05,5.603062138610635,host,bfgs,20,1000,1,recursive,diagonal (variable)
0.00027458500000000004,12.527996795163608,host,bfgs,20,10000,1,recursive,diagonal (variable)
0.00351215,9.79457027746537,host,bfgs,20,100000,1,recursive,diagonal (variable)
0.0393285,8.74683753512084,host,bfgs,20,1000000,1,recursive,diagonal (variable)
0.5616,6.1253561253561255,host,bfgs,20,10000000,1,recursive,diagonal (variable)
7.4715e-05,1.102857525262665,host,bfgs,50,100,1,recursive,diagonal (variable)
0.00011917,6.914491902324411,host,bfgs,50,1000,1,recursive,diagonal (variable)
0.00049489,16.650164683060883,host,bfgs,50,10000,1,recursive,diagonal (variable)
0.0065595,12.561933074167237,host,bfgs,50,100000,1,recursive,diagonal (variable)
0.068155,12.090088768248846,host,bfgs,50,1000000,1,recursive,diagonal (variable)
1.0943,7.529927807730969,host,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_csv/polaris.host.bfgs.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.0644e-05,0.5037783375314862,host,bfgs,5,100,1,recursive,diagonal (variable)
3.14415e-05,3.307730229155734,host,bfgs,5,1000,1,recursive,diagonal (variable)
0.000159045,6.53902983432362,host,bfgs,5,10000,1,recursive,diagonal (variable)
0.0013967,7.446123004224242,host,bfgs,5,100000,1,recursive,diagonal (variable)
0.024575,4.231943031536114,host,bfgs,5,1000000,1,recursive,diagonal (variable)
0.29775,3.4928631402183035,host,bfgs,5,10000000,1,recursive,diagonal (variable)
2.6361499999999998e-05,0.6979875955465358,host,bfgs,10,100,1,recursive,diagonal (variable)
4.07725e-05,4.512845668036054,host,bfgs,10,1000,1,recursive,diagonal (variable)
0.000203565,9.038881929604793,host,bfgs,10,10000,1,recursive,diagonal (variable)
0.00185835,9.901256490973175,host,bfgs,10,100000,1,recursive,diagonal (variable)
0.0293975,6.259035632281656,host,bfgs,10,1000000,1,recursive,diagonal (variable)
0.386325,4.762829224098881,host,bfgs,10,10000000,1,recursive,diagonal (variable)
4.1263e-05,0.8336766594770132,host,bfgs,20,100,1,recursive,diagonal (variable)
6.1395e-05,5.603062138610635,host,bfgs,20,1000,1,recursive,diagonal (variable)
0.00027458500000000004,12.527996795163608,host,bfgs,20,10000,1,recursive,diagonal (variable)
0.00351215,9.79457027746537,host,bfgs,20,100000,1,recursive,diagonal (variable)
0.0393285,8.74683753512084,host,bfgs,20,1000000,1,recursive,diagonal (variable)
0.5616,6.1253561253561255,host,bfgs,20,10000000,1,recursive,diagonal (variable)
7.4715e-05,1.102857525262665,host,bfgs,50,100,1,recursive,diagonal (variable)
0.00011917,6.914491902324411,host,bfgs,50,1000,1,recursive,diagonal (variable)
0.00049489,16.650164683060883,host,bfgs,50,10000,1,recursive,diagonal (variable)
0.0065595,12.561933074167237,host,bfgs,50,100000,1,recursive,diagonal (variable)
0.068155,12.090088768248846,host,bfgs,50,1000000,1,recursive,diagonal (variable)
1.0943,7.529927807730969,host,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_csv/polaris.host.bfgs.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.4262000000000002e-05,0.7292104894124246,host,bfgs,5,100,1,recursive,diagonal
1.8818000000000002e-05,5.5266234456371555,host,bfgs,5,1000,1,recursive,diagonal
7.491e-05,13.883326658657055,host,bfgs,5,10000,1,recursive,diagonal
0.00061545,16.898204565764885,host,bfgs,5,100000,1,recursive,diagonal
0.011746,8.854077983994552,host,bfgs,5,1000000,1,recursive,diagonal
0.151015,6.886733105982849,host,bfgs,5,10000000,1,recursive,diagonal
2.01705e-05,0.9122232963982053,host,bfgs,10,100,1,recursive,diagonal
3.04845e-05,6.035854286604668,host,bfgs,10,1000,1,recursive,diagonal
0.000115935,15.870962177081987,host,bfgs,10,10000,1,recursive,diagonal
0.00100545,18.3002635635785,host,bfgs,10,100000,1,recursive,diagonal
0.01648,11.16504854368932,host,bfgs,10,1000000,1,recursive,diagonal
0.23939499999999997,7.686041897282735,host,bfgs,10,10000000,1,recursive,diagonal
3.2674e-05,1.0528248760482342,host,bfgs,20,100,1,recursive,diagonal
4.9421e-05,6.960603791910321,host,bfgs,20,1000,1,recursive,diagonal
0.00020003500000000002,17.19699052665783,host,bfgs,20,10000,1,recursive,diagonal
0.00231805,14.840059532796964,host,bfgs,20,100000,1,recursive,diagonal
0.025971,13.245543105771821,host,bfgs,20,1000000,1,recursive,diagonal
0.41517499999999996,8.285662672367074,host,bfgs,20,10000000,1,recursive,diagonal
6.962e-05,1.1835679402470556,host,bfgs,50,100,1,recursive,diagonal
0.000107955,7.632809967115928,host,bfgs,50,1000,1,recursive,diagonal
0.00038918,21.17272213371705,host,bfgs,50,10000,1,recursive,diagonal
0.0053809999999999995,15.31313882178034,host,bfgs,50,100000,1,recursive,diagonal
0.055400000000000005,14.87364620938628,host,bfgs,50,1000000,1,recursive,diagonal
0.9728,8.470394736842104,host,bfgs,50,10000000,1,recursive,diagonal


==> rework/polaris_csv/polaris.host.bfgs.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.4262000000000002e-05,0.7292104894124246,host,bfgs,5,100,1,recursive,diagonal
1.8818000000000002e-05,5.5266234456371555,host,bfgs,5,1000,1,recursive,diagonal
7.491e-05,13.883326658657055,host,bfgs,5,10000,1,recursive,diagonal
0.00061545,16.898204565764885,host,bfgs,5,100000,1,recursive,diagonal
0.011746,8.854077983994552,host,bfgs,5,1000000,1,recursive,diagonal
0.151015,6.886733105982849,host,bfgs,5,10000000,1,recursive,diagonal
2.01705e-05,0.9122232963982053,host,bfgs,10,100,1,recursive,diagonal
3.04845e-05,6.035854286604668,host,bfgs,10,1000,1,recursive,diagonal
0.000115935,15.870962177081987,host,bfgs,10,10000,1,recursive,diagonal
0.00100545,18.3002635635785,host,bfgs,10,100000,1,recursive,diagonal
0.01648,11.16504854368932,host,bfgs,10,1000000,1,recursive,diagonal
0.23939499999999997,7.686041897282735,host,bfgs,10,10000000,1,recursive,diagonal
3.2674e-05,1.0528248760482342,host,bfgs,20,100,1,recursive,diagonal
4.9421e-05,6.960603791910321,host,bfgs,20,1000,1,recursive,diagonal
0.00020003500000000002,17.19699052665783,host,bfgs,20,10000,1,recursive,diagonal
0.00231805,14.840059532796964,host,bfgs,20,100000,1,recursive,diagonal
0.025971,13.245543105771821,host,bfgs,20,1000000,1,recursive,diagonal
0.41517499999999996,8.285662672367074,host,bfgs,20,10000000,1,recursive,diagonal
6.962e-05,1.1835679402470556,host,bfgs,50,100,1,recursive,diagonal
0.000107955,7.632809967115928,host,bfgs,50,1000,1,recursive,diagonal
0.00038918,21.17272213371705,host,bfgs,50,10000,1,recursive,diagonal
0.0053809999999999995,15.31313882178034,host,bfgs,50,100000,1,recursive,diagonal
0.055400000000000005,14.87364620938628,host,bfgs,50,1000000,1,recursive,diagonal
0.9728,8.470394736842104,host,bfgs,50,10000000,1,recursive,diagonal


==> rework/polaris_csv/polaris.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.3172999999999999e-05,0.7894936612768543,host,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
1.8395e-05,5.6537102473498235,host,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
7.738499999999999e-05,13.439297021386576,host,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.0005831499999999999,17.83417645545743,host,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.013355,7.787345563459378,host,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.13026500000000002,7.983725482669941,host,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
1.3821999999999999e-05,1.3312111127188542,host,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
2.1452e-05,8.57728883087824,host,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.000100695,18.273002631709616,host,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.00082665,22.25851327647735,host,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.0179135,10.27158288441678,host,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.17097,10.762122009709305,host,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
1.4799e-05,2.3244813838772886,host,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
2.62555e-05,13.10201672030622,host,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.000134345,25.605716625107004,host,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.0015221500000000001,22.599612390368886,host,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.027271,12.614132228374464,host,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.266615,12.90249985934775,host,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
1.7213999999999998e-05,4.786801440687813,host,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
4.58185e-05,17.984002095223545,host,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.000268035,30.742253810136734,host,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.0044398,18.559394567322855,host,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.054200000000000005,15.202952029520294,host,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
0.5555,14.833483348334832,host,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_csv/polaris.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.3172999999999999e-05,0.7894936612768543,host,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
1.8395e-05,5.6537102473498235,host,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
7.738499999999999e-05,13.439297021386576,host,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.0005831499999999999,17.83417645545743,host,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.013355,7.787345563459378,host,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.13026500000000002,7.983725482669941,host,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
1.3821999999999999e-05,1.3312111127188542,host,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
2.1452e-05,8.57728883087824,host,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.000100695,18.273002631709616,host,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.00082665,22.25851327647735,host,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.0179135,10.27158288441678,host,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.17097,10.762122009709305,host,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
1.4799e-05,2.3244813838772886,host,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
2.62555e-05,13.10201672030622,host,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.000134345,25.605716625107004,host,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.0015221500000000001,22.599612390368886,host,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.027271,12.614132228374464,host,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.266615,12.90249985934775,host,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
1.7213999999999998e-05,4.786801440687813,host,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
4.58185e-05,17.984002095223545,host,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.000268035,30.742253810136734,host,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.0044398,18.559394567322855,host,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.054200000000000005,15.202952029520294,host,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
0.5555,14.833483348334832,host,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_csv/polaris.host.dbfgs+inplace.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.09705e-05,0.9479969007793629,host,dbfgs+inplace,5,100,1,recursive,identity
1.53965e-05,6.754781930958334,host,dbfgs+inplace,5,1000,1,recursive,identity
6.2865e-05,16.54338662212678,host,dbfgs+inplace,5,10000,1,recursive,identity
0.0005384,19.316493313521544,host,dbfgs+inplace,5,100000,1,recursive,identity
0.012402,8.385744234800839,host,dbfgs+inplace,5,1000000,1,recursive,identity
0.11839,8.78452572007771,host,dbfgs+inplace,5,10000000,1,recursive,identity
1.1339e-05,1.6227180527383367,host,dbfgs+inplace,10,100,1,recursive,identity
1.71955e-05,10.70047396121078,host,dbfgs+inplace,10,1000,1,recursive,identity
8.597e-05,21.402814935442596,host,dbfgs+inplace,10,10000,1,recursive,identity
0.0007648,24.05857740585774,host,dbfgs+inplace,10,100000,1,recursive,identity
0.016836499999999997,10.928637187063822,host,dbfgs+inplace,10,1000000,1,recursive,identity
0.16045,11.4677469616703,host,dbfgs+inplace,10,10000000,1,recursive,identity
1.19685e-05,2.8742114717800895,host,dbfgs+inplace,20,100,1,recursive,identity
2.2962500000000002e-05,14.980947196516057,host,dbfgs+inplace,20,1000,1,recursive,identity
0.00012654000000000002,27.18507981665876,host,dbfgs+inplace,20,10000,1,recursive,identity
0.0014726,23.360043460545974,host,dbfgs+inplace,20,100000,1,recursive,identity
0.026549,12.957173528193154,host,dbfgs+inplace,20,1000000,1,recursive,identity
0.25727500000000003,13.370906617432707,host,dbfgs+inplace,20,10000000,1,recursive,identity
1.4407999999999998e-05,5.719044975013881,host,dbfgs+inplace,50,100,1,recursive,identity
4.03695e-05,20.41144923766705,host,dbfgs+inplace,50,1000,1,recursive,identity
0.00025544,32.25806451612903,host,dbfgs+inplace,50,10000,1,recursive,identity
0.00439595,18.74452621162661,host,dbfgs+inplace,50,100000,1,recursive,identity
0.05516,14.938361131254531,host,dbfgs+inplace,50,1000000,1,recursive,identity
0.5287499999999999,15.583924349881798,host,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/polaris_csv/polaris.host.dbfgs+inplace.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.09705e-05,0.9479969007793629,host,dbfgs+inplace,5,100,1,recursive,identity
1.53965e-05,6.754781930958334,host,dbfgs+inplace,5,1000,1,recursive,identity
6.2865e-05,16.54338662212678,host,dbfgs+inplace,5,10000,1,recursive,identity
0.0005384,19.316493313521544,host,dbfgs+inplace,5,100000,1,recursive,identity
0.012402,8.385744234800839,host,dbfgs+inplace,5,1000000,1,recursive,identity
0.11839,8.78452572007771,host,dbfgs+inplace,5,10000000,1,recursive,identity
1.1339e-05,1.6227180527383367,host,dbfgs+inplace,10,100,1,recursive,identity
1.71955e-05,10.70047396121078,host,dbfgs+inplace,10,1000,1,recursive,identity
8.597e-05,21.402814935442596,host,dbfgs+inplace,10,10000,1,recursive,identity
0.0007648,24.05857740585774,host,dbfgs+inplace,10,100000,1,recursive,identity
0.016836499999999997,10.928637187063822,host,dbfgs+inplace,10,1000000,1,recursive,identity
0.16045,11.4677469616703,host,dbfgs+inplace,10,10000000,1,recursive,identity
1.19685e-05,2.8742114717800895,host,dbfgs+inplace,20,100,1,recursive,identity
2.2962500000000002e-05,14.980947196516057,host,dbfgs+inplace,20,1000,1,recursive,identity
0.00012654000000000002,27.18507981665876,host,dbfgs+inplace,20,10000,1,recursive,identity
0.0014726,23.360043460545974,host,dbfgs+inplace,20,100000,1,recursive,identity
0.026549,12.957173528193154,host,dbfgs+inplace,20,1000000,1,recursive,identity
0.25727500000000003,13.370906617432707,host,dbfgs+inplace,20,10000000,1,recursive,identity
1.4407999999999998e-05,5.719044975013881,host,dbfgs+inplace,50,100,1,recursive,identity
4.03695e-05,20.41144923766705,host,dbfgs+inplace,50,1000,1,recursive,identity
0.00025544,32.25806451612903,host,dbfgs+inplace,50,10000,1,recursive,identity
0.00439595,18.74452621162661,host,dbfgs+inplace,50,100000,1,recursive,identity
0.05516,14.938361131254531,host,dbfgs+inplace,50,1000000,1,recursive,identity
0.5287499999999999,15.583924349881798,host,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/polaris_csv/polaris.host.dbfgs+inplace.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.7341000000000002e-05,0.5997347327143762,host,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
2.8129e-05,3.697251946389847,host,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.00015378499999999998,6.762688168546998,host,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.0012708,8.183821214982688,host,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.024518,4.241781548250264,host,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.254695,4.083315337953238,host,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
1.7791e-05,1.0342307908493058,host,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
3.08585e-05,5.9627007145519055,host,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.00016836500000000002,10.928637187063819,host,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.00155785,11.811149982347466,host,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.0285175,6.452178486894012,host,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.29578000000000004,6.220839813374805,host,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
1.86715e-05,1.8423800980103366,host,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
3.6235e-05,9.493583551814543,host,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.000202815,16.961270123018515,host,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.00243575,14.12296007389921,host,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0382525,8.992876282595908,host,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.38722500000000004,8.88372393311382,host,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
2.2289e-05,3.6968908430167344,host,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
5.414000000000001e-05,15.219800517177685,host,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.00034053999999999996,24.196863804545725,host,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.005579,14.769671984226564,host,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.06523999999999999,12.630288166768855,host,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
0.6645,12.400300978179082,host,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_csv/polaris.host.dbfgs+inplace.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.7341000000000002e-05,0.5997347327143762,host,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
2.8129e-05,3.697251946389847,host,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.00015378499999999998,6.762688168546998,host,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.0012708,8.183821214982688,host,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.024518,4.241781548250264,host,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.254695,4.083315337953238,host,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
1.7791e-05,1.0342307908493058,host,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
3.08585e-05,5.9627007145519055,host,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.00016836500000000002,10.928637187063819,host,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.00155785,11.811149982347466,host,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.0285175,6.452178486894012,host,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.29578000000000004,6.220839813374805,host,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
1.86715e-05,1.8423800980103366,host,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
3.6235e-05,9.493583551814543,host,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.000202815,16.961270123018515,host,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.00243575,14.12296007389921,host,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0382525,8.992876282595908,host,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.38722500000000004,8.88372393311382,host,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
2.2289e-05,3.6968908430167344,host,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
5.414000000000001e-05,15.219800517177685,host,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.00034053999999999996,24.196863804545725,host,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.005579,14.769671984226564,host,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.06523999999999999,12.630288166768855,host,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
0.6645,12.400300978179082,host,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_csv/polaris.host.dbfgs+inplace.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.0470499999999999e-05,0.9932667971921113,host,dbfgs+inplace,5,100,1,recursive,diagonal
1.48785e-05,6.989951944080384,host,dbfgs+inplace,5,1000,1,recursive,diagonal
6.336e-05,16.41414141414141,host,dbfgs+inplace,5,10000,1,recursive,diagonal
0.0005393,19.284257370665674,host,dbfgs+inplace,5,100000,1,recursive,diagonal
0.0125725,8.27202227082919,host,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.123655,8.410496947151348,host,dbfgs+inplace,5,10000000,1,recursive,diagonal
1.07545e-05,1.710911711376633,host,dbfgs+inplace,10,100,1,recursive,diagonal
1.7869e-05,10.297162683977838,host,dbfgs+inplace,10,1000,1,recursive,diagonal
8.6825e-05,21.19205298013245,host,dbfgs+inplace,10,10000,1,recursive,diagonal
0.00078165,23.539947546856006,host,dbfgs+inplace,10,100000,1,recursive,diagonal
0.017159,10.723235619791362,host,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.169465,10.857699229929484,host,dbfgs+inplace,10,10000000,1,recursive,diagonal
1.1747e-05,2.9284072529156377,host,dbfgs+inplace,20,100,1,recursive,diagonal
2.21795e-05,15.509817624382876,host,dbfgs+inplace,20,1000,1,recursive,diagonal
0.00012317,27.928878785418526,host,dbfgs+inplace,20,10000,1,recursive,diagonal
0.001511,22.766379880873593,host,dbfgs+inplace,20,100000,1,recursive,diagonal
0.026570500000000004,12.946688997196137,host,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.26369,13.045621752815807,host,dbfgs+inplace,20,10000000,1,recursive,diagonal
1.4015499999999998e-05,5.8792051657093936,host,dbfgs+inplace,50,100,1,recursive,diagonal
4.1132e-05,20.03306428085189,host,dbfgs+inplace,50,1000,1,recursive,diagonal
0.00025593999999999997,32.195045713839185,host,dbfgs+inplace,50,10000,1,recursive,diagonal
0.00439335,18.755619288242457,host,dbfgs+inplace,50,100000,1,recursive,diagonal
0.054079999999999996,15.236686390532546,host,dbfgs+inplace,50,1000000,1,recursive,diagonal
0.5471,15.061231950283311,host,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_csv/polaris.host.dbfgs+inplace.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.0470499999999999e-05,0.9932667971921113,host,dbfgs+inplace,5,100,1,recursive,diagonal
1.48785e-05,6.989951944080384,host,dbfgs+inplace,5,1000,1,recursive,diagonal
6.336e-05,16.41414141414141,host,dbfgs+inplace,5,10000,1,recursive,diagonal
0.0005393,19.284257370665674,host,dbfgs+inplace,5,100000,1,recursive,diagonal
0.0125725,8.27202227082919,host,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.123655,8.410496947151348,host,dbfgs+inplace,5,10000000,1,recursive,diagonal
1.07545e-05,1.710911711376633,host,dbfgs+inplace,10,100,1,recursive,diagonal
1.7869e-05,10.297162683977838,host,dbfgs+inplace,10,1000,1,recursive,diagonal
8.6825e-05,21.19205298013245,host,dbfgs+inplace,10,10000,1,recursive,diagonal
0.00078165,23.539947546856006,host,dbfgs+inplace,10,100000,1,recursive,diagonal
0.017159,10.723235619791362,host,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.169465,10.857699229929484,host,dbfgs+inplace,10,10000000,1,recursive,diagonal
1.1747e-05,2.9284072529156377,host,dbfgs+inplace,20,100,1,recursive,diagonal
2.21795e-05,15.509817624382876,host,dbfgs+inplace,20,1000,1,recursive,diagonal
0.00012317,27.928878785418526,host,dbfgs+inplace,20,10000,1,recursive,diagonal
0.001511,22.766379880873593,host,dbfgs+inplace,20,100000,1,recursive,diagonal
0.026570500000000004,12.946688997196137,host,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.26369,13.045621752815807,host,dbfgs+inplace,20,10000000,1,recursive,diagonal
1.4015499999999998e-05,5.8792051657093936,host,dbfgs+inplace,50,100,1,recursive,diagonal
4.1132e-05,20.03306428085189,host,dbfgs+inplace,50,1000,1,recursive,diagonal
0.00025593999999999997,32.195045713839185,host,dbfgs+inplace,50,10000,1,recursive,diagonal
0.00439335,18.755619288242457,host,dbfgs+inplace,50,100000,1,recursive,diagonal
0.054079999999999996,15.236686390532546,host,dbfgs+inplace,50,1000000,1,recursive,diagonal
0.5471,15.061231950283311,host,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_mpi_16_csv/polaris-mpi-16.device.bfgs.compact_dense.diagonal.user.np64.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.004649749999999999,0.0022366793913651275,device,bfgs,5,100,64,compact dense,diagonal
0.00457805,0.022717095706687344,device,bfgs,5,1000,64,compact dense,diagonal
0.0046226,0.22498161207978193,device,bfgs,5,10000,64,compact dense,diagonal
0.00483275,2.151983860121049,device,bfgs,5,100000,64,compact dense,diagonal
0.00463835,22.42176636088264,device,bfgs,5,1000000,64,compact dense,diagonal
0.0046945500000000005,221.53348031227696,device,bfgs,5,10000000,64,compact dense,diagonal
0.0053005,1962.0790491463072,device,bfgs,5,100000000,64,compact dense,diagonal
0.0046727999999999995,0.003937681903783599,device,bfgs,10,100,64,compact dense,diagonal
0.0046587,0.03949599673728722,device,bfgs,10,1000,64,compact dense,diagonal
0.00467555,0.39353658927826674,device,bfgs,10,10000,64,compact dense,diagonal
0.0046705,3.9396210255861255,device,bfgs,10,100000,64,compact dense,diagonal
0.0046355500000000004,39.6932402843244,device,bfgs,10,1000000,64,compact dense,diagonal
0.0048641,378.2816965111737,device,bfgs,10,10000000,64,compact dense,diagonal
0.0055135,3337.2630815271605,device,bfgs,10,100000000,64,compact dense,diagonal
0.0047916,0.007179230319726187,device,bfgs,20,100,64,compact dense,diagonal
0.0047306,0.07271804845051368,device,bfgs,20,1000,64,compact dense,diagonal
0.004902,0.7017543859649122,device,bfgs,20,10000,64,compact dense,diagonal
0.0046184,7.448467001558982,device,bfgs,20,100000,64,compact dense,diagonal
0.0048223,71.33525496132552,device,bfgs,20,1000000,64,compact dense,diagonal
0.00485725,708.2196716248908,device,bfgs,20,10000000,64,compact dense,diagonal
0.0058525,5877.829987184964,device,bfgs,20,100000000,64,compact dense,diagonal
0.0049654,0.016594836266967415,device,bfgs,50,100,64,compact dense,diagonal
0.00456085,0.18066807722244757,device,bfgs,50,1000,64,compact dense,diagonal
0.00472235,1.7448939616928012,device,bfgs,50,10000,64,compact dense,diagonal
0.00473625,17.397730271839535,device,bfgs,50,100000,64,compact dense,diagonal
0.00482945,170.6198428392467,device,bfgs,50,1000000,64,compact dense,diagonal
0.0049697,1658.0477694830677,device,bfgs,50,10000000,64,compact dense,diagonal
0.007369499999999999,11181.219892801411,device,bfgs,50,100000000,64,compact dense,diagonal


==> rework/polaris_mpi_16_csv/polaris-mpi-16.device.bfgs.compact_dense.diagonal.user.np64.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.004649749999999999,0.0022366793913651275,device,bfgs,5,100,64,compact dense,diagonal
0.00457805,0.022717095706687344,device,bfgs,5,1000,64,compact dense,diagonal
0.0046226,0.22498161207978193,device,bfgs,5,10000,64,compact dense,diagonal
0.00483275,2.151983860121049,device,bfgs,5,100000,64,compact dense,diagonal
0.00463835,22.42176636088264,device,bfgs,5,1000000,64,compact dense,diagonal
0.0046945500000000005,221.53348031227696,device,bfgs,5,10000000,64,compact dense,diagonal
0.0053005,1962.0790491463072,device,bfgs,5,100000000,64,compact dense,diagonal
0.0046727999999999995,0.003937681903783599,device,bfgs,10,100,64,compact dense,diagonal
0.0046587,0.03949599673728722,device,bfgs,10,1000,64,compact dense,diagonal
0.00467555,0.39353658927826674,device,bfgs,10,10000,64,compact dense,diagonal
0.0046705,3.9396210255861255,device,bfgs,10,100000,64,compact dense,diagonal
0.0046355500000000004,39.6932402843244,device,bfgs,10,1000000,64,compact dense,diagonal
0.0048641,378.2816965111737,device,bfgs,10,10000000,64,compact dense,diagonal
0.0055135,3337.2630815271605,device,bfgs,10,100000000,64,compact dense,diagonal
0.0047916,0.007179230319726187,device,bfgs,20,100,64,compact dense,diagonal
0.0047306,0.07271804845051368,device,bfgs,20,1000,64,compact dense,diagonal
0.004902,0.7017543859649122,device,bfgs,20,10000,64,compact dense,diagonal
0.0046184,7.448467001558982,device,bfgs,20,100000,64,compact dense,diagonal
0.0048223,71.33525496132552,device,bfgs,20,1000000,64,compact dense,diagonal
0.00485725,708.2196716248908,device,bfgs,20,10000000,64,compact dense,diagonal
0.0058525,5877.829987184964,device,bfgs,20,100000000,64,compact dense,diagonal
0.0049654,0.016594836266967415,device,bfgs,50,100,64,compact dense,diagonal
0.00456085,0.18066807722244757,device,bfgs,50,1000,64,compact dense,diagonal
0.00472235,1.7448939616928012,device,bfgs,50,10000,64,compact dense,diagonal
0.00473625,17.397730271839535,device,bfgs,50,100000,64,compact dense,diagonal
0.00482945,170.6198428392467,device,bfgs,50,1000000,64,compact dense,diagonal
0.0049697,1658.0477694830677,device,bfgs,50,10000000,64,compact dense,diagonal
0.007369499999999999,11181.219892801411,device,bfgs,50,100000000,64,compact dense,diagonal


==> rework/polaris_mpi_16_csv/polaris-mpi-16.device.bfgs.dense.diagonal.user.np64.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00359525,0.0028927056532925387,device,bfgs,5,100,64,dense,diagonal
0.0035854499999999996,0.029006121965164767,device,bfgs,5,1000,64,dense,diagonal
0.00359675,0.2891499270174463,device,bfgs,5,10000,64,dense,diagonal
0.0037911,2.7432671256363585,device,bfgs,5,100000,64,dense,diagonal
0.0036277999999999996,28.66751199073819,device,bfgs,5,1000000,64,dense,diagonal
0.00369435,281.5109559191739,device,bfgs,5,10000000,64,dense,diagonal
0.0042975,2420.0116346713203,device,bfgs,5,100000000,64,dense,diagonal
0.0035949500000000004,0.005118290935896187,device,bfgs,10,100,64,dense,diagonal
0.00361515,0.05089691990650457,device,bfgs,10,1000,64,dense,diagonal
0.0036391,0.505619521310214,device,bfgs,10,10000,64,dense,diagonal
0.00363435,5.062803527453327,device,bfgs,10,100000,64,dense,diagonal
0.00357325,51.4937381935213,device,bfgs,10,1000000,64,dense,diagonal
0.0037104499999999997,495.8967241170209,device,bfgs,10,10000000,64,dense,diagonal
0.0044613,4124.358370878444,device,bfgs,10,100000000,64,dense,diagonal
0.0036113,0.009525655581092682,device,bfgs,20,100,64,dense,diagonal
0.00360235,0.09549321970380446,device,bfgs,20,1000,64,dense,diagonal
0.0036382999999999997,0.9454965231014485,device,bfgs,20,10000,64,dense,diagonal
0.00364005,9.450419637092898,device,bfgs,20,100000,64,dense,diagonal
0.0037553499999999997,91.6026468904363,device,bfgs,20,1000000,64,dense,diagonal
0.0037829,909.3552565492082,device,bfgs,20,10000000,64,dense,diagonal
0.0047653,7218.85295784106,device,bfgs,20,100000000,64,dense,diagonal
0.0035287,0.023351375860798593,device,bfgs,50,100,64,dense,diagonal
0.0035637000000000004,0.23122036086090297,device,bfgs,50,1000,64,dense,diagonal
0.0037435499999999996,2.201119258457881,device,bfgs,50,10000,64,dense,diagonal
0.0037003500000000003,22.26816382234113,device,bfgs,50,100000,64,dense,diagonal
0.0038701,212.91439497687398,device,bfgs,50,1000000,64,dense,diagonal
0.0038231000000000003,2155.318981977976,device,bfgs,50,10000000,64,dense,diagonal
0.005784,14246.196403872753,device,bfgs,50,100000000,64,dense,diagonal


==> rework/polaris_mpi_16_csv/polaris-mpi-16.device.bfgs.dense.diagonal.user.np64.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00359525,0.0028927056532925387,device,bfgs,5,100,64,dense,diagonal
0.0035854499999999996,0.029006121965164767,device,bfgs,5,1000,64,dense,diagonal
0.00359675,0.2891499270174463,device,bfgs,5,10000,64,dense,diagonal
0.0037911,2.7432671256363585,device,bfgs,5,100000,64,dense,diagonal
0.0036277999999999996,28.66751199073819,device,bfgs,5,1000000,64,dense,diagonal
0.00369435,281.5109559191739,device,bfgs,5,10000000,64,dense,diagonal
0.0042975,2420.0116346713203,device,bfgs,5,100000000,64,dense,diagonal
0.0035949500000000004,0.005118290935896187,device,bfgs,10,100,64,dense,diagonal
0.00361515,0.05089691990650457,device,bfgs,10,1000,64,dense,diagonal
0.0036391,0.505619521310214,device,bfgs,10,10000,64,dense,diagonal
0.00363435,5.062803527453327,device,bfgs,10,100000,64,dense,diagonal
0.00357325,51.4937381935213,device,bfgs,10,1000000,64,dense,diagonal
0.0037104499999999997,495.8967241170209,device,bfgs,10,10000000,64,dense,diagonal
0.0044613,4124.358370878444,device,bfgs,10,100000000,64,dense,diagonal
0.0036113,0.009525655581092682,device,bfgs,20,100,64,dense,diagonal
0.00360235,0.09549321970380446,device,bfgs,20,1000,64,dense,diagonal
0.0036382999999999997,0.9454965231014485,device,bfgs,20,10000,64,dense,diagonal
0.00364005,9.450419637092898,device,bfgs,20,100000,64,dense,diagonal
0.0037553499999999997,91.6026468904363,device,bfgs,20,1000000,64,dense,diagonal
0.0037829,909.3552565492082,device,bfgs,20,10000000,64,dense,diagonal
0.0047653,7218.85295784106,device,bfgs,20,100000000,64,dense,diagonal
0.0035287,0.023351375860798593,device,bfgs,50,100,64,dense,diagonal
0.0035637000000000004,0.23122036086090297,device,bfgs,50,1000,64,dense,diagonal
0.0037435499999999996,2.201119258457881,device,bfgs,50,10000,64,dense,diagonal
0.0037003500000000003,22.26816382234113,device,bfgs,50,100000,64,dense,diagonal
0.0038701,212.91439497687398,device,bfgs,50,1000000,64,dense,diagonal
0.0038231000000000003,2155.318981977976,device,bfgs,50,10000000,64,dense,diagonal
0.005784,14246.196403872753,device,bfgs,50,100000000,64,dense,diagonal


==> rework/polaris_mpi_16_csv/polaris-mpi-16.device.bfgs.recursive.diagonal.user.np64.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00063015,0.016504006982464493,device,bfgs,5,100,64,recursive,diagonal
0.00064175,0.16205687573042465,device,bfgs,5,1000,64,recursive,diagonal
0.00064015,1.6246192298679996,device,bfgs,5,10000,64,recursive,diagonal
0.00064415,16.145307769929364,device,bfgs,5,100000,64,recursive,diagonal
0.00063875,162.81800391389433,device,bfgs,5,1000000,64,recursive,diagonal
0.0007227,1439.0480143904801,device,bfgs,5,10000000,64,recursive,diagonal
0.001245,8353.413654618475,device,bfgs,5,100000000,64,recursive,diagonal
0.00112105,0.016413184068507204,device,bfgs,10,100,64,recursive,diagonal
0.0011407499999999998,0.16129739206662286,device,bfgs,10,1000,64,recursive,diagonal
0.001132,1.6254416961130742,device,bfgs,10,10000,64,recursive,diagonal
0.0011427,16.102214054432487,device,bfgs,10,100000,64,recursive,diagonal
0.0011351999999999998,162.08597603946444,device,bfgs,10,1000000,64,recursive,diagonal
0.0012626500000000001,1457.2526036510512,device,bfgs,10,10000000,64,recursive,diagonal
0.00203435,9044.657998869417,device,bfgs,10,100000000,64,recursive,diagonal
0.00205705,0.016722977078826477,device,bfgs,20,100,64,recursive,diagonal
0.00215395,0.15970658557533834,device,bfgs,20,1000,64,recursive,diagonal
0.00209925,1.638680481124211,device,bfgs,20,10000,64,recursive,diagonal
0.0021385,16.08604161795651,device,bfgs,20,100000,64,recursive,diagonal
0.0020771,165.6155216407491,device,bfgs,20,1000000,64,recursive,diagonal
0.00229465,1499.1393022901095,device,bfgs,20,10000000,64,recursive,diagonal
0.0035118499999999995,9795.406979227475,device,bfgs,20,100000000,64,recursive,diagonal
0.00491455,0.016766540171531473,device,bfgs,50,100,64,recursive,diagonal
0.0051375,0.16038929440389296,device,bfgs,50,1000,64,recursive,diagonal
0.0050225,1.6406172224987556,device,bfgs,50,10000,64,recursive,diagonal
0.005141,16.028010114763667,device,bfgs,50,100000,64,recursive,diagonal
0.00492945,167.15860795829147,device,bfgs,50,1000000,64,recursive,diagonal
0.005331000000000001,1545.6762333520912,device,bfgs,50,10000000,64,recursive,diagonal
0.007298000000000001,11290.764593039188,device,bfgs,50,100000000,64,recursive,diagonal


==> rework/polaris_mpi_16_csv/polaris-mpi-16.device.bfgs.recursive.diagonal.user.np64.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00063015,0.016504006982464493,device,bfgs,5,100,64,recursive,diagonal
0.00064175,0.16205687573042465,device,bfgs,5,1000,64,recursive,diagonal
0.00064015,1.6246192298679996,device,bfgs,5,10000,64,recursive,diagonal
0.00064415,16.145307769929364,device,bfgs,5,100000,64,recursive,diagonal
0.00063875,162.81800391389433,device,bfgs,5,1000000,64,recursive,diagonal
0.0007227,1439.0480143904801,device,bfgs,5,10000000,64,recursive,diagonal
0.001245,8353.413654618475,device,bfgs,5,100000000,64,recursive,diagonal
0.00112105,0.016413184068507204,device,bfgs,10,100,64,recursive,diagonal
0.0011407499999999998,0.16129739206662286,device,bfgs,10,1000,64,recursive,diagonal
0.001132,1.6254416961130742,device,bfgs,10,10000,64,recursive,diagonal
0.0011427,16.102214054432487,device,bfgs,10,100000,64,recursive,diagonal
0.0011351999999999998,162.08597603946444,device,bfgs,10,1000000,64,recursive,diagonal
0.0012626500000000001,1457.2526036510512,device,bfgs,10,10000000,64,recursive,diagonal
0.00203435,9044.657998869417,device,bfgs,10,100000000,64,recursive,diagonal
0.00205705,0.016722977078826477,device,bfgs,20,100,64,recursive,diagonal
0.00215395,0.15970658557533834,device,bfgs,20,1000,64,recursive,diagonal
0.00209925,1.638680481124211,device,bfgs,20,10000,64,recursive,diagonal
0.0021385,16.08604161795651,device,bfgs,20,100000,64,recursive,diagonal
0.0020771,165.6155216407491,device,bfgs,20,1000000,64,recursive,diagonal
0.00229465,1499.1393022901095,device,bfgs,20,10000000,64,recursive,diagonal
0.0035118499999999995,9795.406979227475,device,bfgs,20,100000000,64,recursive,diagonal
0.00491455,0.016766540171531473,device,bfgs,50,100,64,recursive,diagonal
0.0051375,0.16038929440389296,device,bfgs,50,1000,64,recursive,diagonal
0.0050225,1.6406172224987556,device,bfgs,50,10000,64,recursive,diagonal
0.005141,16.028010114763667,device,bfgs,50,100000,64,recursive,diagonal
0.00492945,167.15860795829147,device,bfgs,50,1000000,64,recursive,diagonal
0.005331000000000001,1545.6762333520912,device,bfgs,50,10000000,64,recursive,diagonal
0.007298000000000001,11290.764593039188,device,bfgs,50,100000000,64,recursive,diagonal


==> rework/polaris_mpi_16_csv/polaris-mpi-16.device.dbfgs+inplace.recursive.diagonal.user.np64.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00257255,0.0040426813861732525,device,dbfgs+inplace,5,100,64,recursive,diagonal
0.00256955,0.04047401295946761,device,dbfgs+inplace,5,1000,64,recursive,diagonal
0.0025863,0.40211885705447936,device,dbfgs+inplace,5,10000,64,recursive,diagonal
0.0025831,4.026170105686965,device,dbfgs+inplace,5,100000,64,recursive,diagonal
0.0026214000000000003,39.67345693141069,device,dbfgs+inplace,5,1000000,64,recursive,diagonal
0.00261255,398.07850567453255,device,dbfgs+inplace,5,10000000,64,recursive,diagonal
0.0031732,3277.4486322954745,device,dbfgs+inplace,5,100000000,64,recursive,diagonal
0.0025767000000000003,0.007140916676368999,device,dbfgs+inplace,10,100,64,recursive,diagonal
0.00268235,0.06859656644360355,device,dbfgs+inplace,10,1000,64,recursive,diagonal
0.00259825,0.7081689598768403,device,dbfgs+inplace,10,10000,64,recursive,diagonal
0.0026211000000000003,7.019953454656441,device,dbfgs+inplace,10,100000,64,recursive,diagonal
0.0025912,71.00957085520223,device,dbfgs+inplace,10,1000000,64,recursive,diagonal
0.0026675500000000003,689.7715131862569,device,dbfgs+inplace,10,10000000,64,recursive,diagonal
0.0033567,5481.574165102631,device,dbfgs+inplace,10,100000000,64,recursive,diagonal
0.00258865,0.013288779865953296,device,dbfgs+inplace,20,100,64,recursive,diagonal
0.00257065,0.133818294983759,device,dbfgs+inplace,20,1000,64,recursive,diagonal
0.00267,1.2883895131086143,device,dbfgs+inplace,20,10000,64,recursive,diagonal
0.0025745,13.361817828704604,device,dbfgs+inplace,20,100000,64,recursive,diagonal
0.0025691,133.89903078899226,device,dbfgs+inplace,20,1000000,64,recursive,diagonal
0.00268055,1283.318721904087,device,dbfgs+inplace,20,10000000,64,recursive,diagonal
0.00372305,9239.73623776205,device,dbfgs+inplace,20,100000000,64,recursive,diagonal
0.0024904,0.03308705428846772,device,dbfgs+inplace,50,100,64,recursive,diagonal
0.0025322,0.32540873548692834,device,dbfgs+inplace,50,1000,64,recursive,diagonal
0.0025392,3.245116572148708,device,dbfgs+inplace,50,10000,64,recursive,diagonal
0.00307885,26.763239521249815,device,dbfgs+inplace,50,100000,64,recursive,diagonal
0.0025433,323.98851885345806,device,dbfgs+inplace,50,1000000,64,recursive,diagonal
0.002742,3005.1057622173594,device,dbfgs+inplace,50,10000000,64,recursive,diagonal
0.005187499999999999,15884.337349397592,device,dbfgs+inplace,50,100000000,64,recursive,diagonal


==> rework/polaris_mpi_16_csv/polaris-mpi-16.device.dbfgs+inplace.recursive.diagonal.user.np64.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00257255,0.0040426813861732525,device,dbfgs+inplace,5,100,64,recursive,diagonal
0.00256955,0.04047401295946761,device,dbfgs+inplace,5,1000,64,recursive,diagonal
0.0025863,0.40211885705447936,device,dbfgs+inplace,5,10000,64,recursive,diagonal
0.0025831,4.026170105686965,device,dbfgs+inplace,5,100000,64,recursive,diagonal
0.0026214000000000003,39.67345693141069,device,dbfgs+inplace,5,1000000,64,recursive,diagonal
0.00261255,398.07850567453255,device,dbfgs+inplace,5,10000000,64,recursive,diagonal
0.0031732,3277.4486322954745,device,dbfgs+inplace,5,100000000,64,recursive,diagonal
0.0025767000000000003,0.007140916676368999,device,dbfgs+inplace,10,100,64,recursive,diagonal
0.00268235,0.06859656644360355,device,dbfgs+inplace,10,1000,64,recursive,diagonal
0.00259825,0.7081689598768403,device,dbfgs+inplace,10,10000,64,recursive,diagonal
0.0026211000000000003,7.019953454656441,device,dbfgs+inplace,10,100000,64,recursive,diagonal
0.0025912,71.00957085520223,device,dbfgs+inplace,10,1000000,64,recursive,diagonal
0.0026675500000000003,689.7715131862569,device,dbfgs+inplace,10,10000000,64,recursive,diagonal
0.0033567,5481.574165102631,device,dbfgs+inplace,10,100000000,64,recursive,diagonal
0.00258865,0.013288779865953296,device,dbfgs+inplace,20,100,64,recursive,diagonal
0.00257065,0.133818294983759,device,dbfgs+inplace,20,1000,64,recursive,diagonal
0.00267,1.2883895131086143,device,dbfgs+inplace,20,10000,64,recursive,diagonal
0.0025745,13.361817828704604,device,dbfgs+inplace,20,100000,64,recursive,diagonal
0.0025691,133.89903078899226,device,dbfgs+inplace,20,1000000,64,recursive,diagonal
0.00268055,1283.318721904087,device,dbfgs+inplace,20,10000000,64,recursive,diagonal
0.00372305,9239.73623776205,device,dbfgs+inplace,20,100000000,64,recursive,diagonal
0.0024904,0.03308705428846772,device,dbfgs+inplace,50,100,64,recursive,diagonal
0.0025322,0.32540873548692834,device,dbfgs+inplace,50,1000,64,recursive,diagonal
0.0025392,3.245116572148708,device,dbfgs+inplace,50,10000,64,recursive,diagonal
0.00307885,26.763239521249815,device,dbfgs+inplace,50,100000,64,recursive,diagonal
0.0025433,323.98851885345806,device,dbfgs+inplace,50,1000000,64,recursive,diagonal
0.002742,3005.1057622173594,device,dbfgs+inplace,50,10000000,64,recursive,diagonal
0.005187499999999999,15884.337349397592,device,dbfgs+inplace,50,100000000,64,recursive,diagonal


==> rework/polaris_mpi_64_csv/polaris-mpi-64.device.bfgs.dense.diagonal.user.np256.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.004843999999999999,21.46985962014864,device,bfgs,5,1000000,256,dense,diagonal
0.00503,206.75944333996023,device,bfgs,5,10000000,256,dense,diagonal
0.0049099,2118.1694128189984,device,bfgs,5,100000000,256,dense,diagonal
0.0046421,39.63723314879042,device,bfgs,10,1000000,256,dense,diagonal
0.00471895,389.9172485404592,device,bfgs,10,10000000,256,dense,diagonal
0.00491375,3744.5942508267617,device,bfgs,10,100000000,256,dense,diagonal
0.004839,71.08906798925396,device,bfgs,20,1000000,256,dense,diagonal
0.004793250000000001,717.67589839879,device,bfgs,20,10000000,256,dense,diagonal
0.00491575,6997.914865483395,device,bfgs,20,100000000,256,dense,diagonal
0.004581099999999999,179.8694636659318,device,bfgs,50,1000000,256,dense,diagonal
0.005023,1640.453912004778,device,bfgs,50,10000000,256,dense,diagonal
0.005407,15239.504346217866,device,bfgs,50,100000000,256,dense,diagonal


==> rework/polaris_mpi_64_csv/polaris-mpi-64.device.bfgs.dense.diagonal.user.np256.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.004843999999999999,21.46985962014864,device,bfgs,5,1000000,256,dense,diagonal
0.00503,206.75944333996023,device,bfgs,5,10000000,256,dense,diagonal
0.0049099,2118.1694128189984,device,bfgs,5,100000000,256,dense,diagonal
0.0046421,39.63723314879042,device,bfgs,10,1000000,256,dense,diagonal
0.00471895,389.9172485404592,device,bfgs,10,10000000,256,dense,diagonal
0.00491375,3744.5942508267617,device,bfgs,10,100000000,256,dense,diagonal
0.004839,71.08906798925396,device,bfgs,20,1000000,256,dense,diagonal
0.004793250000000001,717.67589839879,device,bfgs,20,10000000,256,dense,diagonal
0.00491575,6997.914865483395,device,bfgs,20,100000000,256,dense,diagonal
0.004581099999999999,179.8694636659318,device,bfgs,50,1000000,256,dense,diagonal
0.005023,1640.453912004778,device,bfgs,50,10000000,256,dense,diagonal
0.005407,15239.504346217866,device,bfgs,50,100000000,256,dense,diagonal


==> rework/polaris_mpi_64_csv/polaris-mpi-64.device.bfgs.recursive.diagonal.user.np256.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00072415,143.6166540081475,device,bfgs,5,1000000,256,recursive,diagonal
0.0007362,1412.6596033686499,device,bfgs,5,10000000,256,recursive,diagonal
0.00087845,11839.034663327451,device,bfgs,5,100000000,256,recursive,diagonal
0.001284,143.30218068535825,device,bfgs,10,1000000,256,recursive,diagonal
0.00130735,1407.4272383064979,device,bfgs,10,10000000,256,recursive,diagonal
0.0015397,11950.379944144963,device,bfgs,10,100000000,256,recursive,diagonal
0.0024296499999999998,141.58417879118392,device,bfgs,20,1000000,256,recursive,diagonal
0.00243545,1412.469974747993,device,bfgs,20,10000000,256,recursive,diagonal
0.0028399000000000002,12113.102574034298,device,bfgs,20,100000000,256,recursive,diagonal
0.0057209999999999995,144.03076385247337,device,bfgs,50,1000000,256,recursive,diagonal
0.006073,1356.8252922772929,device,bfgs,50,10000000,256,recursive,diagonal
0.0067174999999999995,12266.468180126536,device,bfgs,50,100000000,256,recursive,diagonal


==> rework/polaris_mpi_64_csv/polaris-mpi-64.device.bfgs.recursive.diagonal.user.np256.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00072415,143.6166540081475,device,bfgs,5,1000000,256,recursive,diagonal
0.0007362,1412.6596033686499,device,bfgs,5,10000000,256,recursive,diagonal
0.00087845,11839.034663327451,device,bfgs,5,100000000,256,recursive,diagonal
0.001284,143.30218068535825,device,bfgs,10,1000000,256,recursive,diagonal
0.00130735,1407.4272383064979,device,bfgs,10,10000000,256,recursive,diagonal
0.0015397,11950.379944144963,device,bfgs,10,100000000,256,recursive,diagonal
0.0024296499999999998,141.58417879118392,device,bfgs,20,1000000,256,recursive,diagonal
0.00243545,1412.469974747993,device,bfgs,20,10000000,256,recursive,diagonal
0.0028399000000000002,12113.102574034298,device,bfgs,20,100000000,256,recursive,diagonal
0.0057209999999999995,144.03076385247337,device,bfgs,50,1000000,256,recursive,diagonal
0.006073,1356.8252922772929,device,bfgs,50,10000000,256,recursive,diagonal
0.0067174999999999995,12266.468180126536,device,bfgs,50,100000000,256,recursive,diagonal


==> rework/polaris_mpi_64_csv/polaris-mpi-64.device.dbfgs+inplace.recursive.diagonal.user.np256.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00333375,0.003119610048743907,device,dbfgs+inplace,5,100,256,recursive,diagonal
0.0033523999999999997,0.03102255100823291,device,dbfgs+inplace,5,1000,256,recursive,diagonal
0.0033348500000000003,0.3118581045624241,device,dbfgs+inplace,5,10000,256,recursive,diagonal
0.0033265000000000005,3.126409138734405,device,dbfgs+inplace,5,100000,256,recursive,diagonal
0.0033362999999999995,31.17225669154453,device,dbfgs+inplace,5,1000000,256,recursive,diagonal
0.00331225,313.98596120461923,device,dbfgs+inplace,5,10000000,256,recursive,diagonal
0.0034921500000000003,2978.1080423234966,device,dbfgs+inplace,5,100000000,256,recursive,diagonal
0.0033433499999999997,0.005503462096400318,device,dbfgs+inplace,10,100,256,recursive,diagonal
0.00334145,0.05506591449819689,device,dbfgs+inplace,10,1000,256,recursive,diagonal
0.0033278,0.5529178436204099,device,dbfgs+inplace,10,10000,256,recursive,diagonal
0.0033303,5.5250277752755,device,dbfgs+inplace,10,100000,256,recursive,diagonal
0.0033005,55.749128919860624,device,dbfgs+inplace,10,1000000,256,recursive,diagonal
0.00332835,552.8264755809937,device,dbfgs+inplace,10,10000000,256,recursive,diagonal
0.0035287499999999998,5214.311016648955,device,dbfgs+inplace,10,100000000,256,recursive,diagonal
0.0033425000000000004,0.010291697830964845,device,dbfgs+inplace,20,100,256,recursive,diagonal
0.0033502999999999996,0.10267737217562607,device,dbfgs+inplace,20,1000,256,recursive,diagonal
0.0033169999999999996,1.037081700331625,device,dbfgs+inplace,20,10000,256,recursive,diagonal
0.0033730999999999995,10.19833387684919,device,dbfgs+inplace,20,100000,256,recursive,diagonal
0.0033503499999999998,102.6758398376289,device,dbfgs+inplace,20,1000000,256,recursive,diagonal
0.0033696999999999998,1020.8623913107992,device,dbfgs+inplace,20,10000000,256,recursive,diagonal
0.0035790500000000003,9611.489082298374,device,dbfgs+inplace,20,100000000,256,recursive,diagonal
0.0032648499999999997,0.025238525506531696,device,dbfgs+inplace,50,100,256,recursive,diagonal
0.00328235,0.25103965146922175,device,dbfgs+inplace,50,1000,256,recursive,diagonal
0.00326465,2.5240071676902573,device,dbfgs+inplace,50,10000,256,recursive,diagonal
0.0033594,24.528189557659108,device,dbfgs+inplace,50,100000,256,recursive,diagonal
0.0032918999999999995,250.31137033324225,device,dbfgs+inplace,50,1000000,256,recursive,diagonal
0.0039738,2073.581961850118,device,dbfgs+inplace,50,10000000,256,recursive,diagonal
0.0038011000000000004,21677.93533450843,device,dbfgs+inplace,50,100000000,256,recursive,diagonal


==> rework/polaris_mpi_64_csv/polaris-mpi-64.device.dbfgs+inplace.recursive.diagonal.user.np256.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00333375,0.003119610048743907,device,dbfgs+inplace,5,100,256,recursive,diagonal
0.0033523999999999997,0.03102255100823291,device,dbfgs+inplace,5,1000,256,recursive,diagonal
0.0033348500000000003,0.3118581045624241,device,dbfgs+inplace,5,10000,256,recursive,diagonal
0.0033265000000000005,3.126409138734405,device,dbfgs+inplace,5,100000,256,recursive,diagonal
0.0033362999999999995,31.17225669154453,device,dbfgs+inplace,5,1000000,256,recursive,diagonal
0.00331225,313.98596120461923,device,dbfgs+inplace,5,10000000,256,recursive,diagonal
0.0034921500000000003,2978.1080423234966,device,dbfgs+inplace,5,100000000,256,recursive,diagonal
0.0033433499999999997,0.005503462096400318,device,dbfgs+inplace,10,100,256,recursive,diagonal
0.00334145,0.05506591449819689,device,dbfgs+inplace,10,1000,256,recursive,diagonal
0.0033278,0.5529178436204099,device,dbfgs+inplace,10,10000,256,recursive,diagonal
0.0033303,5.5250277752755,device,dbfgs+inplace,10,100000,256,recursive,diagonal
0.0033005,55.749128919860624,device,dbfgs+inplace,10,1000000,256,recursive,diagonal
0.00332835,552.8264755809937,device,dbfgs+inplace,10,10000000,256,recursive,diagonal
0.0035287499999999998,5214.311016648955,device,dbfgs+inplace,10,100000000,256,recursive,diagonal
0.0033425000000000004,0.010291697830964845,device,dbfgs+inplace,20,100,256,recursive,diagonal
0.0033502999999999996,0.10267737217562607,device,dbfgs+inplace,20,1000,256,recursive,diagonal
0.0033169999999999996,1.037081700331625,device,dbfgs+inplace,20,10000,256,recursive,diagonal
0.0033730999999999995,10.19833387684919,device,dbfgs+inplace,20,100000,256,recursive,diagonal
0.0033503499999999998,102.6758398376289,device,dbfgs+inplace,20,1000000,256,recursive,diagonal
0.0033696999999999998,1020.8623913107992,device,dbfgs+inplace,20,10000000,256,recursive,diagonal
0.0035790500000000003,9611.489082298374,device,dbfgs+inplace,20,100000000,256,recursive,diagonal
0.0032648499999999997,0.025238525506531696,device,dbfgs+inplace,50,100,256,recursive,diagonal
0.00328235,0.25103965146922175,device,dbfgs+inplace,50,1000,256,recursive,diagonal
0.00326465,2.5240071676902573,device,dbfgs+inplace,50,10000,256,recursive,diagonal
0.0033594,24.528189557659108,device,dbfgs+inplace,50,100000,256,recursive,diagonal
0.0032918999999999995,250.31137033324225,device,dbfgs+inplace,50,1000000,256,recursive,diagonal
0.0039738,2073.581961850118,device,dbfgs+inplace,50,10000000,256,recursive,diagonal
0.0038011000000000004,21677.93533450843,device,dbfgs+inplace,50,100000000,256,recursive,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.compact_dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000454385,0.022888079492060696,device,bfgs,5,100,4,compact dense,identity (scalar variable)
0.00044102999999999997,0.23581162279210033,device,bfgs,5,1000,4,compact dense,identity (scalar variable)
0.000462075,2.250716874966185,device,bfgs,5,10000,4,compact dense,identity (scalar variable)
0.0005002,20.79168332666933,device,bfgs,5,100000,4,compact dense,identity (scalar variable)
0.00055395,187.74257604476938,device,bfgs,5,1000000,4,compact dense,identity (scalar variable)
0.0015113,688.1492754582148,device,bfgs,5,10000000,4,compact dense,identity (scalar variable)
0.010571500000000001,983.7771366409685,device,bfgs,5,100000000,4,compact dense,identity (scalar variable)
0.000463465,0.03970094829167251,device,bfgs,10,100,4,compact dense,identity (scalar variable)
0.000457825,0.4019002894118932,device,bfgs,10,1000,4,compact dense,identity (scalar variable)
0.00047425,3.879810226673695,device,bfgs,10,10000,4,compact dense,identity (scalar variable)
0.000499475,36.83868061464538,device,bfgs,10,100000,4,compact dense,identity (scalar variable)
0.00060055,306.3858130047456,device,bfgs,10,1000000,4,compact dense,identity (scalar variable)
0.00179815,1023.2739204182075,device,bfgs,10,10000000,4,compact dense,identity (scalar variable)
0.0133605,1377.1939672916433,device,bfgs,10,100000000,4,compact dense,identity (scalar variable)
0.000477705,0.07201096911273694,device,bfgs,20,100,4,compact dense,identity (scalar variable)
0.000459125,0.7492512932208004,device,bfgs,20,1000,4,compact dense,identity (scalar variable)
0.00048429500000000004,7.103108642459658,device,bfgs,20,10000,4,compact dense,identity (scalar variable)
0.0005134,67.00428515777172,device,bfgs,20,100000,4,compact dense,identity (scalar variable)
0.0006709999999999999,512.6676602086438,device,bfgs,20,1000000,4,compact dense,identity (scalar variable)
0.0023828499999999997,1443.6494114190991,device,bfgs,20,10000000,4,compact dense,identity (scalar variable)
0.0190705,1803.8331454340473,device,bfgs,20,100000000,4,compact dense,identity (scalar variable)
0.00049173,0.16757163484025786,device,bfgs,50,100,4,compact dense,identity (scalar variable)
0.00048703,1.6918875633944521,device,bfgs,50,1000,4,compact dense,identity (scalar variable)
0.000499965,16.481153680757654,device,bfgs,50,10000,4,compact dense,identity (scalar variable)
0.0005350999999999999,153.98990842833118,device,bfgs,50,100000,4,compact dense,identity (scalar variable)
0.0008848999999999999,931.1786642558483,device,bfgs,50,1000000,4,compact dense,identity (scalar variable)
0.0042554,1936.3632090990268,device,bfgs,50,10000000,4,compact dense,identity (scalar variable)
0.036358,2266.3512844490892,device,bfgs,50,100000000,4,compact dense,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.compact_dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000454385,0.022888079492060696,device,bfgs,5,100,4,compact dense,identity (scalar variable)
0.00044102999999999997,0.23581162279210033,device,bfgs,5,1000,4,compact dense,identity (scalar variable)
0.000462075,2.250716874966185,device,bfgs,5,10000,4,compact dense,identity (scalar variable)
0.0005002,20.79168332666933,device,bfgs,5,100000,4,compact dense,identity (scalar variable)
0.00055395,187.74257604476938,device,bfgs,5,1000000,4,compact dense,identity (scalar variable)
0.0015113,688.1492754582148,device,bfgs,5,10000000,4,compact dense,identity (scalar variable)
0.010571500000000001,983.7771366409685,device,bfgs,5,100000000,4,compact dense,identity (scalar variable)
0.000463465,0.03970094829167251,device,bfgs,10,100,4,compact dense,identity (scalar variable)
0.000457825,0.4019002894118932,device,bfgs,10,1000,4,compact dense,identity (scalar variable)
0.00047425,3.879810226673695,device,bfgs,10,10000,4,compact dense,identity (scalar variable)
0.000499475,36.83868061464538,device,bfgs,10,100000,4,compact dense,identity (scalar variable)
0.00060055,306.3858130047456,device,bfgs,10,1000000,4,compact dense,identity (scalar variable)
0.00179815,1023.2739204182075,device,bfgs,10,10000000,4,compact dense,identity (scalar variable)
0.0133605,1377.1939672916433,device,bfgs,10,100000000,4,compact dense,identity (scalar variable)
0.000477705,0.07201096911273694,device,bfgs,20,100,4,compact dense,identity (scalar variable)
0.000459125,0.7492512932208004,device,bfgs,20,1000,4,compact dense,identity (scalar variable)
0.00048429500000000004,7.103108642459658,device,bfgs,20,10000,4,compact dense,identity (scalar variable)
0.0005134,67.00428515777172,device,bfgs,20,100000,4,compact dense,identity (scalar variable)
0.0006709999999999999,512.6676602086438,device,bfgs,20,1000000,4,compact dense,identity (scalar variable)
0.0023828499999999997,1443.6494114190991,device,bfgs,20,10000000,4,compact dense,identity (scalar variable)
0.0190705,1803.8331454340473,device,bfgs,20,100000000,4,compact dense,identity (scalar variable)
0.00049173,0.16757163484025786,device,bfgs,50,100,4,compact dense,identity (scalar variable)
0.00048703,1.6918875633944521,device,bfgs,50,1000,4,compact dense,identity (scalar variable)
0.000499965,16.481153680757654,device,bfgs,50,10000,4,compact dense,identity (scalar variable)
0.0005350999999999999,153.98990842833118,device,bfgs,50,100000,4,compact dense,identity (scalar variable)
0.0008848999999999999,931.1786642558483,device,bfgs,50,1000000,4,compact dense,identity (scalar variable)
0.0042554,1936.3632090990268,device,bfgs,50,10000000,4,compact dense,identity (scalar variable)
0.036358,2266.3512844490892,device,bfgs,50,100000000,4,compact dense,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.compact_dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00040862499999999997,0.025451208320587337,device,bfgs,5,100,4,compact dense,identity
0.00039381499999999994,0.26408338940873255,device,bfgs,5,1000,4,compact dense,identity
0.000422795,2.4598209534171405,device,bfgs,5,10000,4,compact dense,identity
0.00044856000000000003,23.185304084180487,device,bfgs,5,100000,4,compact dense,identity
0.0005052,205.8590657165479,device,bfgs,5,1000000,4,compact dense,identity
0.0014317,726.4091639309912,device,bfgs,5,10000000,4,compact dense,identity
0.010088999999999999,1030.8256516998713,device,bfgs,5,100000000,4,compact dense,identity
0.00041771000000000006,0.04404969955232098,device,bfgs,10,100,4,compact dense,identity
0.00041275000000000003,0.4457904300423985,device,bfgs,10,1000,4,compact dense,identity
0.00042622,4.317019379663085,device,bfgs,10,10000,4,compact dense,identity
0.00045702,40.26082009540064,device,bfgs,10,100000,4,compact dense,identity
0.0005492,335.0327749453751,device,bfgs,10,1000000,4,compact dense,identity
0.0017233499999999998,1067.6879333855575,device,bfgs,10,10000000,4,compact dense,identity
0.0128815,1428.4050770484803,device,bfgs,10,100000000,4,compact dense,identity
0.00042542,0.08086126651309294,device,bfgs,20,100,4,compact dense,identity
0.00040879999999999996,0.8414872798434444,device,bfgs,20,1000,4,compact dense,identity
0.000434235,7.921977730952134,device,bfgs,20,10000,4,compact dense,identity
0.000469795,73.22342723954065,device,bfgs,20,100000,4,compact dense,identity
0.00061775,556.8595710238769,device,bfgs,20,1000000,4,compact dense,identity
0.0023021,1494.287824160549,device,bfgs,20,10000000,4,compact dense,identity
0.0185935,1850.1089090273483,device,bfgs,20,100000000,4,compact dense,identity
0.00045291000000000005,0.18193460069329448,device,bfgs,50,100,4,compact dense,identity
0.000437325,1.8841822443263019,device,bfgs,50,1000,4,compact dense,identity
0.000452775,18.198884655734084,device,bfgs,50,10000,4,compact dense,identity
0.00048884,168.5623107765322,device,bfgs,50,100000,4,compact dense,identity
0.0008331500000000001,989.0175838684511,device,bfgs,50,1000000,4,compact dense,identity
0.004193199999999999,1965.086330248975,device,bfgs,50,10000000,4,compact dense,identity
0.0358745,2296.896123987791,device,bfgs,50,100000000,4,compact dense,identity


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.compact_dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00040862499999999997,0.025451208320587337,device,bfgs,5,100,4,compact dense,identity
0.00039381499999999994,0.26408338940873255,device,bfgs,5,1000,4,compact dense,identity
0.000422795,2.4598209534171405,device,bfgs,5,10000,4,compact dense,identity
0.00044856000000000003,23.185304084180487,device,bfgs,5,100000,4,compact dense,identity
0.0005052,205.8590657165479,device,bfgs,5,1000000,4,compact dense,identity
0.0014317,726.4091639309912,device,bfgs,5,10000000,4,compact dense,identity
0.010088999999999999,1030.8256516998713,device,bfgs,5,100000000,4,compact dense,identity
0.00041771000000000006,0.04404969955232098,device,bfgs,10,100,4,compact dense,identity
0.00041275000000000003,0.4457904300423985,device,bfgs,10,1000,4,compact dense,identity
0.00042622,4.317019379663085,device,bfgs,10,10000,4,compact dense,identity
0.00045702,40.26082009540064,device,bfgs,10,100000,4,compact dense,identity
0.0005492,335.0327749453751,device,bfgs,10,1000000,4,compact dense,identity
0.0017233499999999998,1067.6879333855575,device,bfgs,10,10000000,4,compact dense,identity
0.0128815,1428.4050770484803,device,bfgs,10,100000000,4,compact dense,identity
0.00042542,0.08086126651309294,device,bfgs,20,100,4,compact dense,identity
0.00040879999999999996,0.8414872798434444,device,bfgs,20,1000,4,compact dense,identity
0.000434235,7.921977730952134,device,bfgs,20,10000,4,compact dense,identity
0.000469795,73.22342723954065,device,bfgs,20,100000,4,compact dense,identity
0.00061775,556.8595710238769,device,bfgs,20,1000000,4,compact dense,identity
0.0023021,1494.287824160549,device,bfgs,20,10000000,4,compact dense,identity
0.0185935,1850.1089090273483,device,bfgs,20,100000000,4,compact dense,identity
0.00045291000000000005,0.18193460069329448,device,bfgs,50,100,4,compact dense,identity
0.000437325,1.8841822443263019,device,bfgs,50,1000,4,compact dense,identity
0.000452775,18.198884655734084,device,bfgs,50,10000,4,compact dense,identity
0.00048884,168.5623107765322,device,bfgs,50,100000,4,compact dense,identity
0.0008331500000000001,989.0175838684511,device,bfgs,50,1000000,4,compact dense,identity
0.004193199999999999,1965.086330248975,device,bfgs,50,10000000,4,compact dense,identity
0.0358745,2296.896123987791,device,bfgs,50,100000000,4,compact dense,identity


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.compact_dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0016195,0.006421735103426984,device,bfgs,5,100,4,compact dense,diagonal (variable)
0.0016052,0.0647894343384002,device,bfgs,5,1000,4,compact dense,diagonal (variable)
0.0016510000000000001,0.6299212598425197,device,bfgs,5,10000,4,compact dense,diagonal (variable)
0.0016599,6.265437676968492,device,bfgs,5,100000,4,compact dense,diagonal (variable)
0.0018731999999999998,55.51996583386719,device,bfgs,5,1000000,4,compact dense,diagonal (variable)
0.0039341,264.35525278971045,device,bfgs,5,10000000,4,compact dense,diagonal (variable)
0.0251315,413.8232894972445,device,bfgs,5,100000000,4,compact dense,diagonal (variable)
0.00209815,0.008769630388675738,device,bfgs,10,100,4,compact dense,diagonal (variable)
0.00199475,0.09224213560596566,device,bfgs,10,1000,4,compact dense,diagonal (variable)
0.0020381,0.9028016289681565,device,bfgs,10,10000,4,compact dense,diagonal (variable)
0.0020836,8.830869648684967,device,bfgs,10,100000,4,compact dense,diagonal (variable)
0.0023130499999999997,79.5486478891507,device,bfgs,10,1000000,4,compact dense,diagonal (variable)
0.0047704,385.7118899882609,device,bfgs,10,10000000,4,compact dense,diagonal (variable)
0.0310855,591.9158450081228,device,bfgs,10,100000000,4,compact dense,diagonal (variable)
0.00224315,0.015335577201702961,device,bfgs,20,100,4,compact dense,diagonal (variable)
0.00238535,0.14421363741170057,device,bfgs,20,1000,4,compact dense,diagonal (variable)
0.0023893,1.439752228686226,device,bfgs,20,10000,4,compact dense,diagonal (variable)
0.0023123,14.87696233187735,device,bfgs,20,100000,4,compact dense,diagonal (variable)
0.0026318500000000002,130.70653722666563,device,bfgs,20,1000000,4,compact dense,diagonal (variable)
0.0058525,587.7829987184963,device,bfgs,20,10000000,4,compact dense,diagonal (variable)
0.0442405,777.5680654603814,device,bfgs,20,100000000,4,compact dense,diagonal (variable)
0.0027044,0.030468865552433073,device,bfgs,50,100,4,compact dense,diagonal (variable)
0.0026751,0.30802586819184324,device,bfgs,50,1000,4,compact dense,diagonal (variable)
0.00273955,3.0077932507163587,device,bfgs,50,10000,4,compact dense,diagonal (variable)
0.0029256,28.165162701668034,device,bfgs,50,100000,4,compact dense,diagonal (variable)
0.0035067500000000003,234.97540457688743,device,bfgs,50,1000000,4,compact dense,diagonal (variable)
0.0099665,826.7696784227162,device,bfgs,50,10000000,4,compact dense,diagonal (variable)
0.08834,932.7597917138329,device,bfgs,50,100000000,4,compact dense,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.compact_dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0016195,0.006421735103426984,device,bfgs,5,100,4,compact dense,diagonal (variable)
0.0016052,0.0647894343384002,device,bfgs,5,1000,4,compact dense,diagonal (variable)
0.0016510000000000001,0.6299212598425197,device,bfgs,5,10000,4,compact dense,diagonal (variable)
0.0016599,6.265437676968492,device,bfgs,5,100000,4,compact dense,diagonal (variable)
0.0018731999999999998,55.51996583386719,device,bfgs,5,1000000,4,compact dense,diagonal (variable)
0.0039341,264.35525278971045,device,bfgs,5,10000000,4,compact dense,diagonal (variable)
0.0251315,413.8232894972445,device,bfgs,5,100000000,4,compact dense,diagonal (variable)
0.00209815,0.008769630388675738,device,bfgs,10,100,4,compact dense,diagonal (variable)
0.00199475,0.09224213560596566,device,bfgs,10,1000,4,compact dense,diagonal (variable)
0.0020381,0.9028016289681565,device,bfgs,10,10000,4,compact dense,diagonal (variable)
0.0020836,8.830869648684967,device,bfgs,10,100000,4,compact dense,diagonal (variable)
0.0023130499999999997,79.5486478891507,device,bfgs,10,1000000,4,compact dense,diagonal (variable)
0.0047704,385.7118899882609,device,bfgs,10,10000000,4,compact dense,diagonal (variable)
0.0310855,591.9158450081228,device,bfgs,10,100000000,4,compact dense,diagonal (variable)
0.00224315,0.015335577201702961,device,bfgs,20,100,4,compact dense,diagonal (variable)
0.00238535,0.14421363741170057,device,bfgs,20,1000,4,compact dense,diagonal (variable)
0.0023893,1.439752228686226,device,bfgs,20,10000,4,compact dense,diagonal (variable)
0.0023123,14.87696233187735,device,bfgs,20,100000,4,compact dense,diagonal (variable)
0.0026318500000000002,130.70653722666563,device,bfgs,20,1000000,4,compact dense,diagonal (variable)
0.0058525,587.7829987184963,device,bfgs,20,10000000,4,compact dense,diagonal (variable)
0.0442405,777.5680654603814,device,bfgs,20,100000000,4,compact dense,diagonal (variable)
0.0027044,0.030468865552433073,device,bfgs,50,100,4,compact dense,diagonal (variable)
0.0026751,0.30802586819184324,device,bfgs,50,1000,4,compact dense,diagonal (variable)
0.00273955,3.0077932507163587,device,bfgs,50,10000,4,compact dense,diagonal (variable)
0.0029256,28.165162701668034,device,bfgs,50,100000,4,compact dense,diagonal (variable)
0.0035067500000000003,234.97540457688743,device,bfgs,50,1000000,4,compact dense,diagonal (variable)
0.0099665,826.7696784227162,device,bfgs,50,10000000,4,compact dense,diagonal (variable)
0.08834,932.7597917138329,device,bfgs,50,100000000,4,compact dense,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.compact_dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00042261,0.024608977544307988,device,bfgs,5,100,4,compact dense,diagonal
0.00041023,0.2535163201131073,device,bfgs,5,1000,4,compact dense,diagonal
0.000423865,2.453611409293053,device,bfgs,5,10000,4,compact dense,diagonal
0.00045842,22.6866192574495,device,bfgs,5,100000,4,compact dense,diagonal
0.0005201,199.96154585656603,device,bfgs,5,1000000,4,compact dense,diagonal
0.0015032000000000001,691.8573709419903,device,bfgs,5,10000000,4,compact dense,diagonal
0.0106795,973.8283627510652,device,bfgs,5,100000000,4,compact dense,diagonal
0.00043806499999999996,0.042002899113145316,device,bfgs,10,100,4,compact dense,diagonal
0.00042423,0.4337269877189261,device,bfgs,10,1000,4,compact dense,diagonal
0.000431725,4.261972320342811,device,bfgs,10,10000,4,compact dense,diagonal
0.00046245,39.78808519839983,device,bfgs,10,100000,4,compact dense,diagonal
0.0005712499999999999,322.10065645514226,device,bfgs,10,1000000,4,compact dense,diagonal
0.0018114000000000001,1015.7888925692833,device,bfgs,10,10000000,4,compact dense,diagonal
0.0134555,1367.4705510757683,device,bfgs,10,100000000,4,compact dense,diagonal
0.000443825,0.07750802681236973,device,bfgs,20,100,4,compact dense,diagonal
0.00042454,0.8102887831535308,device,bfgs,20,1000,4,compact dense,diagonal
0.00044203000000000005,7.782277221003098,device,bfgs,20,10000,4,compact dense,diagonal
0.00047837,71.91086397558375,device,bfgs,20,100000,4,compact dense,diagonal
0.00062975,546.2485113140135,device,bfgs,20,1000000,4,compact dense,diagonal
0.00238745,1440.8678715784622,device,bfgs,20,10000000,4,compact dense,diagonal
0.0192015,1791.5267036429445,device,bfgs,20,100000000,4,compact dense,diagonal
0.000462295,0.17824116635481674,device,bfgs,50,100,4,compact dense,diagonal
0.00045743499999999996,1.8013488255161936,device,bfgs,50,1000,4,compact dense,diagonal
0.000461395,17.85888446992273,device,bfgs,50,10000,4,compact dense,diagonal
0.00051005,161.55278894226058,device,bfgs,50,100000,4,compact dense,diagonal
0.0008495000000000001,969.9823425544437,device,bfgs,50,1000000,4,compact dense,diagonal
0.0043692,1885.9287741462965,device,bfgs,50,10000000,4,compact dense,diagonal
0.0364685,2259.4842124024844,device,bfgs,50,100000000,4,compact dense,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.compact_dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00042261,0.024608977544307988,device,bfgs,5,100,4,compact dense,diagonal
0.00041023,0.2535163201131073,device,bfgs,5,1000,4,compact dense,diagonal
0.000423865,2.453611409293053,device,bfgs,5,10000,4,compact dense,diagonal
0.00045842,22.6866192574495,device,bfgs,5,100000,4,compact dense,diagonal
0.0005201,199.96154585656603,device,bfgs,5,1000000,4,compact dense,diagonal
0.0015032000000000001,691.8573709419903,device,bfgs,5,10000000,4,compact dense,diagonal
0.0106795,973.8283627510652,device,bfgs,5,100000000,4,compact dense,diagonal
0.00043806499999999996,0.042002899113145316,device,bfgs,10,100,4,compact dense,diagonal
0.00042423,0.4337269877189261,device,bfgs,10,1000,4,compact dense,diagonal
0.000431725,4.261972320342811,device,bfgs,10,10000,4,compact dense,diagonal
0.00046245,39.78808519839983,device,bfgs,10,100000,4,compact dense,diagonal
0.0005712499999999999,322.10065645514226,device,bfgs,10,1000000,4,compact dense,diagonal
0.0018114000000000001,1015.7888925692833,device,bfgs,10,10000000,4,compact dense,diagonal
0.0134555,1367.4705510757683,device,bfgs,10,100000000,4,compact dense,diagonal
0.000443825,0.07750802681236973,device,bfgs,20,100,4,compact dense,diagonal
0.00042454,0.8102887831535308,device,bfgs,20,1000,4,compact dense,diagonal
0.00044203000000000005,7.782277221003098,device,bfgs,20,10000,4,compact dense,diagonal
0.00047837,71.91086397558375,device,bfgs,20,100000,4,compact dense,diagonal
0.00062975,546.2485113140135,device,bfgs,20,1000000,4,compact dense,diagonal
0.00238745,1440.8678715784622,device,bfgs,20,10000000,4,compact dense,diagonal
0.0192015,1791.5267036429445,device,bfgs,20,100000000,4,compact dense,diagonal
0.000462295,0.17824116635481674,device,bfgs,50,100,4,compact dense,diagonal
0.00045743499999999996,1.8013488255161936,device,bfgs,50,1000,4,compact dense,diagonal
0.000461395,17.85888446992273,device,bfgs,50,10000,4,compact dense,diagonal
0.00051005,161.55278894226058,device,bfgs,50,100000,4,compact dense,diagonal
0.0008495000000000001,969.9823425544437,device,bfgs,50,1000000,4,compact dense,diagonal
0.0043692,1885.9287741462965,device,bfgs,50,10000000,4,compact dense,diagonal
0.0364685,2259.4842124024844,device,bfgs,50,100000000,4,compact dense,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00039905,0.026061897005387795,device,bfgs,5,100,4,dense,identity (scalar variable)
0.00038865000000000004,0.2675929499549723,device,bfgs,5,1000,4,dense,identity (scalar variable)
0.00039324499999999997,2.6446617248788926,device,bfgs,5,10000,4,dense,identity (scalar variable)
0.00040833,25.469595670168736,device,bfgs,5,100000,4,dense,identity (scalar variable)
0.00048399999999999995,214.87603305785126,device,bfgs,5,1000000,4,dense,identity (scalar variable)
0.0014604000000000002,712.1336620104081,device,bfgs,5,10000000,4,dense,identity (scalar variable)
0.0104625,994.026284348865,device,bfgs,5,100000000,4,dense,identity (scalar variable)
0.00040243500000000003,0.045721669337905495,device,bfgs,10,100,4,dense,identity (scalar variable)
0.00039782,0.4625207380222211,device,bfgs,10,1000,4,dense,identity (scalar variable)
0.00040134000000000003,4.584641451138685,device,bfgs,10,10000,4,dense,identity (scalar variable)
0.0004112,44.747081712062254,device,bfgs,10,100000,4,dense,identity (scalar variable)
0.0005183,355.00675284584224,device,bfgs,10,1000000,4,dense,identity (scalar variable)
0.0017582000000000001,1046.5248549653054,device,bfgs,10,10000000,4,dense,identity (scalar variable)
0.013250999999999999,1388.5744472115312,device,bfgs,10,100000000,4,dense,identity (scalar variable)
0.00040997000000000006,0.0839085786764885,device,bfgs,20,100,4,dense,identity (scalar variable)
0.00039480499999999997,0.8713162193994505,device,bfgs,20,1000,4,dense,identity (scalar variable)
0.00040811,8.429099997549681,device,bfgs,20,10000,4,dense,identity (scalar variable)
0.00042107000000000006,81.69663001401192,device,bfgs,20,100000,4,dense,identity (scalar variable)
0.0005843,588.7386616464145,device,bfgs,20,1000000,4,dense,identity (scalar variable)
0.0023389,1470.7768609175255,device,bfgs,20,10000000,4,dense,identity (scalar variable)
0.019001499999999998,1810.3833907849382,device,bfgs,20,100000000,4,dense,identity (scalar variable)
0.000423565,0.19453920885814455,device,bfgs,50,100,4,dense,identity (scalar variable)
0.00042049000000000003,1.9596185402744415,device,bfgs,50,1000,4,dense,identity (scalar variable)
0.00042154000000000003,19.54737391469374,device,bfgs,50,10000,4,dense,identity (scalar variable)
0.00044565999999999996,184.89431405107035,device,bfgs,50,100000,4,dense,identity (scalar variable)
0.0008018000000000001,1027.6877026689947,device,bfgs,50,1000000,4,dense,identity (scalar variable)
0.00425105,1938.344644264358,device,bfgs,50,10000000,4,dense,identity (scalar variable)
0.036274,2271.599492749628,device,bfgs,50,100000000,4,dense,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00039905,0.026061897005387795,device,bfgs,5,100,4,dense,identity (scalar variable)
0.00038865000000000004,0.2675929499549723,device,bfgs,5,1000,4,dense,identity (scalar variable)
0.00039324499999999997,2.6446617248788926,device,bfgs,5,10000,4,dense,identity (scalar variable)
0.00040833,25.469595670168736,device,bfgs,5,100000,4,dense,identity (scalar variable)
0.00048399999999999995,214.87603305785126,device,bfgs,5,1000000,4,dense,identity (scalar variable)
0.0014604000000000002,712.1336620104081,device,bfgs,5,10000000,4,dense,identity (scalar variable)
0.0104625,994.026284348865,device,bfgs,5,100000000,4,dense,identity (scalar variable)
0.00040243500000000003,0.045721669337905495,device,bfgs,10,100,4,dense,identity (scalar variable)
0.00039782,0.4625207380222211,device,bfgs,10,1000,4,dense,identity (scalar variable)
0.00040134000000000003,4.584641451138685,device,bfgs,10,10000,4,dense,identity (scalar variable)
0.0004112,44.747081712062254,device,bfgs,10,100000,4,dense,identity (scalar variable)
0.0005183,355.00675284584224,device,bfgs,10,1000000,4,dense,identity (scalar variable)
0.0017582000000000001,1046.5248549653054,device,bfgs,10,10000000,4,dense,identity (scalar variable)
0.013250999999999999,1388.5744472115312,device,bfgs,10,100000000,4,dense,identity (scalar variable)
0.00040997000000000006,0.0839085786764885,device,bfgs,20,100,4,dense,identity (scalar variable)
0.00039480499999999997,0.8713162193994505,device,bfgs,20,1000,4,dense,identity (scalar variable)
0.00040811,8.429099997549681,device,bfgs,20,10000,4,dense,identity (scalar variable)
0.00042107000000000006,81.69663001401192,device,bfgs,20,100000,4,dense,identity (scalar variable)
0.0005843,588.7386616464145,device,bfgs,20,1000000,4,dense,identity (scalar variable)
0.0023389,1470.7768609175255,device,bfgs,20,10000000,4,dense,identity (scalar variable)
0.019001499999999998,1810.3833907849382,device,bfgs,20,100000000,4,dense,identity (scalar variable)
0.000423565,0.19453920885814455,device,bfgs,50,100,4,dense,identity (scalar variable)
0.00042049000000000003,1.9596185402744415,device,bfgs,50,1000,4,dense,identity (scalar variable)
0.00042154000000000003,19.54737391469374,device,bfgs,50,10000,4,dense,identity (scalar variable)
0.00044565999999999996,184.89431405107035,device,bfgs,50,100000,4,dense,identity (scalar variable)
0.0008018000000000001,1027.6877026689947,device,bfgs,50,1000000,4,dense,identity (scalar variable)
0.00425105,1938.344644264358,device,bfgs,50,10000000,4,dense,identity (scalar variable)
0.036274,2271.599492749628,device,bfgs,50,100000000,4,dense,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00035918500000000004,0.02895443852053955,device,bfgs,5,100,4,dense,identity
0.000346915,0.2997852499891905,device,bfgs,5,1000,4,dense,identity
0.000356465,2.9175374861487104,device,bfgs,5,10000,4,dense,identity
0.00037148,27.996123613653495,device,bfgs,5,100000,4,dense,identity
0.00044718,232.56854063240752,device,bfgs,5,1000000,4,dense,identity
0.0013943,745.8939969877357,device,bfgs,5,10000000,4,dense,identity
0.0099925,1040.7805854390795,device,bfgs,5,100000000,4,dense,identity
0.00036222,0.050797857655568435,device,bfgs,10,100,4,dense,identity
0.00035582500000000004,0.5171081289959951,device,bfgs,10,1000,4,dense,identity
0.00035834500000000004,5.134716544112516,device,bfgs,10,10000,4,dense,identity
0.000378685,48.589196825857904,device,bfgs,10,100000,4,dense,identity
0.00047975,383.5330901511204,device,bfgs,10,1000000,4,dense,identity
0.001694,1086.1865407319951,device,bfgs,10,10000000,4,dense,identity
0.01278,1439.7496087636935,device,bfgs,10,100000000,4,dense,identity
0.000368475,0.09335775832824479,device,bfgs,20,100,4,dense,identity
0.000355135,0.9686457262731074,device,bfgs,20,1000,4,dense,identity
0.00036781499999999996,9.352527765316806,device,bfgs,20,10000,4,dense,identity
0.00038389,89.60900257886374,device,bfgs,20,100000,4,dense,identity
0.0005503,625.113574413956,device,bfgs,20,1000000,4,dense,identity
0.00227735,1510.5275868882693,device,bfgs,20,10000000,4,dense,identity
0.018529,1856.5491931566733,device,bfgs,20,100000000,4,dense,identity
0.00038332000000000004,0.2149639987477825,device,bfgs,50,100,4,dense,identity
0.00037564,2.1935896070705994,device,bfgs,50,1000,4,dense,identity
0.00038403,21.45665703200271,device,bfgs,50,10000,4,dense,identity
0.00040164500000000006,205.1562947378904,device,bfgs,50,100000,4,dense,identity
0.0007672,1074.0354535974975,device,bfgs,50,1000000,4,dense,identity
0.0041818,1970.4433497536943,device,bfgs,50,10000000,4,dense,identity
0.0357955,2301.965330837675,device,bfgs,50,100000000,4,dense,identity


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00035918500000000004,0.02895443852053955,device,bfgs,5,100,4,dense,identity
0.000346915,0.2997852499891905,device,bfgs,5,1000,4,dense,identity
0.000356465,2.9175374861487104,device,bfgs,5,10000,4,dense,identity
0.00037148,27.996123613653495,device,bfgs,5,100000,4,dense,identity
0.00044718,232.56854063240752,device,bfgs,5,1000000,4,dense,identity
0.0013943,745.8939969877357,device,bfgs,5,10000000,4,dense,identity
0.0099925,1040.7805854390795,device,bfgs,5,100000000,4,dense,identity
0.00036222,0.050797857655568435,device,bfgs,10,100,4,dense,identity
0.00035582500000000004,0.5171081289959951,device,bfgs,10,1000,4,dense,identity
0.00035834500000000004,5.134716544112516,device,bfgs,10,10000,4,dense,identity
0.000378685,48.589196825857904,device,bfgs,10,100000,4,dense,identity
0.00047975,383.5330901511204,device,bfgs,10,1000000,4,dense,identity
0.001694,1086.1865407319951,device,bfgs,10,10000000,4,dense,identity
0.01278,1439.7496087636935,device,bfgs,10,100000000,4,dense,identity
0.000368475,0.09335775832824479,device,bfgs,20,100,4,dense,identity
0.000355135,0.9686457262731074,device,bfgs,20,1000,4,dense,identity
0.00036781499999999996,9.352527765316806,device,bfgs,20,10000,4,dense,identity
0.00038389,89.60900257886374,device,bfgs,20,100000,4,dense,identity
0.0005503,625.113574413956,device,bfgs,20,1000000,4,dense,identity
0.00227735,1510.5275868882693,device,bfgs,20,10000000,4,dense,identity
0.018529,1856.5491931566733,device,bfgs,20,100000000,4,dense,identity
0.00038332000000000004,0.2149639987477825,device,bfgs,50,100,4,dense,identity
0.00037564,2.1935896070705994,device,bfgs,50,1000,4,dense,identity
0.00038403,21.45665703200271,device,bfgs,50,10000,4,dense,identity
0.00040164500000000006,205.1562947378904,device,bfgs,50,100000,4,dense,identity
0.0007672,1074.0354535974975,device,bfgs,50,1000000,4,dense,identity
0.0041818,1970.4433497536943,device,bfgs,50,10000000,4,dense,identity
0.0357955,2301.965330837675,device,bfgs,50,100000000,4,dense,identity


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00056435,0.018428280322494904,device,bfgs,5,100,4,dense,diagonal (variable)
0.0005522,0.18833755885548714,device,bfgs,5,1000,4,dense,diagonal (variable)
0.0005613,1.8528416176732583,device,bfgs,5,10000,4,dense,diagonal (variable)
0.0005834,17.826534110387385,device,bfgs,5,100000,4,dense,diagonal (variable)
0.0007126999999999999,145.92395117160098,device,bfgs,5,1000000,4,dense,diagonal (variable)
0.00239355,434.50105491842663,device,bfgs,5,10000000,4,dense,diagonal (variable)
0.018966,548.3496783718232,device,bfgs,5,100000000,4,dense,diagonal (variable)
0.00056465,0.032586558044806514,device,bfgs,10,100,4,dense,diagonal (variable)
0.00055435,0.3319202669793452,device,bfgs,10,1000,4,dense,diagonal (variable)
0.0005635,3.2653061224489797,device,bfgs,10,10000,4,dense,diagonal (variable)
0.00058625,31.385927505330493,device,bfgs,10,100000,4,dense,diagonal (variable)
0.00075245,244.53452056615058,device,bfgs,10,1000000,4,dense,diagonal (variable)
0.0026862,684.9825031643213,device,bfgs,10,10000000,4,dense,diagonal (variable)
0.0217335,846.6192743920676,device,bfgs,10,100000000,4,dense,diagonal (variable)
0.00056235,0.06117186805370321,device,bfgs,20,100,4,dense,diagonal (variable)
0.0005609,0.6133000534854697,device,bfgs,20,1000,4,dense,diagonal (variable)
0.0005678,6.0584712927087,device,bfgs,20,10000,4,dense,diagonal (variable)
0.00059145,58.16214388367571,device,bfgs,20,100000,4,dense,diagonal (variable)
0.00081875,420.1526717557252,device,bfgs,20,1000000,4,dense,diagonal (variable)
0.0032436,1060.5500061659884,device,bfgs,20,10000000,4,dense,diagonal (variable)
0.027462999999999998,1252.594399737829,device,bfgs,20,100000000,4,dense,diagonal (variable)
0.0005818,0.14162942591956,device,bfgs,50,100,4,dense,diagonal (variable)
0.00057045,1.4444736611447102,device,bfgs,50,1000,4,dense,diagonal (variable)
0.0005793,14.224063524943897,device,bfgs,50,10000,4,dense,diagonal (variable)
0.00061125,134.80572597137012,device,bfgs,50,100000,4,dense,diagonal (variable)
0.0010322,798.294904088355,device,bfgs,50,1000000,4,dense,diagonal (variable)
0.005115,1610.948191593353,device,bfgs,50,10000000,4,dense,diagonal (variable)
0.044767,1840.64154399446,device,bfgs,50,100000000,4,dense,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00056435,0.018428280322494904,device,bfgs,5,100,4,dense,diagonal (variable)
0.0005522,0.18833755885548714,device,bfgs,5,1000,4,dense,diagonal (variable)
0.0005613,1.8528416176732583,device,bfgs,5,10000,4,dense,diagonal (variable)
0.0005834,17.826534110387385,device,bfgs,5,100000,4,dense,diagonal (variable)
0.0007126999999999999,145.92395117160098,device,bfgs,5,1000000,4,dense,diagonal (variable)
0.00239355,434.50105491842663,device,bfgs,5,10000000,4,dense,diagonal (variable)
0.018966,548.3496783718232,device,bfgs,5,100000000,4,dense,diagonal (variable)
0.00056465,0.032586558044806514,device,bfgs,10,100,4,dense,diagonal (variable)
0.00055435,0.3319202669793452,device,bfgs,10,1000,4,dense,diagonal (variable)
0.0005635,3.2653061224489797,device,bfgs,10,10000,4,dense,diagonal (variable)
0.00058625,31.385927505330493,device,bfgs,10,100000,4,dense,diagonal (variable)
0.00075245,244.53452056615058,device,bfgs,10,1000000,4,dense,diagonal (variable)
0.0026862,684.9825031643213,device,bfgs,10,10000000,4,dense,diagonal (variable)
0.0217335,846.6192743920676,device,bfgs,10,100000000,4,dense,diagonal (variable)
0.00056235,0.06117186805370321,device,bfgs,20,100,4,dense,diagonal (variable)
0.0005609,0.6133000534854697,device,bfgs,20,1000,4,dense,diagonal (variable)
0.0005678,6.0584712927087,device,bfgs,20,10000,4,dense,diagonal (variable)
0.00059145,58.16214388367571,device,bfgs,20,100000,4,dense,diagonal (variable)
0.00081875,420.1526717557252,device,bfgs,20,1000000,4,dense,diagonal (variable)
0.0032436,1060.5500061659884,device,bfgs,20,10000000,4,dense,diagonal (variable)
0.027462999999999998,1252.594399737829,device,bfgs,20,100000000,4,dense,diagonal (variable)
0.0005818,0.14162942591956,device,bfgs,50,100,4,dense,diagonal (variable)
0.00057045,1.4444736611447102,device,bfgs,50,1000,4,dense,diagonal (variable)
0.0005793,14.224063524943897,device,bfgs,50,10000,4,dense,diagonal (variable)
0.00061125,134.80572597137012,device,bfgs,50,100000,4,dense,diagonal (variable)
0.0010322,798.294904088355,device,bfgs,50,1000000,4,dense,diagonal (variable)
0.005115,1610.948191593353,device,bfgs,50,10000000,4,dense,diagonal (variable)
0.044767,1840.64154399446,device,bfgs,50,100000000,4,dense,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000362415,0.028696383979691792,device,bfgs,5,100,4,dense,diagonal
0.000356955,0.2913532518104523,device,bfgs,5,1000,4,dense,diagonal
0.000360785,2.8826032124395415,device,bfgs,5,10000,4,dense,diagonal
0.000371935,27.96187505881404,device,bfgs,5,100000,4,dense,diagonal
0.00044694,232.6934264107039,device,bfgs,5,1000000,4,dense,diagonal
0.0014076,738.8462631429384,device,bfgs,5,10000000,4,dense,diagonal
0.010123,1027.3634298132965,device,bfgs,5,100000000,4,dense,diagonal
0.000366985,0.05013828903088682,device,bfgs,10,100,4,dense,diagonal
0.00036155,0.5089199280874015,device,bfgs,10,1000,4,dense,diagonal
0.00036137500000000004,5.09166378415773,device,bfgs,10,10000,4,dense,diagonal
0.000380825,48.31615571456705,device,bfgs,10,100000,4,dense,diagonal
0.00048263000000000006,381.2444315521206,device,bfgs,10,1000000,4,dense,diagonal
0.0017062000000000002,1078.4198804360567,device,bfgs,10,10000000,4,dense,diagonal
0.0129155,1424.6448066276953,device,bfgs,10,100000000,4,dense,diagonal
0.000370015,0.09296920395119115,device,bfgs,20,100,4,dense,diagonal
0.000357255,0.9628976501378568,device,bfgs,20,1000,4,dense,diagonal
0.00037182000000000003,9.251788499811736,device,bfgs,20,10000,4,dense,diagonal
0.000394,87.30964467005077,device,bfgs,20,100000,4,dense,diagonal
0.0005496499999999999,625.8528154279998,device,bfgs,20,1000000,4,dense,diagonal
0.0022841,1506.06365745808,device,bfgs,20,10000000,4,dense,diagonal
0.018643,1845.1965885318887,device,bfgs,20,100000000,4,dense,diagonal
0.000383805,0.2146923567957687,device,bfgs,50,100,4,dense,diagonal
0.000379255,2.172680650222146,device,bfgs,50,1000,4,dense,diagonal
0.000385265,21.387875877642664,device,bfgs,50,10000,4,dense,diagonal
0.00040339499999999997,204.26628986477277,device,bfgs,50,100000,4,dense,diagonal
0.000762,1081.3648293963254,device,bfgs,50,1000000,4,dense,diagonal
0.00417775,1972.3535395847045,device,bfgs,50,10000000,4,dense,diagonal
0.035931000000000005,2293.284350560797,device,bfgs,50,100000000,4,dense,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000362415,0.028696383979691792,device,bfgs,5,100,4,dense,diagonal
0.000356955,0.2913532518104523,device,bfgs,5,1000,4,dense,diagonal
0.000360785,2.8826032124395415,device,bfgs,5,10000,4,dense,diagonal
0.000371935,27.96187505881404,device,bfgs,5,100000,4,dense,diagonal
0.00044694,232.6934264107039,device,bfgs,5,1000000,4,dense,diagonal
0.0014076,738.8462631429384,device,bfgs,5,10000000,4,dense,diagonal
0.010123,1027.3634298132965,device,bfgs,5,100000000,4,dense,diagonal
0.000366985,0.05013828903088682,device,bfgs,10,100,4,dense,diagonal
0.00036155,0.5089199280874015,device,bfgs,10,1000,4,dense,diagonal
0.00036137500000000004,5.09166378415773,device,bfgs,10,10000,4,dense,diagonal
0.000380825,48.31615571456705,device,bfgs,10,100000,4,dense,diagonal
0.00048263000000000006,381.2444315521206,device,bfgs,10,1000000,4,dense,diagonal
0.0017062000000000002,1078.4198804360567,device,bfgs,10,10000000,4,dense,diagonal
0.0129155,1424.6448066276953,device,bfgs,10,100000000,4,dense,diagonal
0.000370015,0.09296920395119115,device,bfgs,20,100,4,dense,diagonal
0.000357255,0.9628976501378568,device,bfgs,20,1000,4,dense,diagonal
0.00037182000000000003,9.251788499811736,device,bfgs,20,10000,4,dense,diagonal
0.000394,87.30964467005077,device,bfgs,20,100000,4,dense,diagonal
0.0005496499999999999,625.8528154279998,device,bfgs,20,1000000,4,dense,diagonal
0.0022841,1506.06365745808,device,bfgs,20,10000000,4,dense,diagonal
0.018643,1845.1965885318887,device,bfgs,20,100000000,4,dense,diagonal
0.000383805,0.2146923567957687,device,bfgs,50,100,4,dense,diagonal
0.000379255,2.172680650222146,device,bfgs,50,1000,4,dense,diagonal
0.000385265,21.387875877642664,device,bfgs,50,10000,4,dense,diagonal
0.00040339499999999997,204.26628986477277,device,bfgs,50,100000,4,dense,diagonal
0.000762,1081.3648293963254,device,bfgs,50,1000000,4,dense,diagonal
0.00417775,1972.3535395847045,device,bfgs,50,10000000,4,dense,diagonal
0.035931000000000005,2293.284350560797,device,bfgs,50,100000000,4,dense,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.recursive.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00042067,0.02472246654146956,device,bfgs,5,100,4,recursive,identity (scalar variable)
0.00042199,0.24645133770942437,device,bfgs,5,1000,4,recursive,identity (scalar variable)
0.00042829,2.4282612248709983,device,bfgs,5,10000,4,recursive,identity (scalar variable)
0.00042681999999999996,24.366243381284853,device,bfgs,5,100000,4,recursive,identity (scalar variable)
0.0005656999999999999,183.84302633904898,device,bfgs,5,1000000,4,recursive,identity (scalar variable)
0.0017236999999999999,603.3532517259384,device,bfgs,5,10000000,4,recursive,identity (scalar variable)
0.013098499999999999,793.984043974501,device,bfgs,5,100000000,4,recursive,identity (scalar variable)
0.0007117,0.025853589995784743,device,bfgs,10,100,4,recursive,identity (scalar variable)
0.00072055,0.25536048851571713,device,bfgs,10,1000,4,recursive,identity (scalar variable)
0.0007306,2.518477963317821,device,bfgs,10,10000,4,recursive,identity (scalar variable)
0.00073,25.205479452054796,device,bfgs,10,100000,4,recursive,identity (scalar variable)
0.00094705,194.28752441792938,device,bfgs,10,1000000,4,recursive,identity (scalar variable)
0.00267455,687.9661999214821,device,bfgs,10,10000000,4,recursive,identity (scalar variable)
0.019277,954.5053690927011,device,bfgs,10,100000000,4,recursive,identity (scalar variable)
0.0012902999999999999,0.026660466558164772,device,bfgs,20,100,4,recursive,identity (scalar variable)
0.0013073,0.2631377648588694,device,bfgs,20,1000,4,recursive,identity (scalar variable)
0.0013001,2.6459503115144987,device,bfgs,20,10000,4,recursive,identity (scalar variable)
0.0013261500000000001,25.939750405308597,device,bfgs,20,100000,4,recursive,identity (scalar variable)
0.0016962499999999998,202.80029476787033,device,bfgs,20,1000000,4,recursive,identity (scalar variable)
0.0045492499999999995,756.1685992196517,device,bfgs,20,10000000,4,recursive,identity (scalar variable)
0.029841,1152.7763814885561,device,bfgs,20,100000000,4,recursive,identity (scalar variable)
0.00301685,0.027313257205363206,device,bfgs,50,100,4,recursive,identity (scalar variable)
0.0030747500000000002,0.2679892674201154,device,bfgs,50,1000,4,recursive,identity (scalar variable)
0.0030336,2.7162447257383966,device,bfgs,50,10000,4,recursive,identity (scalar variable)
0.00310875,26.50583031765179,device,bfgs,50,100000,4,recursive,identity (scalar variable)
0.0036857,223.56675801068997,device,bfgs,50,1000000,4,recursive,identity (scalar variable)
0.009969,826.5623432641188,device,bfgs,50,10000000,4,recursive,identity (scalar variable)
0.06155000000000001,1338.7489845653938,device,bfgs,50,100000000,4,recursive,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.recursive.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00042067,0.02472246654146956,device,bfgs,5,100,4,recursive,identity (scalar variable)
0.00042199,0.24645133770942437,device,bfgs,5,1000,4,recursive,identity (scalar variable)
0.00042829,2.4282612248709983,device,bfgs,5,10000,4,recursive,identity (scalar variable)
0.00042681999999999996,24.366243381284853,device,bfgs,5,100000,4,recursive,identity (scalar variable)
0.0005656999999999999,183.84302633904898,device,bfgs,5,1000000,4,recursive,identity (scalar variable)
0.0017236999999999999,603.3532517259384,device,bfgs,5,10000000,4,recursive,identity (scalar variable)
0.013098499999999999,793.984043974501,device,bfgs,5,100000000,4,recursive,identity (scalar variable)
0.0007117,0.025853589995784743,device,bfgs,10,100,4,recursive,identity (scalar variable)
0.00072055,0.25536048851571713,device,bfgs,10,1000,4,recursive,identity (scalar variable)
0.0007306,2.518477963317821,device,bfgs,10,10000,4,recursive,identity (scalar variable)
0.00073,25.205479452054796,device,bfgs,10,100000,4,recursive,identity (scalar variable)
0.00094705,194.28752441792938,device,bfgs,10,1000000,4,recursive,identity (scalar variable)
0.00267455,687.9661999214821,device,bfgs,10,10000000,4,recursive,identity (scalar variable)
0.019277,954.5053690927011,device,bfgs,10,100000000,4,recursive,identity (scalar variable)
0.0012902999999999999,0.026660466558164772,device,bfgs,20,100,4,recursive,identity (scalar variable)
0.0013073,0.2631377648588694,device,bfgs,20,1000,4,recursive,identity (scalar variable)
0.0013001,2.6459503115144987,device,bfgs,20,10000,4,recursive,identity (scalar variable)
0.0013261500000000001,25.939750405308597,device,bfgs,20,100000,4,recursive,identity (scalar variable)
0.0016962499999999998,202.80029476787033,device,bfgs,20,1000000,4,recursive,identity (scalar variable)
0.0045492499999999995,756.1685992196517,device,bfgs,20,10000000,4,recursive,identity (scalar variable)
0.029841,1152.7763814885561,device,bfgs,20,100000000,4,recursive,identity (scalar variable)
0.00301685,0.027313257205363206,device,bfgs,50,100,4,recursive,identity (scalar variable)
0.0030747500000000002,0.2679892674201154,device,bfgs,50,1000,4,recursive,identity (scalar variable)
0.0030336,2.7162447257383966,device,bfgs,50,10000,4,recursive,identity (scalar variable)
0.00310875,26.50583031765179,device,bfgs,50,100000,4,recursive,identity (scalar variable)
0.0036857,223.56675801068997,device,bfgs,50,1000000,4,recursive,identity (scalar variable)
0.009969,826.5623432641188,device,bfgs,50,10000000,4,recursive,identity (scalar variable)
0.06155000000000001,1338.7489845653938,device,bfgs,50,100000000,4,recursive,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.recursive.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000390855,0.026608333013521637,device,bfgs,5,100,4,recursive,identity
0.00039205999999999996,0.2652655205835842,device,bfgs,5,1000,4,recursive,identity
0.00039596,2.626527932114355,device,bfgs,5,10000,4,recursive,identity
0.000397865,26.139519686325762,device,bfgs,5,100000,4,recursive,identity
0.0005332,195.04876219054768,device,bfgs,5,1000000,4,recursive,identity
0.0016722500000000001,621.916579458813,device,bfgs,5,10000000,4,recursive,identity
0.012620999999999999,824.0234529752001,device,bfgs,5,100000000,4,recursive,identity
0.0006855499999999999,0.026839763693384873,device,bfgs,10,100,4,recursive,identity
0.0006855,0.2684172137126185,device,bfgs,10,1000,4,recursive,identity
0.0006920499999999999,2.6587674300989814,device,bfgs,10,10000,4,recursive,identity
0.00070265,26.186579378068743,device,bfgs,10,100000,4,recursive,identity
0.0009159000000000001,200.8952942460967,device,bfgs,10,1000000,4,recursive,identity
0.00255435,720.3398124767554,device,bfgs,10,10000000,4,recursive,identity
0.019246,956.0428140912397,device,bfgs,10,100000000,4,recursive,identity
0.0012756,0.026967701473816243,device,bfgs,20,100,4,recursive,identity
0.0012687500000000001,0.27113300492610837,device,bfgs,20,1000,4,recursive,identity
0.0013009,2.6443231608886157,device,bfgs,20,10000,4,recursive,identity
0.0012980000000000001,26.50231124807396,device,bfgs,20,100000,4,recursive,identity
0.0016781,204.99374292354446,device,bfgs,20,1000000,4,recursive,identity
0.0041714000000000005,824.6631826245384,device,bfgs,20,10000000,4,recursive,identity
0.032026,1074.1272715918317,device,bfgs,20,100000000,4,recursive,identity
0.00307195,0.026823353244681717,device,bfgs,50,100,4,recursive,identity
0.0030419,0.27088332949801114,device,bfgs,50,1000,4,recursive,identity
0.00305265,2.6992940559841445,device,bfgs,50,10000,4,recursive,identity
0.0031008,26.57378740970072,device,bfgs,50,100000,4,recursive,identity
0.00344205,239.39222265800905,device,bfgs,50,1000000,4,recursive,identity
0.008936,922.1128021486124,device,bfgs,50,10000000,4,recursive,identity
0.070375,1170.8703374777976,device,bfgs,50,100000000,4,recursive,identity


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.recursive.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000390855,0.026608333013521637,device,bfgs,5,100,4,recursive,identity
0.00039205999999999996,0.2652655205835842,device,bfgs,5,1000,4,recursive,identity
0.00039596,2.626527932114355,device,bfgs,5,10000,4,recursive,identity
0.000397865,26.139519686325762,device,bfgs,5,100000,4,recursive,identity
0.0005332,195.04876219054768,device,bfgs,5,1000000,4,recursive,identity
0.0016722500000000001,621.916579458813,device,bfgs,5,10000000,4,recursive,identity
0.012620999999999999,824.0234529752001,device,bfgs,5,100000000,4,recursive,identity
0.0006855499999999999,0.026839763693384873,device,bfgs,10,100,4,recursive,identity
0.0006855,0.2684172137126185,device,bfgs,10,1000,4,recursive,identity
0.0006920499999999999,2.6587674300989814,device,bfgs,10,10000,4,recursive,identity
0.00070265,26.186579378068743,device,bfgs,10,100000,4,recursive,identity
0.0009159000000000001,200.8952942460967,device,bfgs,10,1000000,4,recursive,identity
0.00255435,720.3398124767554,device,bfgs,10,10000000,4,recursive,identity
0.019246,956.0428140912397,device,bfgs,10,100000000,4,recursive,identity
0.0012756,0.026967701473816243,device,bfgs,20,100,4,recursive,identity
0.0012687500000000001,0.27113300492610837,device,bfgs,20,1000,4,recursive,identity
0.0013009,2.6443231608886157,device,bfgs,20,10000,4,recursive,identity
0.0012980000000000001,26.50231124807396,device,bfgs,20,100000,4,recursive,identity
0.0016781,204.99374292354446,device,bfgs,20,1000000,4,recursive,identity
0.0041714000000000005,824.6631826245384,device,bfgs,20,10000000,4,recursive,identity
0.032026,1074.1272715918317,device,bfgs,20,100000000,4,recursive,identity
0.00307195,0.026823353244681717,device,bfgs,50,100,4,recursive,identity
0.0030419,0.27088332949801114,device,bfgs,50,1000,4,recursive,identity
0.00305265,2.6992940559841445,device,bfgs,50,10000,4,recursive,identity
0.0031008,26.57378740970072,device,bfgs,50,100000,4,recursive,identity
0.00344205,239.39222265800905,device,bfgs,50,1000000,4,recursive,identity
0.008936,922.1128021486124,device,bfgs,50,10000000,4,recursive,identity
0.070375,1170.8703374777976,device,bfgs,50,100000000,4,recursive,identity


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.recursive.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0005843,0.017799075817217184,device,bfgs,5,100,4,recursive,diagonal (variable)
0.0005799000000000001,0.1793412657354716,device,bfgs,5,1000,4,recursive,diagonal (variable)
0.0005856,1.7759562841530054,device,bfgs,5,10000,4,recursive,diagonal (variable)
0.0006024,17.264276228419654,device,bfgs,5,100000,4,recursive,diagonal (variable)
0.0007941999999999999,130.94938302694538,device,bfgs,5,1000000,4,recursive,diagonal (variable)
0.00265985,390.99949245258193,device,bfgs,5,10000000,4,recursive,diagonal (variable)
0.021584,481.8383988139363,device,bfgs,5,100000000,4,recursive,diagonal (variable)
0.00087255,0.02108761675548679,device,bfgs,10,100,4,recursive,diagonal (variable)
0.0008711999999999999,0.2112029384756658,device,bfgs,10,1000,4,recursive,diagonal (variable)
0.00088335,2.082979566423275,device,bfgs,10,10000,4,recursive,diagonal (variable)
0.000908,20.26431718061674,device,bfgs,10,100000,4,recursive,diagonal (variable)
0.0011806499999999999,155.84635582094612,device,bfgs,10,1000000,4,recursive,diagonal (variable)
0.00357015,515.38450765374,device,bfgs,10,10000000,4,recursive,diagonal (variable)
0.028039500000000002,656.2171222739349,device,bfgs,10,100000000,4,recursive,diagonal (variable)
0.0014567999999999998,0.023613399231191653,device,bfgs,20,100,4,recursive,diagonal (variable)
0.0014491999999999999,0.2373723433618548,device,bfgs,20,1000,4,recursive,diagonal (variable)
0.00146145,2.3538266789832014,device,bfgs,20,10000,4,recursive,diagonal (variable)
0.0015076,22.817723534093926,device,bfgs,20,100000,4,recursive,diagonal (variable)
0.001916,179.54070981210856,device,bfgs,20,1000000,4,recursive,diagonal (variable)
0.0051935,662.3664195629152,device,bfgs,20,10000000,4,recursive,diagonal (variable)
0.04004,859.1408591408591,device,bfgs,20,100000000,4,recursive,diagonal (variable)
0.00323755,0.02545134438078176,device,bfgs,50,100,4,recursive,diagonal (variable)
0.00318515,0.2587005321570413,device,bfgs,50,1000,4,recursive,diagonal (variable)
0.00318325,2.5885494384669756,device,bfgs,50,10000,4,recursive,diagonal (variable)
0.00328935,25.050541900375453,device,bfgs,50,100000,4,recursive,diagonal (variable)
0.0036648,224.84173761187512,device,bfgs,50,1000000,4,recursive,diagonal (variable)
0.010073,818.0283927330487,device,bfgs,50,10000000,4,recursive,diagonal (variable)
0.075975,1084.5672918723265,device,bfgs,50,100000000,4,recursive,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.recursive.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0005843,0.017799075817217184,device,bfgs,5,100,4,recursive,diagonal (variable)
0.0005799000000000001,0.1793412657354716,device,bfgs,5,1000,4,recursive,diagonal (variable)
0.0005856,1.7759562841530054,device,bfgs,5,10000,4,recursive,diagonal (variable)
0.0006024,17.264276228419654,device,bfgs,5,100000,4,recursive,diagonal (variable)
0.0007941999999999999,130.94938302694538,device,bfgs,5,1000000,4,recursive,diagonal (variable)
0.00265985,390.99949245258193,device,bfgs,5,10000000,4,recursive,diagonal (variable)
0.021584,481.8383988139363,device,bfgs,5,100000000,4,recursive,diagonal (variable)
0.00087255,0.02108761675548679,device,bfgs,10,100,4,recursive,diagonal (variable)
0.0008711999999999999,0.2112029384756658,device,bfgs,10,1000,4,recursive,diagonal (variable)
0.00088335,2.082979566423275,device,bfgs,10,10000,4,recursive,diagonal (variable)
0.000908,20.26431718061674,device,bfgs,10,100000,4,recursive,diagonal (variable)
0.0011806499999999999,155.84635582094612,device,bfgs,10,1000000,4,recursive,diagonal (variable)
0.00357015,515.38450765374,device,bfgs,10,10000000,4,recursive,diagonal (variable)
0.028039500000000002,656.2171222739349,device,bfgs,10,100000000,4,recursive,diagonal (variable)
0.0014567999999999998,0.023613399231191653,device,bfgs,20,100,4,recursive,diagonal (variable)
0.0014491999999999999,0.2373723433618548,device,bfgs,20,1000,4,recursive,diagonal (variable)
0.00146145,2.3538266789832014,device,bfgs,20,10000,4,recursive,diagonal (variable)
0.0015076,22.817723534093926,device,bfgs,20,100000,4,recursive,diagonal (variable)
0.001916,179.54070981210856,device,bfgs,20,1000000,4,recursive,diagonal (variable)
0.0051935,662.3664195629152,device,bfgs,20,10000000,4,recursive,diagonal (variable)
0.04004,859.1408591408591,device,bfgs,20,100000000,4,recursive,diagonal (variable)
0.00323755,0.02545134438078176,device,bfgs,50,100,4,recursive,diagonal (variable)
0.00318515,0.2587005321570413,device,bfgs,50,1000,4,recursive,diagonal (variable)
0.00318325,2.5885494384669756,device,bfgs,50,10000,4,recursive,diagonal (variable)
0.00328935,25.050541900375453,device,bfgs,50,100000,4,recursive,diagonal (variable)
0.0036648,224.84173761187512,device,bfgs,50,1000000,4,recursive,diagonal (variable)
0.010073,818.0283927330487,device,bfgs,50,10000000,4,recursive,diagonal (variable)
0.075975,1084.5672918723265,device,bfgs,50,100000000,4,recursive,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.recursive.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000392025,0.026528920349467508,device,bfgs,5,100,4,recursive,diagonal
0.00039229499999999997,0.26510661619444553,device,bfgs,5,1000,4,recursive,diagonal
0.00039668500000000003,2.62172756721328,device,bfgs,5,10000,4,recursive,diagonal
0.00040075500000000003,25.951017454554528,device,bfgs,5,100000,4,recursive,diagonal
0.00053275,195.21351478179258,device,bfgs,5,1000000,4,recursive,diagonal
0.0016809999999999998,618.6793575252827,device,bfgs,5,10000000,4,recursive,diagonal
0.0127555,815.3345615616793,device,bfgs,5,100000000,4,recursive,diagonal
0.0006904999999999999,0.026647356987690083,device,bfgs,10,100,4,recursive,diagonal
0.0006844,0.26884862653419056,device,bfgs,10,1000,4,recursive,diagonal
0.00069115,2.6622296173044924,device,bfgs,10,10000,4,recursive,diagonal
0.0006983,26.34970642990119,device,bfgs,10,100000,4,recursive,diagonal
0.0009157500000000001,200.9282009282009,device,bfgs,10,1000000,4,recursive,diagonal
0.0025682,716.4551047426212,device,bfgs,10,10000000,4,recursive,diagonal
0.019381000000000002,949.3834167483617,device,bfgs,10,100000000,4,recursive,diagonal
0.00127975,0.02688025004883766,device,bfgs,20,100,4,recursive,diagonal
0.00128205,0.2683202683202683,device,bfgs,20,1000,4,recursive,diagonal
0.0012839,2.679336396915648,device,bfgs,20,10000,4,recursive,diagonal
0.00129695,26.523767300204323,device,bfgs,20,100000,4,recursive,diagonal
0.0016665,206.42064206420642,device,bfgs,20,1000000,4,recursive,diagonal
0.0042071999999999995,817.6459402928314,device,bfgs,20,10000000,4,recursive,diagonal
0.032149,1070.017729944944,device,bfgs,20,100000000,4,recursive,diagonal
0.0030458,0.027053647645938667,device,bfgs,50,100,4,recursive,diagonal
0.00304,0.2710526315789474,device,bfgs,50,1000,4,recursive,diagonal
0.00303805,2.7122660917364754,device,bfgs,50,10000,4,recursive,diagonal
0.0030784,26.767151767151766,device,bfgs,50,100000,4,recursive,diagonal
0.00337345,244.2603269649765,device,bfgs,50,1000000,4,recursive,diagonal
0.0089115,924.6479268361107,device,bfgs,50,10000000,4,recursive,diagonal
0.07050999999999999,1168.6285633243513,device,bfgs,50,100000000,4,recursive,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.device.bfgs.recursive.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000392025,0.026528920349467508,device,bfgs,5,100,4,recursive,diagonal
0.00039229499999999997,0.26510661619444553,device,bfgs,5,1000,4,recursive,diagonal
0.00039668500000000003,2.62172756721328,device,bfgs,5,10000,4,recursive,diagonal
0.00040075500000000003,25.951017454554528,device,bfgs,5,100000,4,recursive,diagonal
0.00053275,195.21351478179258,device,bfgs,5,1000000,4,recursive,diagonal
0.0016809999999999998,618.6793575252827,device,bfgs,5,10000000,4,recursive,diagonal
0.0127555,815.3345615616793,device,bfgs,5,100000000,4,recursive,diagonal
0.0006904999999999999,0.026647356987690083,device,bfgs,10,100,4,recursive,diagonal
0.0006844,0.26884862653419056,device,bfgs,10,1000,4,recursive,diagonal
0.00069115,2.6622296173044924,device,bfgs,10,10000,4,recursive,diagonal
0.0006983,26.34970642990119,device,bfgs,10,100000,4,recursive,diagonal
0.0009157500000000001,200.9282009282009,device,bfgs,10,1000000,4,recursive,diagonal
0.0025682,716.4551047426212,device,bfgs,10,10000000,4,recursive,diagonal
0.019381000000000002,949.3834167483617,device,bfgs,10,100000000,4,recursive,diagonal
0.00127975,0.02688025004883766,device,bfgs,20,100,4,recursive,diagonal
0.00128205,0.2683202683202683,device,bfgs,20,1000,4,recursive,diagonal
0.0012839,2.679336396915648,device,bfgs,20,10000,4,recursive,diagonal
0.00129695,26.523767300204323,device,bfgs,20,100000,4,recursive,diagonal
0.0016665,206.42064206420642,device,bfgs,20,1000000,4,recursive,diagonal
0.0042071999999999995,817.6459402928314,device,bfgs,20,10000000,4,recursive,diagonal
0.032149,1070.017729944944,device,bfgs,20,100000000,4,recursive,diagonal
0.0030458,0.027053647645938667,device,bfgs,50,100,4,recursive,diagonal
0.00304,0.2710526315789474,device,bfgs,50,1000,4,recursive,diagonal
0.00303805,2.7122660917364754,device,bfgs,50,10000,4,recursive,diagonal
0.0030784,26.767151767151766,device,bfgs,50,100000,4,recursive,diagonal
0.00337345,244.2603269649765,device,bfgs,50,1000000,4,recursive,diagonal
0.0089115,924.6479268361107,device,bfgs,50,10000000,4,recursive,diagonal
0.07050999999999999,1168.6285633243513,device,bfgs,50,100000000,4,recursive,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00043699000000000006,0.023799171605757563,device,dbfgs+inplace,5,100,4,recursive,identity (scalar variable)
0.000431765,0.24087177052331707,device,dbfgs+inplace,5,1000,4,recursive,identity (scalar variable)
0.000430525,2.4156553045700018,device,dbfgs+inplace,5,10000,4,recursive,identity (scalar variable)
0.00043875,23.703703703703706,device,dbfgs+inplace,5,100000,4,recursive,identity (scalar variable)
0.0005172,201.08275328692963,device,dbfgs+inplace,5,1000000,4,recursive,identity (scalar variable)
0.00147805,703.6297824836778,device,dbfgs+inplace,5,10000000,4,recursive,identity (scalar variable)
0.010502000000000001,990.2875642734717,device,dbfgs+inplace,5,100000000,4,recursive,identity (scalar variable)
0.000440385,0.04178162289814594,device,dbfgs+inplace,10,100,4,recursive,identity (scalar variable)
0.000436615,0.4214239089357901,device,dbfgs+inplace,10,1000,4,recursive,identity (scalar variable)
0.000435865,4.221490599153408,device,dbfgs+inplace,10,10000,4,recursive,identity (scalar variable)
0.00044570499999999996,41.28291134270426,device,dbfgs+inplace,10,100000,4,recursive,identity (scalar variable)
0.0005501,334.484639156517,device,dbfgs+inplace,10,1000000,4,recursive,identity (scalar variable)
0.0017704,1039.3131495707185,device,dbfgs+inplace,10,10000000,4,recursive,identity (scalar variable)
0.0132825,1385.2813852813852,device,dbfgs+inplace,10,100000000,4,recursive,identity (scalar variable)
0.000449635,0.07650649971643667,device,dbfgs+inplace,20,100,4,recursive,identity (scalar variable)
0.000441095,0.779877350684093,device,dbfgs+inplace,20,1000,4,recursive,identity (scalar variable)
0.00044304,7.764535933550017,device,dbfgs+inplace,20,10000,4,recursive,identity (scalar variable)
0.000455645,75.49737185747676,device,dbfgs+inplace,20,100000,4,recursive,identity (scalar variable)
0.00061635,558.1244422811714,device,dbfgs+inplace,20,1000000,4,recursive,identity (scalar variable)
0.0023603499999999998,1457.410977185587,device,dbfgs+inplace,20,10000000,4,recursive,identity (scalar variable)
0.0190585,1804.9689115093004,device,dbfgs+inplace,20,100000000,4,recursive,identity (scalar variable)
0.00045397,0.18150979139590723,device,dbfgs+inplace,50,100,4,recursive,identity (scalar variable)
0.000450255,1.830074069138599,device,dbfgs+inplace,50,1000,4,recursive,identity (scalar variable)
0.00045972499999999997,17.92375876882919,device,dbfgs+inplace,50,10000,4,recursive,identity (scalar variable)
0.00046775999999999995,176.1587138703609,device,dbfgs+inplace,50,100000,4,recursive,identity (scalar variable)
0.00082845,994.6285231456334,device,dbfgs+inplace,50,1000000,4,recursive,identity (scalar variable)
0.0042930500000000005,1919.3813256309613,device,dbfgs+inplace,50,10000000,4,recursive,identity (scalar variable)
0.0363315,2268.0043488432902,device,dbfgs+inplace,50,100000000,4,recursive,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00043699000000000006,0.023799171605757563,device,dbfgs+inplace,5,100,4,recursive,identity (scalar variable)
0.000431765,0.24087177052331707,device,dbfgs+inplace,5,1000,4,recursive,identity (scalar variable)
0.000430525,2.4156553045700018,device,dbfgs+inplace,5,10000,4,recursive,identity (scalar variable)
0.00043875,23.703703703703706,device,dbfgs+inplace,5,100000,4,recursive,identity (scalar variable)
0.0005172,201.08275328692963,device,dbfgs+inplace,5,1000000,4,recursive,identity (scalar variable)
0.00147805,703.6297824836778,device,dbfgs+inplace,5,10000000,4,recursive,identity (scalar variable)
0.010502000000000001,990.2875642734717,device,dbfgs+inplace,5,100000000,4,recursive,identity (scalar variable)
0.000440385,0.04178162289814594,device,dbfgs+inplace,10,100,4,recursive,identity (scalar variable)
0.000436615,0.4214239089357901,device,dbfgs+inplace,10,1000,4,recursive,identity (scalar variable)
0.000435865,4.221490599153408,device,dbfgs+inplace,10,10000,4,recursive,identity (scalar variable)
0.00044570499999999996,41.28291134270426,device,dbfgs+inplace,10,100000,4,recursive,identity (scalar variable)
0.0005501,334.484639156517,device,dbfgs+inplace,10,1000000,4,recursive,identity (scalar variable)
0.0017704,1039.3131495707185,device,dbfgs+inplace,10,10000000,4,recursive,identity (scalar variable)
0.0132825,1385.2813852813852,device,dbfgs+inplace,10,100000000,4,recursive,identity (scalar variable)
0.000449635,0.07650649971643667,device,dbfgs+inplace,20,100,4,recursive,identity (scalar variable)
0.000441095,0.779877350684093,device,dbfgs+inplace,20,1000,4,recursive,identity (scalar variable)
0.00044304,7.764535933550017,device,dbfgs+inplace,20,10000,4,recursive,identity (scalar variable)
0.000455645,75.49737185747676,device,dbfgs+inplace,20,100000,4,recursive,identity (scalar variable)
0.00061635,558.1244422811714,device,dbfgs+inplace,20,1000000,4,recursive,identity (scalar variable)
0.0023603499999999998,1457.410977185587,device,dbfgs+inplace,20,10000000,4,recursive,identity (scalar variable)
0.0190585,1804.9689115093004,device,dbfgs+inplace,20,100000000,4,recursive,identity (scalar variable)
0.00045397,0.18150979139590723,device,dbfgs+inplace,50,100,4,recursive,identity (scalar variable)
0.000450255,1.830074069138599,device,dbfgs+inplace,50,1000,4,recursive,identity (scalar variable)
0.00045972499999999997,17.92375876882919,device,dbfgs+inplace,50,10000,4,recursive,identity (scalar variable)
0.00046775999999999995,176.1587138703609,device,dbfgs+inplace,50,100000,4,recursive,identity (scalar variable)
0.00082845,994.6285231456334,device,dbfgs+inplace,50,1000000,4,recursive,identity (scalar variable)
0.0042930500000000005,1919.3813256309613,device,dbfgs+inplace,50,10000000,4,recursive,identity (scalar variable)
0.0363315,2268.0043488432902,device,dbfgs+inplace,50,100000000,4,recursive,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.dbfgs+inplace.recursive.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00033888,0.03068932955618508,device,dbfgs+inplace,5,100,4,recursive,identity
0.00033851,0.3072287377034652,device,dbfgs+inplace,5,1000,4,recursive,identity
0.000334015,3.113632621289463,device,dbfgs+inplace,5,10000,4,recursive,identity
0.00034236,30.377380535109243,device,dbfgs+inplace,5,100000,4,recursive,identity
0.00042083499999999994,247.12773414758757,device,dbfgs+inplace,5,1000000,4,recursive,identity
0.0013193,788.2968240733721,device,dbfgs+inplace,5,10000000,4,recursive,identity
0.009551500000000001,1088.8342145212794,device,dbfgs+inplace,5,100000000,4,recursive,identity
0.000346035,0.05317381189764041,device,dbfgs+inplace,10,100,4,recursive,identity
0.0003399,0.5413356869667549,device,dbfgs+inplace,10,1000,4,recursive,identity
0.00033649499999999997,5.468134741972392,device,dbfgs+inplace,10,10000,4,recursive,identity
0.00034829,52.8295386028884,device,dbfgs+inplace,10,100000,4,recursive,identity
0.00045164,407.4041271809406,device,dbfgs+inplace,10,1000000,4,recursive,identity
0.0016157500000000002,1138.7900355871884,device,dbfgs+inplace,10,10000000,4,recursive,identity
0.0124215,1481.3025802036789,device,dbfgs+inplace,10,100000000,4,recursive,identity
0.00034952,0.09842069123369193,device,dbfgs+inplace,20,100,4,recursive,identity
0.00033972500000000003,1.0125837074104054,device,dbfgs+inplace,20,1000,4,recursive,identity
0.00034501000000000003,9.970725486217791,device,dbfgs+inplace,20,10000,4,recursive,identity
0.00035588,96.66179611104867,device,dbfgs+inplace,20,100000,4,recursive,identity
0.0005202,661.284121491734,device,dbfgs+inplace,20,1000000,4,recursive,identity
0.0022041,1560.727734676285,device,dbfgs+inplace,20,10000000,4,recursive,identity
0.018095,1901.0776457584968,device,dbfgs+inplace,20,100000000,4,recursive,identity
0.000358775,0.22967040624346735,device,dbfgs+inplace,50,100,4,recursive,identity
0.000353715,2.3295591083216713,device,dbfgs+inplace,50,1000,4,recursive,identity
0.000363415,22.673802677379854,device,dbfgs+inplace,50,10000,4,recursive,identity
0.000373745,220.4711768719314,device,dbfgs+inplace,50,100000,4,recursive,identity
0.0007295,1129.540781357094,device,dbfgs+inplace,50,1000000,4,recursive,identity
0.004133400000000001,1993.516233609135,device,dbfgs+inplace,50,10000000,4,recursive,identity
0.035379,2329.0652647050506,device,dbfgs+inplace,50,100000000,4,recursive,identity


==> rework/polaris_mpi_csv/polaris-mpi.device.dbfgs+inplace.recursive.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00033888,0.03068932955618508,device,dbfgs+inplace,5,100,4,recursive,identity
0.00033851,0.3072287377034652,device,dbfgs+inplace,5,1000,4,recursive,identity
0.000334015,3.113632621289463,device,dbfgs+inplace,5,10000,4,recursive,identity
0.00034236,30.377380535109243,device,dbfgs+inplace,5,100000,4,recursive,identity
0.00042083499999999994,247.12773414758757,device,dbfgs+inplace,5,1000000,4,recursive,identity
0.0013193,788.2968240733721,device,dbfgs+inplace,5,10000000,4,recursive,identity
0.009551500000000001,1088.8342145212794,device,dbfgs+inplace,5,100000000,4,recursive,identity
0.000346035,0.05317381189764041,device,dbfgs+inplace,10,100,4,recursive,identity
0.0003399,0.5413356869667549,device,dbfgs+inplace,10,1000,4,recursive,identity
0.00033649499999999997,5.468134741972392,device,dbfgs+inplace,10,10000,4,recursive,identity
0.00034829,52.8295386028884,device,dbfgs+inplace,10,100000,4,recursive,identity
0.00045164,407.4041271809406,device,dbfgs+inplace,10,1000000,4,recursive,identity
0.0016157500000000002,1138.7900355871884,device,dbfgs+inplace,10,10000000,4,recursive,identity
0.0124215,1481.3025802036789,device,dbfgs+inplace,10,100000000,4,recursive,identity
0.00034952,0.09842069123369193,device,dbfgs+inplace,20,100,4,recursive,identity
0.00033972500000000003,1.0125837074104054,device,dbfgs+inplace,20,1000,4,recursive,identity
0.00034501000000000003,9.970725486217791,device,dbfgs+inplace,20,10000,4,recursive,identity
0.00035588,96.66179611104867,device,dbfgs+inplace,20,100000,4,recursive,identity
0.0005202,661.284121491734,device,dbfgs+inplace,20,1000000,4,recursive,identity
0.0022041,1560.727734676285,device,dbfgs+inplace,20,10000000,4,recursive,identity
0.018095,1901.0776457584968,device,dbfgs+inplace,20,100000000,4,recursive,identity
0.000358775,0.22967040624346735,device,dbfgs+inplace,50,100,4,recursive,identity
0.000353715,2.3295591083216713,device,dbfgs+inplace,50,1000,4,recursive,identity
0.000363415,22.673802677379854,device,dbfgs+inplace,50,10000,4,recursive,identity
0.000373745,220.4711768719314,device,dbfgs+inplace,50,100000,4,recursive,identity
0.0007295,1129.540781357094,device,dbfgs+inplace,50,1000000,4,recursive,identity
0.004133400000000001,1993.516233609135,device,dbfgs+inplace,50,10000000,4,recursive,identity
0.035379,2329.0652647050506,device,dbfgs+inplace,50,100000000,4,recursive,identity


==> rework/polaris_mpi_csv/polaris-mpi.device.dbfgs+inplace.recursive.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00056605,0.018372935253069517,device,dbfgs+inplace,5,100,4,recursive,diagonal (variable)
0.0005725,0.18165938864628822,device,dbfgs+inplace,5,1000,4,recursive,diagonal (variable)
0.0005698,1.8252018252018254,device,dbfgs+inplace,5,10000,4,recursive,diagonal (variable)
0.00057745,18.010217334834188,device,dbfgs+inplace,5,100000,4,recursive,diagonal (variable)
0.0007111,146.2522851919561,device,dbfgs+inplace,5,1000000,4,recursive,diagonal (variable)
0.0021830499999999997,476.39770046494584,device,dbfgs+inplace,5,10000000,4,recursive,diagonal (variable)
0.016777,619.8962865828216,device,dbfgs+inplace,5,100000000,4,recursive,diagonal (variable)
0.00057325,0.03209768861753162,device,dbfgs+inplace,10,100,4,recursive,diagonal (variable)
0.00056875,0.3235164835164835,device,dbfgs+inplace,10,1000,4,recursive,diagonal (variable)
0.00057105,3.222134664215042,device,dbfgs+inplace,10,10000,4,recursive,diagonal (variable)
0.0005966,30.841434797184043,device,dbfgs+inplace,10,100000,4,recursive,diagonal (variable)
0.00074725,246.2361993977919,device,dbfgs+inplace,10,1000000,4,recursive,diagonal (variable)
0.0024753,743.3442411020886,device,dbfgs+inplace,10,10000000,4,recursive,diagonal (variable)
0.0195315,942.0679415303484,device,dbfgs+inplace,10,100000000,4,recursive,diagonal (variable)
0.0005746,0.05986773407587887,device,dbfgs+inplace,20,100,4,recursive,diagonal (variable)
0.0005707,0.6027685298755913,device,dbfgs+inplace,20,1000,4,recursive,diagonal (variable)
0.00057595,5.9727406892959465,device,dbfgs+inplace,20,10000,4,recursive,diagonal (variable)
0.0005916000000000001,58.14739688979039,device,dbfgs+inplace,20,100000,4,recursive,diagonal (variable)
0.0008121,423.5931535525182,device,dbfgs+inplace,20,1000000,4,recursive,diagonal (variable)
0.00304585,1129.4055846479637,device,dbfgs+inplace,20,10000000,4,recursive,diagonal (variable)
0.025287999999999998,1360.329009807023,device,dbfgs+inplace,20,100000000,4,recursive,diagonal (variable)
0.0005856,0.14071038251366122,device,dbfgs+inplace,50,100,4,recursive,diagonal (variable)
0.0005789,1.423389186387977,device,dbfgs+inplace,50,1000,4,recursive,diagonal (variable)
0.00059285,13.898962638104072,device,dbfgs+inplace,50,10000,4,recursive,diagonal (variable)
0.0006103500000000001,135.00450561153434,device,dbfgs+inplace,50,100000,4,recursive,diagonal (variable)
0.001018,809.4302554027505,device,dbfgs+inplace,50,1000000,4,recursive,diagonal (variable)
0.004951,1664.310240355484,device,dbfgs+inplace,50,10000000,4,recursive,diagonal (variable)
0.042563000000000004,1935.9537626577073,device,dbfgs+inplace,50,100000000,4,recursive,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.dbfgs+inplace.recursive.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00056605,0.018372935253069517,device,dbfgs+inplace,5,100,4,recursive,diagonal (variable)
0.0005725,0.18165938864628822,device,dbfgs+inplace,5,1000,4,recursive,diagonal (variable)
0.0005698,1.8252018252018254,device,dbfgs+inplace,5,10000,4,recursive,diagonal (variable)
0.00057745,18.010217334834188,device,dbfgs+inplace,5,100000,4,recursive,diagonal (variable)
0.0007111,146.2522851919561,device,dbfgs+inplace,5,1000000,4,recursive,diagonal (variable)
0.0021830499999999997,476.39770046494584,device,dbfgs+inplace,5,10000000,4,recursive,diagonal (variable)
0.016777,619.8962865828216,device,dbfgs+inplace,5,100000000,4,recursive,diagonal (variable)
0.00057325,0.03209768861753162,device,dbfgs+inplace,10,100,4,recursive,diagonal (variable)
0.00056875,0.3235164835164835,device,dbfgs+inplace,10,1000,4,recursive,diagonal (variable)
0.00057105,3.222134664215042,device,dbfgs+inplace,10,10000,4,recursive,diagonal (variable)
0.0005966,30.841434797184043,device,dbfgs+inplace,10,100000,4,recursive,diagonal (variable)
0.00074725,246.2361993977919,device,dbfgs+inplace,10,1000000,4,recursive,diagonal (variable)
0.0024753,743.3442411020886,device,dbfgs+inplace,10,10000000,4,recursive,diagonal (variable)
0.0195315,942.0679415303484,device,dbfgs+inplace,10,100000000,4,recursive,diagonal (variable)
0.0005746,0.05986773407587887,device,dbfgs+inplace,20,100,4,recursive,diagonal (variable)
0.0005707,0.6027685298755913,device,dbfgs+inplace,20,1000,4,recursive,diagonal (variable)
0.00057595,5.9727406892959465,device,dbfgs+inplace,20,10000,4,recursive,diagonal (variable)
0.0005916000000000001,58.14739688979039,device,dbfgs+inplace,20,100000,4,recursive,diagonal (variable)
0.0008121,423.5931535525182,device,dbfgs+inplace,20,1000000,4,recursive,diagonal (variable)
0.00304585,1129.4055846479637,device,dbfgs+inplace,20,10000000,4,recursive,diagonal (variable)
0.025287999999999998,1360.329009807023,device,dbfgs+inplace,20,100000000,4,recursive,diagonal (variable)
0.0005856,0.14071038251366122,device,dbfgs+inplace,50,100,4,recursive,diagonal (variable)
0.0005789,1.423389186387977,device,dbfgs+inplace,50,1000,4,recursive,diagonal (variable)
0.00059285,13.898962638104072,device,dbfgs+inplace,50,10000,4,recursive,diagonal (variable)
0.0006103500000000001,135.00450561153434,device,dbfgs+inplace,50,100000,4,recursive,diagonal (variable)
0.001018,809.4302554027505,device,dbfgs+inplace,50,1000000,4,recursive,diagonal (variable)
0.004951,1664.310240355484,device,dbfgs+inplace,50,10000000,4,recursive,diagonal (variable)
0.042563000000000004,1935.9537626577073,device,dbfgs+inplace,50,100000000,4,recursive,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.device.dbfgs+inplace.recursive.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000342965,0.03032379397314595,device,dbfgs+inplace,5,100,4,recursive,diagonal
0.000334305,0.3110931634286056,device,dbfgs+inplace,5,1000,4,recursive,diagonal
0.00032976,3.1538088306647256,device,dbfgs+inplace,5,10000,4,recursive,diagonal
0.00034615000000000004,30.04477827531417,device,dbfgs+inplace,5,100000,4,recursive,diagonal
0.00042056000000000005,247.28932851436178,device,dbfgs+inplace,5,1000000,4,recursive,diagonal
0.0013343,779.4349096904743,device,dbfgs+inplace,5,10000000,4,recursive,diagonal
0.0096775,1074.65771118574,device,dbfgs+inplace,5,100000000,4,recursive,diagonal
0.000342685,0.05369362534105665,device,dbfgs+inplace,10,100,4,recursive,diagonal
0.000341485,0.538823081540917,device,dbfgs+inplace,10,1000,4,recursive,diagonal
0.00034017499999999996,5.40898067171309,device,dbfgs+inplace,10,10000,4,recursive,diagonal
0.000349885,52.588707718250284,device,dbfgs+inplace,10,100000,4,recursive,diagonal
0.000449835,409.0388698078184,device,dbfgs+inplace,10,1000000,4,recursive,diagonal
0.0016213000000000002,1134.891753531117,device,dbfgs+inplace,10,10000000,4,recursive,diagonal
0.0124515,1477.733606392804,device,dbfgs+inplace,10,100000000,4,recursive,diagonal
0.00034874,0.09864082124218616,device,dbfgs+inplace,20,100,4,recursive,diagonal
0.000344465,0.9986500805597085,device,dbfgs+inplace,20,1000,4,recursive,diagonal
0.00035054499999999996,9.813290733001471,device,dbfgs+inplace,20,10000,4,recursive,diagonal
0.000358895,95.84976107217989,device,dbfgs+inplace,20,100000,4,recursive,diagonal
0.0005172,665.1198762567672,device,dbfgs+inplace,20,1000000,4,recursive,diagonal
0.0022161,1552.2765218176078,device,dbfgs+inplace,20,10000000,4,recursive,diagonal
0.018210999999999998,1888.9682060293233,device,dbfgs+inplace,20,100000000,4,recursive,diagonal
0.000360345,0.22866974704796794,device,dbfgs+inplace,50,100,4,recursive,diagonal
0.00035339,2.3317015195676163,device,dbfgs+inplace,50,1000,4,recursive,diagonal
0.000364605,22.599799783327164,device,dbfgs+inplace,50,10000,4,recursive,diagonal
0.00037009,222.64854494852602,device,dbfgs+inplace,50,100000,4,recursive,diagonal
0.0007282,1131.5572644877782,device,dbfgs+inplace,50,1000000,4,recursive,diagonal
0.00412325,1998.4235736373005,device,dbfgs+inplace,50,10000000,4,recursive,diagonal
0.035473500000000005,2322.860727021579,device,dbfgs+inplace,50,100000000,4,recursive,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.device.dbfgs+inplace.recursive.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000342965,0.03032379397314595,device,dbfgs+inplace,5,100,4,recursive,diagonal
0.000334305,0.3110931634286056,device,dbfgs+inplace,5,1000,4,recursive,diagonal
0.00032976,3.1538088306647256,device,dbfgs+inplace,5,10000,4,recursive,diagonal
0.00034615000000000004,30.04477827531417,device,dbfgs+inplace,5,100000,4,recursive,diagonal
0.00042056000000000005,247.28932851436178,device,dbfgs+inplace,5,1000000,4,recursive,diagonal
0.0013343,779.4349096904743,device,dbfgs+inplace,5,10000000,4,recursive,diagonal
0.0096775,1074.65771118574,device,dbfgs+inplace,5,100000000,4,recursive,diagonal
0.000342685,0.05369362534105665,device,dbfgs+inplace,10,100,4,recursive,diagonal
0.000341485,0.538823081540917,device,dbfgs+inplace,10,1000,4,recursive,diagonal
0.00034017499999999996,5.40898067171309,device,dbfgs+inplace,10,10000,4,recursive,diagonal
0.000349885,52.588707718250284,device,dbfgs+inplace,10,100000,4,recursive,diagonal
0.000449835,409.0388698078184,device,dbfgs+inplace,10,1000000,4,recursive,diagonal
0.0016213000000000002,1134.891753531117,device,dbfgs+inplace,10,10000000,4,recursive,diagonal
0.0124515,1477.733606392804,device,dbfgs+inplace,10,100000000,4,recursive,diagonal
0.00034874,0.09864082124218616,device,dbfgs+inplace,20,100,4,recursive,diagonal
0.000344465,0.9986500805597085,device,dbfgs+inplace,20,1000,4,recursive,diagonal
0.00035054499999999996,9.813290733001471,device,dbfgs+inplace,20,10000,4,recursive,diagonal
0.000358895,95.84976107217989,device,dbfgs+inplace,20,100000,4,recursive,diagonal
0.0005172,665.1198762567672,device,dbfgs+inplace,20,1000000,4,recursive,diagonal
0.0022161,1552.2765218176078,device,dbfgs+inplace,20,10000000,4,recursive,diagonal
0.018210999999999998,1888.9682060293233,device,dbfgs+inplace,20,100000000,4,recursive,diagonal
0.000360345,0.22866974704796794,device,dbfgs+inplace,50,100,4,recursive,diagonal
0.00035339,2.3317015195676163,device,dbfgs+inplace,50,1000,4,recursive,diagonal
0.000364605,22.599799783327164,device,dbfgs+inplace,50,10000,4,recursive,diagonal
0.00037009,222.64854494852602,device,dbfgs+inplace,50,100000,4,recursive,diagonal
0.0007282,1131.5572644877782,device,dbfgs+inplace,50,1000000,4,recursive,diagonal
0.00412325,1998.4235736373005,device,dbfgs+inplace,50,10000000,4,recursive,diagonal
0.035473500000000005,2322.860727021579,device,dbfgs+inplace,50,100000000,4,recursive,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.compact_dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
5.2669999999999995e-05,0.19745585722422632,host,bfgs,5,100,4,compact dense,identity (scalar variable)
5.3155e-05,1.9565421879409275,host,bfgs,5,1000,4,compact dense,identity (scalar variable)
7.692e-05,13.520540821632864,host,bfgs,5,10000,4,compact dense,identity (scalar variable)
0.00022281,46.6765405502446,host,bfgs,5,100000,4,compact dense,identity (scalar variable)
0.010073,10.324630199543334,host,bfgs,5,1000000,4,compact dense,identity (scalar variable)
0.12597,8.255933952528379,host,bfgs,5,10000000,4,compact dense,identity (scalar variable)
5.123499999999999e-05,0.3591295013174588,host,bfgs,10,100,4,compact dense,identity (scalar variable)
5.384e-05,3.4175334323922733,host,bfgs,10,1000,4,compact dense,identity (scalar variable)
9.285e-05,19.816908992999462,host,bfgs,10,10000,4,compact dense,identity (scalar variable)
0.000286495,64.22450653589068,host,bfgs,10,100000,4,compact dense,identity (scalar variable)
0.014402499999999999,12.77555979864607,host,bfgs,10,1000000,4,compact dense,identity (scalar variable)
0.16647499999999998,11.052710617209794,host,bfgs,10,10000000,4,compact dense,identity (scalar variable)
5.1805e-05,0.6640285686709777,host,bfgs,20,100,4,compact dense,identity (scalar variable)
5.632e-05,6.107954545454545,host,bfgs,20,1000,4,compact dense,identity (scalar variable)
0.00010496999999999999,32.771267981328,host,bfgs,20,10000,4,compact dense,identity (scalar variable)
0.00068465,50.244650551376616,host,bfgs,20,100000,4,compact dense,identity (scalar variable)
0.024137,14.25197829059121,host,bfgs,20,1000000,4,compact dense,identity (scalar variable)
0.24704500000000001,13.924588637697584,host,bfgs,20,10000000,4,compact dense,identity (scalar variable)
5.567e-05,1.4801508891683133,host,bfgs,50,100,4,compact dense,identity (scalar variable)
7.009e-05,11.756313311456697,host,bfgs,50,1000,4,compact dense,identity (scalar variable)
0.000145995,56.4402890509949,host,bfgs,50,10000,4,compact dense,identity (scalar variable)
0.0035256500000000004,23.371576872349777,host,bfgs,50,100000,4,compact dense,identity (scalar variable)
0.049016,16.810837277623634,host,bfgs,50,1000000,4,compact dense,identity (scalar variable)
0.49227,16.738781562963414,host,bfgs,50,10000000,4,compact dense,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.compact_dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
5.2669999999999995e-05,0.19745585722422632,host,bfgs,5,100,4,compact dense,identity (scalar variable)
5.3155e-05,1.9565421879409275,host,bfgs,5,1000,4,compact dense,identity (scalar variable)
7.692e-05,13.520540821632864,host,bfgs,5,10000,4,compact dense,identity (scalar variable)
0.00022281,46.6765405502446,host,bfgs,5,100000,4,compact dense,identity (scalar variable)
0.010073,10.324630199543334,host,bfgs,5,1000000,4,compact dense,identity (scalar variable)
0.12597,8.255933952528379,host,bfgs,5,10000000,4,compact dense,identity (scalar variable)
5.123499999999999e-05,0.3591295013174588,host,bfgs,10,100,4,compact dense,identity (scalar variable)
5.384e-05,3.4175334323922733,host,bfgs,10,1000,4,compact dense,identity (scalar variable)
9.285e-05,19.816908992999462,host,bfgs,10,10000,4,compact dense,identity (scalar variable)
0.000286495,64.22450653589068,host,bfgs,10,100000,4,compact dense,identity (scalar variable)
0.014402499999999999,12.77555979864607,host,bfgs,10,1000000,4,compact dense,identity (scalar variable)
0.16647499999999998,11.052710617209794,host,bfgs,10,10000000,4,compact dense,identity (scalar variable)
5.1805e-05,0.6640285686709777,host,bfgs,20,100,4,compact dense,identity (scalar variable)
5.632e-05,6.107954545454545,host,bfgs,20,1000,4,compact dense,identity (scalar variable)
0.00010496999999999999,32.771267981328,host,bfgs,20,10000,4,compact dense,identity (scalar variable)
0.00068465,50.244650551376616,host,bfgs,20,100000,4,compact dense,identity (scalar variable)
0.024137,14.25197829059121,host,bfgs,20,1000000,4,compact dense,identity (scalar variable)
0.24704500000000001,13.924588637697584,host,bfgs,20,10000000,4,compact dense,identity (scalar variable)
5.567e-05,1.4801508891683133,host,bfgs,50,100,4,compact dense,identity (scalar variable)
7.009e-05,11.756313311456697,host,bfgs,50,1000,4,compact dense,identity (scalar variable)
0.000145995,56.4402890509949,host,bfgs,50,10000,4,compact dense,identity (scalar variable)
0.0035256500000000004,23.371576872349777,host,bfgs,50,100000,4,compact dense,identity (scalar variable)
0.049016,16.810837277623634,host,bfgs,50,1000000,4,compact dense,identity (scalar variable)
0.49227,16.738781562963414,host,bfgs,50,10000000,4,compact dense,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.compact_dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.59655e-05,0.22625664900849551,host,bfgs,5,100,4,compact dense,identity
4.85845e-05,2.1406003972460352,host,bfgs,5,1000,4,compact dense,identity
7.188999999999999e-05,14.466546112115735,host,bfgs,5,10000,4,compact dense,identity
0.00020229,51.4113401552227,host,bfgs,5,100000,4,compact dense,identity
0.009618,10.813058847993345,host,bfgs,5,1000000,4,compact dense,identity
0.12419500000000001,8.37392809694432,host,bfgs,5,10000000,4,compact dense,identity
4.7092500000000004e-05,0.39072039072039066,host,bfgs,10,100,4,compact dense,identity
4.94145e-05,3.723603395764401,host,bfgs,10,1000,4,compact dense,identity
8.421499999999999e-05,21.84883928041323,host,bfgs,10,10000,4,compact dense,identity
0.000285695,64.40434729344231,host,bfgs,10,100000,4,compact dense,identity
0.0141235,13.027932169787942,host,bfgs,10,1000000,4,compact dense,identity
0.164815,11.164032399963597,host,bfgs,10,10000000,4,compact dense,identity
4.86475e-05,0.7071278071843363,host,bfgs,20,100,4,compact dense,identity
5.0704999999999996e-05,6.784340794793414,host,bfgs,20,1000,4,compact dense,identity
9.743e-05,35.307400184748026,host,bfgs,20,10000,4,compact dense,identity
0.00066945,51.38546568078273,host,bfgs,20,100000,4,compact dense,identity
0.023844499999999998,14.426807020486907,host,bfgs,20,1000000,4,compact dense,identity
0.245085,14.035946712365098,host,bfgs,20,10000000,4,compact dense,identity
5.144499999999999e-05,1.6017105646807273,host,bfgs,50,100,4,compact dense,identity
6.2215e-05,13.2443944386402,host,bfgs,50,1000,4,compact dense,identity
0.00013595,60.61051857300478,host,bfgs,50,10000,4,compact dense,identity
0.00351695,23.42939194472483,host,bfgs,50,100000,4,compact dense,identity
0.04897,16.826628548090667,host,bfgs,50,1000000,4,compact dense,identity
0.492465,16.73215355405968,host,bfgs,50,10000000,4,compact dense,identity


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.compact_dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.59655e-05,0.22625664900849551,host,bfgs,5,100,4,compact dense,identity
4.85845e-05,2.1406003972460352,host,bfgs,5,1000,4,compact dense,identity
7.188999999999999e-05,14.466546112115735,host,bfgs,5,10000,4,compact dense,identity
0.00020229,51.4113401552227,host,bfgs,5,100000,4,compact dense,identity
0.009618,10.813058847993345,host,bfgs,5,1000000,4,compact dense,identity
0.12419500000000001,8.37392809694432,host,bfgs,5,10000000,4,compact dense,identity
4.7092500000000004e-05,0.39072039072039066,host,bfgs,10,100,4,compact dense,identity
4.94145e-05,3.723603395764401,host,bfgs,10,1000,4,compact dense,identity
8.421499999999999e-05,21.84883928041323,host,bfgs,10,10000,4,compact dense,identity
0.000285695,64.40434729344231,host,bfgs,10,100000,4,compact dense,identity
0.0141235,13.027932169787942,host,bfgs,10,1000000,4,compact dense,identity
0.164815,11.164032399963597,host,bfgs,10,10000000,4,compact dense,identity
4.86475e-05,0.7071278071843363,host,bfgs,20,100,4,compact dense,identity
5.0704999999999996e-05,6.784340794793414,host,bfgs,20,1000,4,compact dense,identity
9.743e-05,35.307400184748026,host,bfgs,20,10000,4,compact dense,identity
0.00066945,51.38546568078273,host,bfgs,20,100000,4,compact dense,identity
0.023844499999999998,14.426807020486907,host,bfgs,20,1000000,4,compact dense,identity
0.245085,14.035946712365098,host,bfgs,20,10000000,4,compact dense,identity
5.144499999999999e-05,1.6017105646807273,host,bfgs,50,100,4,compact dense,identity
6.2215e-05,13.2443944386402,host,bfgs,50,1000,4,compact dense,identity
0.00013595,60.61051857300478,host,bfgs,50,10000,4,compact dense,identity
0.00351695,23.42939194472483,host,bfgs,50,100000,4,compact dense,identity
0.04897,16.826628548090667,host,bfgs,50,1000000,4,compact dense,identity
0.492465,16.73215355405968,host,bfgs,50,10000000,4,compact dense,identity


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.compact_dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000168025,0.061895551257253385,host,bfgs,5,100,4,compact dense,diagonal (variable)
0.00017672,0.5885015844273427,host,bfgs,5,1000,4,compact dense,diagonal (variable)
0.00024216,4.294681202510737,host,bfgs,5,10000,4,compact dense,diagonal (variable)
0.0007805,13.324791800128123,host,bfgs,5,100000,4,compact dense,diagonal (variable)
0.024288,4.281949934123847,host,bfgs,5,1000000,4,compact dense,diagonal (variable)
0.30785,3.3782686373233712,host,bfgs,5,10000000,4,compact dense,diagonal (variable)
0.00021379,0.08606576547078909,host,bfgs,10,100,4,compact dense,diagonal (variable)
0.00023086,0.7970198388633805,host,bfgs,10,1000,4,compact dense,diagonal (variable)
0.000319725,5.75494565642349,host,bfgs,10,10000,4,compact dense,diagonal (variable)
0.0014052000000000001,13.094221463136918,host,bfgs,10,100000,4,compact dense,diagonal (variable)
0.0349235,5.2686586395979775,host,bfgs,10,1000000,4,compact dense,diagonal (variable)
0.41282500000000005,4.4570944104644825,host,bfgs,10,10000000,4,compact dense,diagonal (variable)
0.000268605,0.1280690977457605,host,bfgs,20,100,4,compact dense,diagonal (variable)
0.00028934,1.1889126978641045,host,bfgs,20,1000,4,compact dense,diagonal (variable)
0.00043840499999999995,7.846625836840365,host,bfgs,20,10000,4,compact dense,diagonal (variable)
0.00377085,9.122611612766352,host,bfgs,20,100000,4,compact dense,diagonal (variable)
0.055475,6.200991437584498,host,bfgs,20,1000000,4,compact dense,diagonal (variable)
0.6273500000000001,5.4833824818681745,host,bfgs,20,10000000,4,compact dense,diagonal (variable)
0.00037007,0.22266057772853784,host,bfgs,50,100,4,compact dense,diagonal (variable)
0.000419295,1.9652034963450555,host,bfgs,50,1000,4,compact dense,diagonal (variable)
0.0008334,9.887209023278137,host,bfgs,50,10000,4,compact dense,diagonal (variable)
0.011763,7.0050157272804565,host,bfgs,50,100000,4,compact dense,diagonal (variable)
0.12730999999999998,6.472390228575918,host,bfgs,50,1000000,4,compact dense,diagonal (variable)
1.3759000000000001,5.988807326113816,host,bfgs,50,10000000,4,compact dense,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.compact_dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000168025,0.061895551257253385,host,bfgs,5,100,4,compact dense,diagonal (variable)
0.00017672,0.5885015844273427,host,bfgs,5,1000,4,compact dense,diagonal (variable)
0.00024216,4.294681202510737,host,bfgs,5,10000,4,compact dense,diagonal (variable)
0.0007805,13.324791800128123,host,bfgs,5,100000,4,compact dense,diagonal (variable)
0.024288,4.281949934123847,host,bfgs,5,1000000,4,compact dense,diagonal (variable)
0.30785,3.3782686373233712,host,bfgs,5,10000000,4,compact dense,diagonal (variable)
0.00021379,0.08606576547078909,host,bfgs,10,100,4,compact dense,diagonal (variable)
0.00023086,0.7970198388633805,host,bfgs,10,1000,4,compact dense,diagonal (variable)
0.000319725,5.75494565642349,host,bfgs,10,10000,4,compact dense,diagonal (variable)
0.0014052000000000001,13.094221463136918,host,bfgs,10,100000,4,compact dense,diagonal (variable)
0.0349235,5.2686586395979775,host,bfgs,10,1000000,4,compact dense,diagonal (variable)
0.41282500000000005,4.4570944104644825,host,bfgs,10,10000000,4,compact dense,diagonal (variable)
0.000268605,0.1280690977457605,host,bfgs,20,100,4,compact dense,diagonal (variable)
0.00028934,1.1889126978641045,host,bfgs,20,1000,4,compact dense,diagonal (variable)
0.00043840499999999995,7.846625836840365,host,bfgs,20,10000,4,compact dense,diagonal (variable)
0.00377085,9.122611612766352,host,bfgs,20,100000,4,compact dense,diagonal (variable)
0.055475,6.200991437584498,host,bfgs,20,1000000,4,compact dense,diagonal (variable)
0.6273500000000001,5.4833824818681745,host,bfgs,20,10000000,4,compact dense,diagonal (variable)
0.00037007,0.22266057772853784,host,bfgs,50,100,4,compact dense,diagonal (variable)
0.000419295,1.9652034963450555,host,bfgs,50,1000,4,compact dense,diagonal (variable)
0.0008334,9.887209023278137,host,bfgs,50,10000,4,compact dense,diagonal (variable)
0.011763,7.0050157272804565,host,bfgs,50,100000,4,compact dense,diagonal (variable)
0.12730999999999998,6.472390228575918,host,bfgs,50,1000000,4,compact dense,diagonal (variable)
1.3759000000000001,5.988807326113816,host,bfgs,50,10000000,4,compact dense,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.compact_dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.63935e-05,0.2241693340661946,host,bfgs,5,100,4,compact dense,diagonal
4.86445e-05,2.1379600982639353,host,bfgs,5,1000,4,compact dense,diagonal
7.089499999999999e-05,14.66958177586572,host,bfgs,5,10000,4,compact dense,diagonal
0.00021205999999999997,49.04272375742715,host,bfgs,5,100000,4,compact dense,diagonal
0.010727,9.695161741400206,host,bfgs,5,1000000,4,compact dense,diagonal
0.13421,7.749049996274495,host,bfgs,5,10000000,4,compact dense,diagonal
4.74195e-05,0.3880260230495893,host,bfgs,10,100,4,compact dense,diagonal
4.94545e-05,3.7205916549555655,host,bfgs,10,1000,4,compact dense,diagonal
8.296e-05,22.179363548698166,host,bfgs,10,10000,4,compact dense,diagonal
0.000311015,59.16113370737746,host,bfgs,10,100000,4,compact dense,diagonal
0.0152735,12.047009526303729,host,bfgs,10,1000000,4,compact dense,diagonal
0.17507999999999999,10.509481379940599,host,bfgs,10,10000000,4,compact dense,diagonal
4.79515e-05,0.717391531026141,host,bfgs,20,100,4,compact dense,diagonal
5.238e-05,6.567392134402443,host,bfgs,20,1000,4,compact dense,diagonal
9.6705e-05,35.57210071868052,host,bfgs,20,10000,4,compact dense,diagonal
0.0007742,44.432963058641185,host,bfgs,20,100000,4,compact dense,diagonal
0.0247355,13.907137514907722,host,bfgs,20,1000000,4,compact dense,diagonal
0.255895,13.4430137361027,host,bfgs,20,10000000,4,compact dense,diagonal
5.082e-05,1.6214088941361668,host,bfgs,50,100,4,compact dense,diagonal
6.465e-05,12.745552977571538,host,bfgs,50,1000,4,compact dense,diagonal
0.00013455500000000002,61.238898591653964,host,bfgs,50,10000,4,compact dense,diagonal
0.00358025,23.015152573144334,host,bfgs,50,100000,4,compact dense,diagonal
0.05019,16.417613070332738,host,bfgs,50,1000000,4,compact dense,diagonal
0.5029,16.384967190296283,host,bfgs,50,10000000,4,compact dense,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.compact_dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.63935e-05,0.2241693340661946,host,bfgs,5,100,4,compact dense,diagonal
4.86445e-05,2.1379600982639353,host,bfgs,5,1000,4,compact dense,diagonal
7.089499999999999e-05,14.66958177586572,host,bfgs,5,10000,4,compact dense,diagonal
0.00021205999999999997,49.04272375742715,host,bfgs,5,100000,4,compact dense,diagonal
0.010727,9.695161741400206,host,bfgs,5,1000000,4,compact dense,diagonal
0.13421,7.749049996274495,host,bfgs,5,10000000,4,compact dense,diagonal
4.74195e-05,0.3880260230495893,host,bfgs,10,100,4,compact dense,diagonal
4.94545e-05,3.7205916549555655,host,bfgs,10,1000,4,compact dense,diagonal
8.296e-05,22.179363548698166,host,bfgs,10,10000,4,compact dense,diagonal
0.000311015,59.16113370737746,host,bfgs,10,100000,4,compact dense,diagonal
0.0152735,12.047009526303729,host,bfgs,10,1000000,4,compact dense,diagonal
0.17507999999999999,10.509481379940599,host,bfgs,10,10000000,4,compact dense,diagonal
4.79515e-05,0.717391531026141,host,bfgs,20,100,4,compact dense,diagonal
5.238e-05,6.567392134402443,host,bfgs,20,1000,4,compact dense,diagonal
9.6705e-05,35.57210071868052,host,bfgs,20,10000,4,compact dense,diagonal
0.0007742,44.432963058641185,host,bfgs,20,100000,4,compact dense,diagonal
0.0247355,13.907137514907722,host,bfgs,20,1000000,4,compact dense,diagonal
0.255895,13.4430137361027,host,bfgs,20,10000000,4,compact dense,diagonal
5.082e-05,1.6214088941361668,host,bfgs,50,100,4,compact dense,diagonal
6.465e-05,12.745552977571538,host,bfgs,50,1000,4,compact dense,diagonal
0.00013455500000000002,61.238898591653964,host,bfgs,50,10000,4,compact dense,diagonal
0.00358025,23.015152573144334,host,bfgs,50,100000,4,compact dense,diagonal
0.05019,16.417613070332738,host,bfgs,50,1000000,4,compact dense,diagonal
0.5029,16.384967190296283,host,bfgs,50,10000000,4,compact dense,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.0577e-05,0.25630283165339973,host,bfgs,5,100,4,dense,identity (scalar variable)
4.239e-05,2.453408822835575,host,bfgs,5,1000,4,dense,identity (scalar variable)
6.9525e-05,14.958647968356706,host,bfgs,5,10000,4,dense,identity (scalar variable)
0.000202585,51.336476047091345,host,bfgs,5,100000,4,dense,identity (scalar variable)
0.011398,9.124407790840499,host,bfgs,5,1000000,4,dense,identity (scalar variable)
0.128375,8.10126582278481,host,bfgs,5,10000000,4,dense,identity (scalar variable)
4.1269e-05,0.44585524243378805,host,bfgs,10,100,4,dense,identity (scalar variable)
4.28145e-05,4.2976094547408,host,bfgs,10,1000,4,dense,identity (scalar variable)
7.7745e-05,23.66711685638948,host,bfgs,10,10000,4,dense,identity (scalar variable)
0.00027284,67.43879196598739,host,bfgs,10,100000,4,dense,identity (scalar variable)
0.0158995,11.57269096512469,host,bfgs,10,1000000,4,dense,identity (scalar variable)
0.16929,10.868923149624905,host,bfgs,10,10000000,4,dense,identity (scalar variable)
4.0771999999999995e-05,0.843716275875601,host,bfgs,20,100,4,dense,identity (scalar variable)
4.4867e-05,7.667104999219917,host,bfgs,20,1000,4,dense,identity (scalar variable)
9.371e-05,36.70899583822431,host,bfgs,20,10000,4,dense,identity (scalar variable)
0.0007180999999999999,47.904191616766475,host,bfgs,20,100000,4,dense,identity (scalar variable)
0.0245625,14.005089058524172,host,bfgs,20,1000000,4,dense,identity (scalar variable)
0.249315,13.797805988408237,host,bfgs,20,10000000,4,dense,identity (scalar variable)
4.34005e-05,1.898595638299098,host,bfgs,50,100,4,dense,identity (scalar variable)
5.7215e-05,14.401817705147252,host,bfgs,50,1000,4,dense,identity (scalar variable)
0.00012733499999999999,64.71119487964818,host,bfgs,50,10000,4,dense,identity (scalar variable)
0.0036022,22.87490977735828,host,bfgs,50,100000,4,dense,identity (scalar variable)
0.05011,16.443823588106167,host,bfgs,50,1000000,4,dense,identity (scalar variable)
0.4974,16.566143948532368,host,bfgs,50,10000000,4,dense,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.0577e-05,0.25630283165339973,host,bfgs,5,100,4,dense,identity (scalar variable)
4.239e-05,2.453408822835575,host,bfgs,5,1000,4,dense,identity (scalar variable)
6.9525e-05,14.958647968356706,host,bfgs,5,10000,4,dense,identity (scalar variable)
0.000202585,51.336476047091345,host,bfgs,5,100000,4,dense,identity (scalar variable)
0.011398,9.124407790840499,host,bfgs,5,1000000,4,dense,identity (scalar variable)
0.128375,8.10126582278481,host,bfgs,5,10000000,4,dense,identity (scalar variable)
4.1269e-05,0.44585524243378805,host,bfgs,10,100,4,dense,identity (scalar variable)
4.28145e-05,4.2976094547408,host,bfgs,10,1000,4,dense,identity (scalar variable)
7.7745e-05,23.66711685638948,host,bfgs,10,10000,4,dense,identity (scalar variable)
0.00027284,67.43879196598739,host,bfgs,10,100000,4,dense,identity (scalar variable)
0.0158995,11.57269096512469,host,bfgs,10,1000000,4,dense,identity (scalar variable)
0.16929,10.868923149624905,host,bfgs,10,10000000,4,dense,identity (scalar variable)
4.0771999999999995e-05,0.843716275875601,host,bfgs,20,100,4,dense,identity (scalar variable)
4.4867e-05,7.667104999219917,host,bfgs,20,1000,4,dense,identity (scalar variable)
9.371e-05,36.70899583822431,host,bfgs,20,10000,4,dense,identity (scalar variable)
0.0007180999999999999,47.904191616766475,host,bfgs,20,100000,4,dense,identity (scalar variable)
0.0245625,14.005089058524172,host,bfgs,20,1000000,4,dense,identity (scalar variable)
0.249315,13.797805988408237,host,bfgs,20,10000000,4,dense,identity (scalar variable)
4.34005e-05,1.898595638299098,host,bfgs,50,100,4,dense,identity (scalar variable)
5.7215e-05,14.401817705147252,host,bfgs,50,1000,4,dense,identity (scalar variable)
0.00012733499999999999,64.71119487964818,host,bfgs,50,10000,4,dense,identity (scalar variable)
0.0036022,22.87490977735828,host,bfgs,50,100000,4,dense,identity (scalar variable)
0.05011,16.443823588106167,host,bfgs,50,1000000,4,dense,identity (scalar variable)
0.4974,16.566143948532368,host,bfgs,50,10000000,4,dense,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.7042e-05,0.2807623778413692,host,bfgs,5,100,4,dense,identity
3.84775e-05,2.702878305503216,host,bfgs,5,1000,4,dense,identity
6.338e-05,16.408961817608077,host,bfgs,5,10000,4,dense,identity
0.00020018000000000002,51.95324208212608,host,bfgs,5,100000,4,dense,identity
0.0106315,9.782250858298452,host,bfgs,5,1000000,4,dense,identity
0.126545,8.21842032478565,host,bfgs,5,10000000,4,dense,identity
3.8914e-05,0.4728375391889808,host,bfgs,10,100,4,dense,identity
3.98125e-05,4.62166405023548,host,bfgs,10,1000,4,dense,identity
7.0505e-05,26.097439897879582,host,bfgs,10,10000,4,dense,identity
0.00027344,67.29081334113516,host,bfgs,10,100000,4,dense,identity
0.015684999999999998,11.73095313994262,host,bfgs,10,1000000,4,dense,identity
0.167495,10.98540254932983,host,bfgs,10,10000000,4,dense,identity
3.84465e-05,0.8947498471902515,host,bfgs,20,100,4,dense,identity
4.09865e-05,8.393007453673771,host,bfgs,20,1000,4,dense,identity
8.078999999999999e-05,42.57952716920412,host,bfgs,20,10000,4,dense,identity
0.0006926500000000001,49.66433263553021,host,bfgs,20,100000,4,dense,identity
0.024424,14.08450704225352,host,bfgs,20,1000000,4,dense,identity
0.24869500000000003,13.832204105430346,host,bfgs,20,10000000,4,dense,identity
4.0274499999999995e-05,2.045959602229699,host,bfgs,50,100,4,dense,identity
5.0524999999999995e-05,16.308758040573974,host,bfgs,50,1000,4,dense,identity
0.00012199000000000002,67.5465202065743,host,bfgs,50,10000,4,dense,identity
0.00358745,22.96896123987791,host,bfgs,50,100000,4,dense,identity
0.049747,16.563812893239795,host,bfgs,50,1000000,4,dense,identity
0.49606500000000003,16.61072641690101,host,bfgs,50,10000000,4,dense,identity


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.7042e-05,0.2807623778413692,host,bfgs,5,100,4,dense,identity
3.84775e-05,2.702878305503216,host,bfgs,5,1000,4,dense,identity
6.338e-05,16.408961817608077,host,bfgs,5,10000,4,dense,identity
0.00020018000000000002,51.95324208212608,host,bfgs,5,100000,4,dense,identity
0.0106315,9.782250858298452,host,bfgs,5,1000000,4,dense,identity
0.126545,8.21842032478565,host,bfgs,5,10000000,4,dense,identity
3.8914e-05,0.4728375391889808,host,bfgs,10,100,4,dense,identity
3.98125e-05,4.62166405023548,host,bfgs,10,1000,4,dense,identity
7.0505e-05,26.097439897879582,host,bfgs,10,10000,4,dense,identity
0.00027344,67.29081334113516,host,bfgs,10,100000,4,dense,identity
0.015684999999999998,11.73095313994262,host,bfgs,10,1000000,4,dense,identity
0.167495,10.98540254932983,host,bfgs,10,10000000,4,dense,identity
3.84465e-05,0.8947498471902515,host,bfgs,20,100,4,dense,identity
4.09865e-05,8.393007453673771,host,bfgs,20,1000,4,dense,identity
8.078999999999999e-05,42.57952716920412,host,bfgs,20,10000,4,dense,identity
0.0006926500000000001,49.66433263553021,host,bfgs,20,100000,4,dense,identity
0.024424,14.08450704225352,host,bfgs,20,1000000,4,dense,identity
0.24869500000000003,13.832204105430346,host,bfgs,20,10000000,4,dense,identity
4.0274499999999995e-05,2.045959602229699,host,bfgs,50,100,4,dense,identity
5.0524999999999995e-05,16.308758040573974,host,bfgs,50,1000,4,dense,identity
0.00012199000000000002,67.5465202065743,host,bfgs,50,10000,4,dense,identity
0.00358745,22.96896123987791,host,bfgs,50,100000,4,dense,identity
0.049747,16.563812893239795,host,bfgs,50,1000000,4,dense,identity
0.49606500000000003,16.61072641690101,host,bfgs,50,10000000,4,dense,identity


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
5.002e-05,0.20791683326669333,host,bfgs,5,100,4,dense,diagonal (variable)
5.2300000000000004e-05,1.9885277246653918,host,bfgs,5,1000,4,dense,diagonal (variable)
9.947499999999999e-05,10.45488816285499,host,bfgs,5,10000,4,dense,diagonal (variable)
0.00043268500000000004,24.035961496238603,host,bfgs,5,100000,4,dense,diagonal (variable)
0.0189725,5.481618131506127,host,bfgs,5,1000000,4,dense,diagonal (variable)
0.250705,4.148301788955147,host,bfgs,5,10000000,4,dense,diagonal (variable)
4.9819000000000005e-05,0.369336999939782,host,bfgs,10,100,4,dense,diagonal (variable)
5.4705e-05,3.363495110136185,host,bfgs,10,1000,4,dense,diagonal (variable)
0.00011012000000000001,16.709044678532507,host,bfgs,10,10000,4,dense,diagonal (variable)
0.0005543,33.19502074688797,host,bfgs,10,100000,4,dense,diagonal (variable)
0.0239065,7.696651538284567,host,bfgs,10,1000000,4,dense,diagonal (variable)
0.29190499999999997,6.303420633425259,host,bfgs,10,10000000,4,dense,diagonal (variable)
5.1455e-05,0.6685453308716355,host,bfgs,20,100,4,dense,diagonal (variable)
5.626e-05,6.114468538926413,host,bfgs,20,1000,4,dense,diagonal (variable)
0.00012434,27.66607688595786,host,bfgs,20,10000,4,dense,diagonal (variable)
0.00129,26.666666666666668,host,bfgs,20,100000,4,dense,diagonal (variable)
0.032638,10.539861511122005,host,bfgs,20,1000000,4,dense,diagonal (variable)
0.372495,9.235023288903205,host,bfgs,20,10000000,4,dense,diagonal (variable)
5.2525e-05,1.5687767729652546,host,bfgs,50,100,4,dense,diagonal (variable)
6.694e-05,12.309530923214819,host,bfgs,50,1000,4,dense,diagonal (variable)
0.00015571999999999998,52.91548933984075,host,bfgs,50,10000,4,dense,diagonal (variable)
0.0043341,19.01202095013959,host,bfgs,50,100000,4,dense,diagonal (variable)
0.057725000000000005,14.274577739281073,host,bfgs,50,1000000,4,dense,diagonal (variable)
0.61995,13.29139446729575,host,bfgs,50,10000000,4,dense,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
5.002e-05,0.20791683326669333,host,bfgs,5,100,4,dense,diagonal (variable)
5.2300000000000004e-05,1.9885277246653918,host,bfgs,5,1000,4,dense,diagonal (variable)
9.947499999999999e-05,10.45488816285499,host,bfgs,5,10000,4,dense,diagonal (variable)
0.00043268500000000004,24.035961496238603,host,bfgs,5,100000,4,dense,diagonal (variable)
0.0189725,5.481618131506127,host,bfgs,5,1000000,4,dense,diagonal (variable)
0.250705,4.148301788955147,host,bfgs,5,10000000,4,dense,diagonal (variable)
4.9819000000000005e-05,0.369336999939782,host,bfgs,10,100,4,dense,diagonal (variable)
5.4705e-05,3.363495110136185,host,bfgs,10,1000,4,dense,diagonal (variable)
0.00011012000000000001,16.709044678532507,host,bfgs,10,10000,4,dense,diagonal (variable)
0.0005543,33.19502074688797,host,bfgs,10,100000,4,dense,diagonal (variable)
0.0239065,7.696651538284567,host,bfgs,10,1000000,4,dense,diagonal (variable)
0.29190499999999997,6.303420633425259,host,bfgs,10,10000000,4,dense,diagonal (variable)
5.1455e-05,0.6685453308716355,host,bfgs,20,100,4,dense,diagonal (variable)
5.626e-05,6.114468538926413,host,bfgs,20,1000,4,dense,diagonal (variable)
0.00012434,27.66607688595786,host,bfgs,20,10000,4,dense,diagonal (variable)
0.00129,26.666666666666668,host,bfgs,20,100000,4,dense,diagonal (variable)
0.032638,10.539861511122005,host,bfgs,20,1000000,4,dense,diagonal (variable)
0.372495,9.235023288903205,host,bfgs,20,10000000,4,dense,diagonal (variable)
5.2525e-05,1.5687767729652546,host,bfgs,50,100,4,dense,diagonal (variable)
6.694e-05,12.309530923214819,host,bfgs,50,1000,4,dense,diagonal (variable)
0.00015571999999999998,52.91548933984075,host,bfgs,50,10000,4,dense,diagonal (variable)
0.0043341,19.01202095013959,host,bfgs,50,100000,4,dense,diagonal (variable)
0.057725000000000005,14.274577739281073,host,bfgs,50,1000000,4,dense,diagonal (variable)
0.61995,13.29139446729575,host,bfgs,50,10000000,4,dense,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.7596e-05,0.2766251728907331,host,bfgs,5,100,4,dense,diagonal
3.9168e-05,2.6552287581699345,host,bfgs,5,1000,4,dense,diagonal
6.631000000000001e-05,15.683908912682853,host,bfgs,5,10000,4,dense,diagonal
0.00019694500000000002,52.80662113788112,host,bfgs,5,100000,4,dense,diagonal
0.0110265,9.431823334693693,host,bfgs,5,1000000,4,dense,diagonal
0.12871,8.080180250174813,host,bfgs,5,10000000,4,dense,diagonal
3.85795e-05,0.4769372335048407,host,bfgs,10,100,4,dense,diagonal
3.9038e-05,4.713356217019315,host,bfgs,10,1000,4,dense,diagonal
7.4885e-05,24.5710088802831,host,bfgs,10,10000,4,dense,diagonal
0.0002672,68.8622754491018,host,bfgs,10,100000,4,dense,diagonal
0.015663,11.747430249632892,host,bfgs,10,1000000,4,dense,diagonal
0.16974,10.840108401084011,host,bfgs,10,10000000,4,dense,diagonal
4.15935e-05,0.8270523038455528,host,bfgs,20,100,4,dense,diagonal
4.07435e-05,8.443064537901751,host,bfgs,20,1000,4,dense,diagonal
8.4415e-05,40.75105135343245,host,bfgs,20,10000,4,dense,diagonal
0.00072135,47.68836209884245,host,bfgs,20,100000,4,dense,diagonal
0.0245355,14.02050090684926,host,bfgs,20,1000000,4,dense,diagonal
0.249615,13.781223083548664,host,bfgs,20,10000000,4,dense,diagonal
3.9916499999999996e-05,2.064309245550086,host,bfgs,50,100,4,dense,diagonal
5.245e-05,15.710200190657769,host,bfgs,50,1000,4,dense,diagonal
0.000118545,69.50946897802523,host,bfgs,50,10000,4,dense,diagonal
0.0036193500000000003,22.76651885006976,host,bfgs,50,100000,4,dense,diagonal
0.05005,16.463536463536464,host,bfgs,50,1000000,4,dense,diagonal
0.49670500000000006,16.58932364280609,host,bfgs,50,10000000,4,dense,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.7596e-05,0.2766251728907331,host,bfgs,5,100,4,dense,diagonal
3.9168e-05,2.6552287581699345,host,bfgs,5,1000,4,dense,diagonal
6.631000000000001e-05,15.683908912682853,host,bfgs,5,10000,4,dense,diagonal
0.00019694500000000002,52.80662113788112,host,bfgs,5,100000,4,dense,diagonal
0.0110265,9.431823334693693,host,bfgs,5,1000000,4,dense,diagonal
0.12871,8.080180250174813,host,bfgs,5,10000000,4,dense,diagonal
3.85795e-05,0.4769372335048407,host,bfgs,10,100,4,dense,diagonal
3.9038e-05,4.713356217019315,host,bfgs,10,1000,4,dense,diagonal
7.4885e-05,24.5710088802831,host,bfgs,10,10000,4,dense,diagonal
0.0002672,68.8622754491018,host,bfgs,10,100000,4,dense,diagonal
0.015663,11.747430249632892,host,bfgs,10,1000000,4,dense,diagonal
0.16974,10.840108401084011,host,bfgs,10,10000000,4,dense,diagonal
4.15935e-05,0.8270523038455528,host,bfgs,20,100,4,dense,diagonal
4.07435e-05,8.443064537901751,host,bfgs,20,1000,4,dense,diagonal
8.4415e-05,40.75105135343245,host,bfgs,20,10000,4,dense,diagonal
0.00072135,47.68836209884245,host,bfgs,20,100000,4,dense,diagonal
0.0245355,14.02050090684926,host,bfgs,20,1000000,4,dense,diagonal
0.249615,13.781223083548664,host,bfgs,20,10000000,4,dense,diagonal
3.9916499999999996e-05,2.064309245550086,host,bfgs,50,100,4,dense,diagonal
5.245e-05,15.710200190657769,host,bfgs,50,1000,4,dense,diagonal
0.000118545,69.50946897802523,host,bfgs,50,10000,4,dense,diagonal
0.0036193500000000003,22.76651885006976,host,bfgs,50,100000,4,dense,diagonal
0.05005,16.463536463536464,host,bfgs,50,1000000,4,dense,diagonal
0.49670500000000006,16.58932364280609,host,bfgs,50,10000000,4,dense,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.recursive.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.2120500000000005e-05,0.32378076306408676,host,bfgs,5,100,4,recursive,identity (scalar variable)
3.5004e-05,2.971089018397897,host,bfgs,5,1000,4,recursive,identity (scalar variable)
5.07e-05,20.512820512820515,host,bfgs,5,10000,4,recursive,identity (scalar variable)
0.000202015,51.48132564413534,host,bfgs,5,100000,4,recursive,identity (scalar variable)
0.0087125,11.93687230989957,host,bfgs,5,1000000,4,recursive,identity (scalar variable)
0.15381,6.761588973408751,host,bfgs,5,10000000,4,recursive,identity (scalar variable)
5.144499999999999e-05,0.35766352415200703,host,bfgs,10,100,4,recursive,identity (scalar variable)
5.347e-05,3.441181971198803,host,bfgs,10,1000,4,recursive,identity (scalar variable)
9.172e-05,20.061055385957264,host,bfgs,10,10000,4,recursive,identity (scalar variable)
0.000345005,53.332560397675394,host,bfgs,10,100000,4,recursive,identity (scalar variable)
0.0124325,14.799919565654534,host,bfgs,10,1000000,4,recursive,identity (scalar variable)
0.230705,7.975553195639453,host,bfgs,10,10000000,4,recursive,identity (scalar variable)
9.240500000000001e-05,0.3722742275850874,host,bfgs,20,100,4,recursive,identity (scalar variable)
9.2385e-05,3.7235481950533096,host,bfgs,20,1000,4,recursive,identity (scalar variable)
0.000153725,22.377622377622377,host,bfgs,20,10000,4,recursive,identity (scalar variable)
0.0008788499999999999,39.142060647437,host,bfgs,20,100000,4,recursive,identity (scalar variable)
0.0202005,17.02928145342937,host,bfgs,20,1000000,4,recursive,identity (scalar variable)
0.345835,9.946940014746918,host,bfgs,20,10000000,4,recursive,identity (scalar variable)
0.00019842000000000001,0.41528071766958974,host,bfgs,50,100,4,recursive,identity (scalar variable)
0.00021059999999999997,3.9126305792972467,host,bfgs,50,1000,4,recursive,identity (scalar variable)
0.00033608499999999996,24.51760715295238,host,bfgs,50,10000,4,recursive,identity (scalar variable)
0.0034406,23.94931116665698,host,bfgs,50,100000,4,recursive,identity (scalar variable)
0.0438065,18.809993950669423,host,bfgs,50,1000000,4,recursive,identity (scalar variable)
0.69135,11.918709770738412,host,bfgs,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.recursive.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.2120500000000005e-05,0.32378076306408676,host,bfgs,5,100,4,recursive,identity (scalar variable)
3.5004e-05,2.971089018397897,host,bfgs,5,1000,4,recursive,identity (scalar variable)
5.07e-05,20.512820512820515,host,bfgs,5,10000,4,recursive,identity (scalar variable)
0.000202015,51.48132564413534,host,bfgs,5,100000,4,recursive,identity (scalar variable)
0.0087125,11.93687230989957,host,bfgs,5,1000000,4,recursive,identity (scalar variable)
0.15381,6.761588973408751,host,bfgs,5,10000000,4,recursive,identity (scalar variable)
5.144499999999999e-05,0.35766352415200703,host,bfgs,10,100,4,recursive,identity (scalar variable)
5.347e-05,3.441181971198803,host,bfgs,10,1000,4,recursive,identity (scalar variable)
9.172e-05,20.061055385957264,host,bfgs,10,10000,4,recursive,identity (scalar variable)
0.000345005,53.332560397675394,host,bfgs,10,100000,4,recursive,identity (scalar variable)
0.0124325,14.799919565654534,host,bfgs,10,1000000,4,recursive,identity (scalar variable)
0.230705,7.975553195639453,host,bfgs,10,10000000,4,recursive,identity (scalar variable)
9.240500000000001e-05,0.3722742275850874,host,bfgs,20,100,4,recursive,identity (scalar variable)
9.2385e-05,3.7235481950533096,host,bfgs,20,1000,4,recursive,identity (scalar variable)
0.000153725,22.377622377622377,host,bfgs,20,10000,4,recursive,identity (scalar variable)
0.0008788499999999999,39.142060647437,host,bfgs,20,100000,4,recursive,identity (scalar variable)
0.0202005,17.02928145342937,host,bfgs,20,1000000,4,recursive,identity (scalar variable)
0.345835,9.946940014746918,host,bfgs,20,10000000,4,recursive,identity (scalar variable)
0.00019842000000000001,0.41528071766958974,host,bfgs,50,100,4,recursive,identity (scalar variable)
0.00021059999999999997,3.9126305792972467,host,bfgs,50,1000,4,recursive,identity (scalar variable)
0.00033608499999999996,24.51760715295238,host,bfgs,50,10000,4,recursive,identity (scalar variable)
0.0034406,23.94931116665698,host,bfgs,50,100000,4,recursive,identity (scalar variable)
0.0438065,18.809993950669423,host,bfgs,50,1000000,4,recursive,identity (scalar variable)
0.69135,11.918709770738412,host,bfgs,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.recursive.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.9354499999999998e-05,0.354289802244971,host,bfgs,5,100,4,recursive,identity
2.98515e-05,3.4839120312212115,host,bfgs,5,1000,4,recursive,identity
4.7498e-05,21.89565876457956,host,bfgs,5,10000,4,recursive,identity
0.00019816000000000001,52.482842147759385,host,bfgs,5,100000,4,recursive,identity
0.0085985,12.09513287201256,host,bfgs,5,1000000,4,recursive,identity
0.15264,6.813417190775682,host,bfgs,5,10000000,4,recursive,identity
4.8872e-05,0.3764936978228843,host,bfgs,10,100,4,recursive,identity
4.98065e-05,3.6942969291156778,host,bfgs,10,1000,4,recursive,identity
8.898e-05,20.67880422566869,host,bfgs,10,10000,4,recursive,identity
0.00033664,54.65779467680609,host,bfgs,10,100000,4,recursive,identity
0.012328,14.925373134328357,host,bfgs,10,1000000,4,recursive,identity
0.22909000000000002,8.03177790388057,host,bfgs,10,10000000,4,recursive,identity
8.8675e-05,0.38793346489991537,host,bfgs,20,100,4,recursive,identity
8.8965e-05,3.866689147417524,host,bfgs,20,1000,4,recursive,identity
0.00015424,22.30290456431535,host,bfgs,20,10000,4,recursive,identity
0.0009641999999999999,35.67724538477495,host,bfgs,20,100000,4,recursive,identity
0.020139999999999998,17.08043694141013,host,bfgs,20,1000000,4,recursive,identity
0.36861,9.332356691354006,host,bfgs,20,10000000,4,recursive,identity
0.000197365,0.41750057000988017,host,bfgs,50,100,4,recursive,identity
0.0002026,4.067127344521224,host,bfgs,50,1000,4,recursive,identity
0.0003298,24.984839296543363,host,bfgs,50,10000,4,recursive,identity
0.00348295,23.658105915962043,host,bfgs,50,100000,4,recursive,identity
0.0437215,18.846562903834496,host,bfgs,50,1000000,4,recursive,identity
0.78905,10.442937709904314,host,bfgs,50,10000000,4,recursive,identity


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.recursive.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.9354499999999998e-05,0.354289802244971,host,bfgs,5,100,4,recursive,identity
2.98515e-05,3.4839120312212115,host,bfgs,5,1000,4,recursive,identity
4.7498e-05,21.89565876457956,host,bfgs,5,10000,4,recursive,identity
0.00019816000000000001,52.482842147759385,host,bfgs,5,100000,4,recursive,identity
0.0085985,12.09513287201256,host,bfgs,5,1000000,4,recursive,identity
0.15264,6.813417190775682,host,bfgs,5,10000000,4,recursive,identity
4.8872e-05,0.3764936978228843,host,bfgs,10,100,4,recursive,identity
4.98065e-05,3.6942969291156778,host,bfgs,10,1000,4,recursive,identity
8.898e-05,20.67880422566869,host,bfgs,10,10000,4,recursive,identity
0.00033664,54.65779467680609,host,bfgs,10,100000,4,recursive,identity
0.012328,14.925373134328357,host,bfgs,10,1000000,4,recursive,identity
0.22909000000000002,8.03177790388057,host,bfgs,10,10000000,4,recursive,identity
8.8675e-05,0.38793346489991537,host,bfgs,20,100,4,recursive,identity
8.8965e-05,3.866689147417524,host,bfgs,20,1000,4,recursive,identity
0.00015424,22.30290456431535,host,bfgs,20,10000,4,recursive,identity
0.0009641999999999999,35.67724538477495,host,bfgs,20,100000,4,recursive,identity
0.020139999999999998,17.08043694141013,host,bfgs,20,1000000,4,recursive,identity
0.36861,9.332356691354006,host,bfgs,20,10000000,4,recursive,identity
0.000197365,0.41750057000988017,host,bfgs,50,100,4,recursive,identity
0.0002026,4.067127344521224,host,bfgs,50,1000,4,recursive,identity
0.0003298,24.984839296543363,host,bfgs,50,10000,4,recursive,identity
0.00348295,23.658105915962043,host,bfgs,50,100000,4,recursive,identity
0.0437215,18.846562903834496,host,bfgs,50,1000000,4,recursive,identity
0.78905,10.442937709904314,host,bfgs,50,10000000,4,recursive,identity


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.recursive.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.0497e-05,0.25680914635652025,host,bfgs,5,100,4,recursive,diagonal (variable)
4.3155e-05,2.4099177383848915,host,bfgs,5,1000,4,recursive,diagonal (variable)
8.796e-05,11.823556161891768,host,bfgs,5,10000,4,recursive,diagonal (variable)
0.00042806500000000004,24.2953757022882,host,bfgs,5,100000,4,recursive,diagonal (variable)
0.017051,6.099349011788165,host,bfgs,5,1000000,4,recursive,diagonal (variable)
0.27571500000000004,3.7720109533394983,host,bfgs,5,10000000,4,recursive,diagonal (variable)
6.0085e-05,0.3062328368145128,host,bfgs,10,100,4,recursive,diagonal (variable)
6.251e-05,2.9435290353543433,host,bfgs,10,1000,4,recursive,diagonal (variable)
0.00012286,14.97639589776982,host,bfgs,10,10000,4,recursive,diagonal (variable)
0.00061205,30.062903357568825,host,bfgs,10,100000,4,recursive,diagonal (variable)
0.0207475,8.868538378117846,host,bfgs,10,1000000,4,recursive,diagonal (variable)
0.35275500000000004,5.216084818074867,host,bfgs,10,10000000,4,recursive,diagonal (variable)
9.687e-05,0.3551151027149788,host,bfgs,20,100,4,recursive,diagonal (variable)
0.000100775,3.4135450260481273,host,bfgs,20,1000,4,recursive,diagonal (variable)
0.00018156500000000001,18.946382838102053,host,bfgs,20,10000,4,recursive,diagonal (variable)
0.0013521,25.44190518452777,host,bfgs,20,100000,4,recursive,diagonal (variable)
0.0283495,12.134252808691512,host,bfgs,20,1000000,4,recursive,diagonal (variable)
0.493565,6.969700039508474,host,bfgs,20,10000000,4,recursive,diagonal (variable)
0.00020766500000000003,0.39679291166060715,host,bfgs,50,100,4,recursive,diagonal (variable)
0.000217725,3.784590653347112,host,bfgs,50,1000,4,recursive,diagonal (variable)
0.000353195,23.329888588456804,host,bfgs,50,10000,4,recursive,diagonal (variable)
0.0040939999999999995,20.12701514411334,host,bfgs,50,100000,4,recursive,diagonal (variable)
0.051844999999999995,15.893528787732667,host,bfgs,50,1000000,4,recursive,diagonal (variable)
0.89915,9.16421064338542,host,bfgs,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.recursive.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.0497e-05,0.25680914635652025,host,bfgs,5,100,4,recursive,diagonal (variable)
4.3155e-05,2.4099177383848915,host,bfgs,5,1000,4,recursive,diagonal (variable)
8.796e-05,11.823556161891768,host,bfgs,5,10000,4,recursive,diagonal (variable)
0.00042806500000000004,24.2953757022882,host,bfgs,5,100000,4,recursive,diagonal (variable)
0.017051,6.099349011788165,host,bfgs,5,1000000,4,recursive,diagonal (variable)
0.27571500000000004,3.7720109533394983,host,bfgs,5,10000000,4,recursive,diagonal (variable)
6.0085e-05,0.3062328368145128,host,bfgs,10,100,4,recursive,diagonal (variable)
6.251e-05,2.9435290353543433,host,bfgs,10,1000,4,recursive,diagonal (variable)
0.00012286,14.97639589776982,host,bfgs,10,10000,4,recursive,diagonal (variable)
0.00061205,30.062903357568825,host,bfgs,10,100000,4,recursive,diagonal (variable)
0.0207475,8.868538378117846,host,bfgs,10,1000000,4,recursive,diagonal (variable)
0.35275500000000004,5.216084818074867,host,bfgs,10,10000000,4,recursive,diagonal (variable)
9.687e-05,0.3551151027149788,host,bfgs,20,100,4,recursive,diagonal (variable)
0.000100775,3.4135450260481273,host,bfgs,20,1000,4,recursive,diagonal (variable)
0.00018156500000000001,18.946382838102053,host,bfgs,20,10000,4,recursive,diagonal (variable)
0.0013521,25.44190518452777,host,bfgs,20,100000,4,recursive,diagonal (variable)
0.0283495,12.134252808691512,host,bfgs,20,1000000,4,recursive,diagonal (variable)
0.493565,6.969700039508474,host,bfgs,20,10000000,4,recursive,diagonal (variable)
0.00020766500000000003,0.39679291166060715,host,bfgs,50,100,4,recursive,diagonal (variable)
0.000217725,3.784590653347112,host,bfgs,50,1000,4,recursive,diagonal (variable)
0.000353195,23.329888588456804,host,bfgs,50,10000,4,recursive,diagonal (variable)
0.0040939999999999995,20.12701514411334,host,bfgs,50,100000,4,recursive,diagonal (variable)
0.051844999999999995,15.893528787732667,host,bfgs,50,1000000,4,recursive,diagonal (variable)
0.89915,9.16421064338542,host,bfgs,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.recursive.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.0475499999999996e-05,0.34125773162048206,host,bfgs,5,100,4,recursive,diagonal
3.05e-05,3.4098360655737707,host,bfgs,5,1000,4,recursive,diagonal
4.88495e-05,21.28988014206901,host,bfgs,5,10000,4,recursive,diagonal
0.00019553000000000002,53.18876898685623,host,bfgs,5,100000,4,recursive,diagonal
0.008859,11.739473981261993,host,bfgs,5,1000000,4,recursive,diagonal
0.153395,6.779882003976661,host,bfgs,5,10000000,4,recursive,diagonal
4.9402e-05,0.3724545564956884,host,bfgs,10,100,4,recursive,diagonal
5.1225e-05,3.591996095656418,host,bfgs,10,1000,4,recursive,diagonal
8.862e-05,20.762807492665313,host,bfgs,10,10000,4,recursive,diagonal
0.000324375,56.72447013487476,host,bfgs,10,100000,4,recursive,diagonal
0.012601000000000001,14.602015713038647,host,bfgs,10,1000000,4,recursive,diagonal
0.23093499999999997,7.967609933531081,host,bfgs,10,10000000,4,recursive,diagonal
8.743499999999999e-05,0.3934351232344027,host,bfgs,20,100,4,recursive,diagonal
9.016e-05,3.8154392191659268,host,bfgs,20,1000,4,recursive,diagonal
0.000161005,21.365796093289028,host,bfgs,20,10000,4,recursive,diagonal
0.000937,36.71291355389541,host,bfgs,20,100000,4,recursive,diagonal
0.020458499999999998,16.814526969230393,host,bfgs,20,1000000,4,recursive,diagonal
0.37083499999999997,9.276362802863808,host,bfgs,20,10000000,4,recursive,diagonal
0.00020239,0.4071347398586887,host,bfgs,50,100,4,recursive,diagonal
0.000206195,3.9962171730643323,host,bfgs,50,1000,4,recursive,diagonal
0.00032718,25.18491350327037,host,bfgs,50,10000,4,recursive,diagonal
0.00349285,23.591050288446397,host,bfgs,50,100000,4,recursive,diagonal
0.044021500000000005,18.718126370069168,host,bfgs,50,1000000,4,recursive,diagonal
0.7906500000000001,10.4218048441156,host,bfgs,50,10000000,4,recursive,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.host.bfgs.recursive.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.0475499999999996e-05,0.34125773162048206,host,bfgs,5,100,4,recursive,diagonal
3.05e-05,3.4098360655737707,host,bfgs,5,1000,4,recursive,diagonal
4.88495e-05,21.28988014206901,host,bfgs,5,10000,4,recursive,diagonal
0.00019553000000000002,53.18876898685623,host,bfgs,5,100000,4,recursive,diagonal
0.008859,11.739473981261993,host,bfgs,5,1000000,4,recursive,diagonal
0.153395,6.779882003976661,host,bfgs,5,10000000,4,recursive,diagonal
4.9402e-05,0.3724545564956884,host,bfgs,10,100,4,recursive,diagonal
5.1225e-05,3.591996095656418,host,bfgs,10,1000,4,recursive,diagonal
8.862e-05,20.762807492665313,host,bfgs,10,10000,4,recursive,diagonal
0.000324375,56.72447013487476,host,bfgs,10,100000,4,recursive,diagonal
0.012601000000000001,14.602015713038647,host,bfgs,10,1000000,4,recursive,diagonal
0.23093499999999997,7.967609933531081,host,bfgs,10,10000000,4,recursive,diagonal
8.743499999999999e-05,0.3934351232344027,host,bfgs,20,100,4,recursive,diagonal
9.016e-05,3.8154392191659268,host,bfgs,20,1000,4,recursive,diagonal
0.000161005,21.365796093289028,host,bfgs,20,10000,4,recursive,diagonal
0.000937,36.71291355389541,host,bfgs,20,100000,4,recursive,diagonal
0.020458499999999998,16.814526969230393,host,bfgs,20,1000000,4,recursive,diagonal
0.37083499999999997,9.276362802863808,host,bfgs,20,10000000,4,recursive,diagonal
0.00020239,0.4071347398586887,host,bfgs,50,100,4,recursive,diagonal
0.000206195,3.9962171730643323,host,bfgs,50,1000,4,recursive,diagonal
0.00032718,25.18491350327037,host,bfgs,50,10000,4,recursive,diagonal
0.00349285,23.591050288446397,host,bfgs,50,100000,4,recursive,diagonal
0.044021500000000005,18.718126370069168,host,bfgs,50,1000000,4,recursive,diagonal
0.7906500000000001,10.4218048441156,host,bfgs,50,10000000,4,recursive,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.38175e-05,0.23734809151594682,host,dbfgs+inplace,5,100,4,recursive,identity (scalar variable)
4.57455e-05,2.2734476615186194,host,dbfgs+inplace,5,1000,4,recursive,identity (scalar variable)
7.1555e-05,14.534274334428062,host,dbfgs+inplace,5,10000,4,recursive,identity (scalar variable)
0.000231115,44.99924280120287,host,dbfgs+inplace,5,100000,4,recursive,identity (scalar variable)
0.010571,9.838236685271024,host,dbfgs+inplace,5,1000000,4,recursive,identity (scalar variable)
0.129215,8.048601168594978,host,dbfgs+inplace,5,10000000,4,recursive,identity (scalar variable)
4.48805e-05,0.4099776072013458,host,dbfgs+inplace,10,100,4,recursive,identity (scalar variable)
4.77935e-05,3.8498959063470974,host,dbfgs+inplace,10,1000,4,recursive,identity (scalar variable)
8.371500000000001e-05,21.97933464731529,host,dbfgs+inplace,10,10000,4,recursive,identity (scalar variable)
0.000291465,63.12936373149435,host,dbfgs+inplace,10,100000,4,recursive,identity (scalar variable)
0.0159355,11.546547017664963,host,dbfgs+inplace,10,1000000,4,recursive,identity (scalar variable)
0.17073,10.777250629649155,host,dbfgs+inplace,10,10000000,4,recursive,identity (scalar variable)
4.4975e-05,0.7648693718732629,host,dbfgs+inplace,20,100,4,recursive,identity (scalar variable)
4.81325e-05,7.146938139510726,host,dbfgs+inplace,20,1000,4,recursive,identity (scalar variable)
9.8635e-05,34.87605819435292,host,dbfgs+inplace,20,10000,4,recursive,identity (scalar variable)
0.00072865,47.210594935840255,host,dbfgs+inplace,20,100000,4,recursive,identity (scalar variable)
0.02449,14.046549612086565,host,dbfgs+inplace,20,1000000,4,recursive,identity (scalar variable)
0.25207999999999997,13.646461440812443,host,dbfgs+inplace,20,10000000,4,recursive,identity (scalar variable)
4.7244000000000004e-05,1.7441368216069766,host,dbfgs+inplace,50,100,4,recursive,identity (scalar variable)
5.9195000000000005e-05,13.920094602584676,host,dbfgs+inplace,50,1000,4,recursive,identity (scalar variable)
0.00013735,59.992719330178375,host,dbfgs+inplace,50,10000,4,recursive,identity (scalar variable)
0.0036697,22.454151565523066,host,dbfgs+inplace,50,100000,4,recursive,identity (scalar variable)
0.050214999999999996,16.409439410534702,host,dbfgs+inplace,50,1000000,4,recursive,identity (scalar variable)
0.50495,16.318447371026835,host,dbfgs+inplace,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.38175e-05,0.23734809151594682,host,dbfgs+inplace,5,100,4,recursive,identity (scalar variable)
4.57455e-05,2.2734476615186194,host,dbfgs+inplace,5,1000,4,recursive,identity (scalar variable)
7.1555e-05,14.534274334428062,host,dbfgs+inplace,5,10000,4,recursive,identity (scalar variable)
0.000231115,44.99924280120287,host,dbfgs+inplace,5,100000,4,recursive,identity (scalar variable)
0.010571,9.838236685271024,host,dbfgs+inplace,5,1000000,4,recursive,identity (scalar variable)
0.129215,8.048601168594978,host,dbfgs+inplace,5,10000000,4,recursive,identity (scalar variable)
4.48805e-05,0.4099776072013458,host,dbfgs+inplace,10,100,4,recursive,identity (scalar variable)
4.77935e-05,3.8498959063470974,host,dbfgs+inplace,10,1000,4,recursive,identity (scalar variable)
8.371500000000001e-05,21.97933464731529,host,dbfgs+inplace,10,10000,4,recursive,identity (scalar variable)
0.000291465,63.12936373149435,host,dbfgs+inplace,10,100000,4,recursive,identity (scalar variable)
0.0159355,11.546547017664963,host,dbfgs+inplace,10,1000000,4,recursive,identity (scalar variable)
0.17073,10.777250629649155,host,dbfgs+inplace,10,10000000,4,recursive,identity (scalar variable)
4.4975e-05,0.7648693718732629,host,dbfgs+inplace,20,100,4,recursive,identity (scalar variable)
4.81325e-05,7.146938139510726,host,dbfgs+inplace,20,1000,4,recursive,identity (scalar variable)
9.8635e-05,34.87605819435292,host,dbfgs+inplace,20,10000,4,recursive,identity (scalar variable)
0.00072865,47.210594935840255,host,dbfgs+inplace,20,100000,4,recursive,identity (scalar variable)
0.02449,14.046549612086565,host,dbfgs+inplace,20,1000000,4,recursive,identity (scalar variable)
0.25207999999999997,13.646461440812443,host,dbfgs+inplace,20,10000000,4,recursive,identity (scalar variable)
4.7244000000000004e-05,1.7441368216069766,host,dbfgs+inplace,50,100,4,recursive,identity (scalar variable)
5.9195000000000005e-05,13.920094602584676,host,dbfgs+inplace,50,1000,4,recursive,identity (scalar variable)
0.00013735,59.992719330178375,host,dbfgs+inplace,50,10000,4,recursive,identity (scalar variable)
0.0036697,22.454151565523066,host,dbfgs+inplace,50,100000,4,recursive,identity (scalar variable)
0.050214999999999996,16.409439410534702,host,dbfgs+inplace,50,1000000,4,recursive,identity (scalar variable)
0.50495,16.318447371026835,host,dbfgs+inplace,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.dbfgs+inplace.recursive.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.59345e-05,0.28941546424745024,host,dbfgs+inplace,5,100,4,recursive,identity
3.6777000000000004e-05,2.827854365500176,host,dbfgs+inplace,5,1000,4,recursive,identity
6.178e-05,16.83392683716413,host,dbfgs+inplace,5,10000,4,recursive,identity
0.000196255,52.99228045145347,host,dbfgs+inplace,5,100000,4,recursive,identity
0.009864000000000001,10.543390105433899,host,dbfgs+inplace,5,1000000,4,recursive,identity
0.12164,8.549819138441302,host,dbfgs+inplace,5,10000000,4,recursive,identity
3.634e-05,0.5063291139240507,host,dbfgs+inplace,10,100,4,recursive,identity
3.7942e-05,4.849507142480629,host,dbfgs+inplace,10,1000,4,recursive,identity
7.421500000000001e-05,24.792831637809066,host,dbfgs+inplace,10,10000,4,recursive,identity
0.00026045,70.64695718947974,host,dbfgs+inplace,10,100000,4,recursive,identity
0.015454,11.906302575385014,host,dbfgs+inplace,10,1000000,4,recursive,identity
0.163415,11.259676284306826,host,dbfgs+inplace,10,10000000,4,recursive,identity
3.64445e-05,0.9439010001509144,host,dbfgs+inplace,20,100,4,recursive,identity
3.93505e-05,8.741947370427313,host,dbfgs+inplace,20,1000,4,recursive,identity
8.12e-05,42.364532019704434,host,dbfgs+inplace,20,10000,4,recursive,identity
0.0006747999999999999,50.97806757557796,host,dbfgs+inplace,20,100000,4,recursive,identity
0.0239955,14.336021337334083,host,dbfgs+inplace,20,1000000,4,recursive,identity
0.244805,14.052000571883745,host,dbfgs+inplace,20,10000000,4,recursive,identity
3.8094000000000005e-05,2.1630702997847426,host,dbfgs+inplace,50,100,4,recursive,identity
4.9351500000000003e-05,16.696554309392823,host,dbfgs+inplace,50,1000,4,recursive,identity
0.00011669,70.61444853886367,host,dbfgs+inplace,50,10000,4,recursive,identity
0.0036297000000000005,22.701600683252057,host,dbfgs+inplace,50,100000,4,recursive,identity
0.0492775,16.72162751762975,host,dbfgs+inplace,50,1000000,4,recursive,identity
0.49865000000000004,16.524616464454024,host,dbfgs+inplace,50,10000000,4,recursive,identity


==> rework/polaris_mpi_csv/polaris-mpi.host.dbfgs+inplace.recursive.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.59345e-05,0.28941546424745024,host,dbfgs+inplace,5,100,4,recursive,identity
3.6777000000000004e-05,2.827854365500176,host,dbfgs+inplace,5,1000,4,recursive,identity
6.178e-05,16.83392683716413,host,dbfgs+inplace,5,10000,4,recursive,identity
0.000196255,52.99228045145347,host,dbfgs+inplace,5,100000,4,recursive,identity
0.009864000000000001,10.543390105433899,host,dbfgs+inplace,5,1000000,4,recursive,identity
0.12164,8.549819138441302,host,dbfgs+inplace,5,10000000,4,recursive,identity
3.634e-05,0.5063291139240507,host,dbfgs+inplace,10,100,4,recursive,identity
3.7942e-05,4.849507142480629,host,dbfgs+inplace,10,1000,4,recursive,identity
7.421500000000001e-05,24.792831637809066,host,dbfgs+inplace,10,10000,4,recursive,identity
0.00026045,70.64695718947974,host,dbfgs+inplace,10,100000,4,recursive,identity
0.015454,11.906302575385014,host,dbfgs+inplace,10,1000000,4,recursive,identity
0.163415,11.259676284306826,host,dbfgs+inplace,10,10000000,4,recursive,identity
3.64445e-05,0.9439010001509144,host,dbfgs+inplace,20,100,4,recursive,identity
3.93505e-05,8.741947370427313,host,dbfgs+inplace,20,1000,4,recursive,identity
8.12e-05,42.364532019704434,host,dbfgs+inplace,20,10000,4,recursive,identity
0.0006747999999999999,50.97806757557796,host,dbfgs+inplace,20,100000,4,recursive,identity
0.0239955,14.336021337334083,host,dbfgs+inplace,20,1000000,4,recursive,identity
0.244805,14.052000571883745,host,dbfgs+inplace,20,10000000,4,recursive,identity
3.8094000000000005e-05,2.1630702997847426,host,dbfgs+inplace,50,100,4,recursive,identity
4.9351500000000003e-05,16.696554309392823,host,dbfgs+inplace,50,1000,4,recursive,identity
0.00011669,70.61444853886367,host,dbfgs+inplace,50,10000,4,recursive,identity
0.0036297000000000005,22.701600683252057,host,dbfgs+inplace,50,100000,4,recursive,identity
0.0492775,16.72162751762975,host,dbfgs+inplace,50,1000000,4,recursive,identity
0.49865000000000004,16.524616464454024,host,dbfgs+inplace,50,10000000,4,recursive,identity


==> rework/polaris_mpi_csv/polaris-mpi.host.dbfgs+inplace.recursive.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
5.3925e-05,0.19286045433472415,host,dbfgs+inplace,5,100,4,recursive,diagonal (variable)
5.7260000000000004e-05,1.8162766329025497,host,dbfgs+inplace,5,1000,4,recursive,diagonal (variable)
0.00010347,10.051222576592249,host,dbfgs+inplace,5,10000,4,recursive,diagonal (variable)
0.00041244000000000003,25.21578896324314,host,dbfgs+inplace,5,100000,4,recursive,diagonal (variable)
0.017298,6.01225575211007,host,dbfgs+inplace,5,1000000,4,recursive,diagonal (variable)
0.23035999999999998,4.514672686230249,host,dbfgs+inplace,5,10000000,4,recursive,diagonal (variable)
5.4264999999999996e-05,0.33907675297152867,host,dbfgs+inplace,10,100,4,recursive,diagonal (variable)
5.7655e-05,3.1913971034602375,host,dbfgs+inplace,10,1000,4,recursive,diagonal (variable)
0.00011749499999999999,15.66024086131325,host,dbfgs+inplace,10,10000,4,recursive,diagonal (variable)
0.0005295,34.74976392823418,host,dbfgs+inplace,10,100000,4,recursive,diagonal (variable)
0.0228885,8.038971535924155,host,dbfgs+inplace,10,1000000,4,recursive,diagonal (variable)
0.27081,6.7944315202540535,host,dbfgs+inplace,10,10000000,4,recursive,diagonal (variable)
5.4045e-05,0.6365066148579888,host,dbfgs+inplace,20,100,4,recursive,diagonal (variable)
6.0395e-05,5.695835747992383,host,dbfgs+inplace,20,1000,4,recursive,diagonal (variable)
0.000136485,25.204234897607797,host,dbfgs+inplace,20,10000,4,recursive,diagonal (variable)
0.0012102,28.42505371013056,host,dbfgs+inplace,20,100000,4,recursive,diagonal (variable)
0.031498,10.921328338307196,host,dbfgs+inplace,20,1000000,4,recursive,diagonal (variable)
0.352515,9.75844999503567,host,dbfgs+inplace,20,10000000,4,recursive,diagonal (variable)
5.815e-05,1.4170249355116078,host,dbfgs+inplace,50,100,4,recursive,diagonal (variable)
7.096999999999999e-05,11.610539664647035,host,dbfgs+inplace,50,1000,4,recursive,diagonal (variable)
0.0001655,49.78851963746224,host,dbfgs+inplace,50,10000,4,recursive,diagonal (variable)
0.0042651500000000005,19.319367431391626,host,dbfgs+inplace,50,100000,4,recursive,diagonal (variable)
0.056935,14.472644243435496,host,dbfgs+inplace,50,1000000,4,recursive,diagonal (variable)
0.6023,13.680889921965798,host,dbfgs+inplace,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.dbfgs+inplace.recursive.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
5.3925e-05,0.19286045433472415,host,dbfgs+inplace,5,100,4,recursive,diagonal (variable)
5.7260000000000004e-05,1.8162766329025497,host,dbfgs+inplace,5,1000,4,recursive,diagonal (variable)
0.00010347,10.051222576592249,host,dbfgs+inplace,5,10000,4,recursive,diagonal (variable)
0.00041244000000000003,25.21578896324314,host,dbfgs+inplace,5,100000,4,recursive,diagonal (variable)
0.017298,6.01225575211007,host,dbfgs+inplace,5,1000000,4,recursive,diagonal (variable)
0.23035999999999998,4.514672686230249,host,dbfgs+inplace,5,10000000,4,recursive,diagonal (variable)
5.4264999999999996e-05,0.33907675297152867,host,dbfgs+inplace,10,100,4,recursive,diagonal (variable)
5.7655e-05,3.1913971034602375,host,dbfgs+inplace,10,1000,4,recursive,diagonal (variable)
0.00011749499999999999,15.66024086131325,host,dbfgs+inplace,10,10000,4,recursive,diagonal (variable)
0.0005295,34.74976392823418,host,dbfgs+inplace,10,100000,4,recursive,diagonal (variable)
0.0228885,8.038971535924155,host,dbfgs+inplace,10,1000000,4,recursive,diagonal (variable)
0.27081,6.7944315202540535,host,dbfgs+inplace,10,10000000,4,recursive,diagonal (variable)
5.4045e-05,0.6365066148579888,host,dbfgs+inplace,20,100,4,recursive,diagonal (variable)
6.0395e-05,5.695835747992383,host,dbfgs+inplace,20,1000,4,recursive,diagonal (variable)
0.000136485,25.204234897607797,host,dbfgs+inplace,20,10000,4,recursive,diagonal (variable)
0.0012102,28.42505371013056,host,dbfgs+inplace,20,100000,4,recursive,diagonal (variable)
0.031498,10.921328338307196,host,dbfgs+inplace,20,1000000,4,recursive,diagonal (variable)
0.352515,9.75844999503567,host,dbfgs+inplace,20,10000000,4,recursive,diagonal (variable)
5.815e-05,1.4170249355116078,host,dbfgs+inplace,50,100,4,recursive,diagonal (variable)
7.096999999999999e-05,11.610539664647035,host,dbfgs+inplace,50,1000,4,recursive,diagonal (variable)
0.0001655,49.78851963746224,host,dbfgs+inplace,50,10000,4,recursive,diagonal (variable)
0.0042651500000000005,19.319367431391626,host,dbfgs+inplace,50,100000,4,recursive,diagonal (variable)
0.056935,14.472644243435496,host,dbfgs+inplace,50,1000000,4,recursive,diagonal (variable)
0.6023,13.680889921965798,host,dbfgs+inplace,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mpi_csv/polaris-mpi.host.dbfgs+inplace.recursive.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.5356e-05,0.29415092205000565,host,dbfgs+inplace,5,100,4,recursive,diagonal
3.70375e-05,2.8079649004387446,host,dbfgs+inplace,5,1000,4,recursive,diagonal
5.9690000000000006e-05,17.42335399564416,host,dbfgs+inplace,5,10000,4,recursive,diagonal
0.00019795,52.53851982823946,host,dbfgs+inplace,5,100000,4,recursive,diagonal
0.010596,9.815024537561344,host,dbfgs+inplace,5,1000000,4,recursive,diagonal
0.123945,8.390818508209287,host,dbfgs+inplace,5,10000000,4,recursive,diagonal
3.6168e-05,0.50873700508737,host,dbfgs+inplace,10,100,4,recursive,diagonal
3.8723e-05,4.751697957286368,host,dbfgs+inplace,10,1000,4,recursive,diagonal
7.58e-05,24.274406332453825,host,dbfgs+inplace,10,10000,4,recursive,diagonal
0.00026552,69.2979813196746,host,dbfgs+inplace,10,100000,4,recursive,diagonal
0.015533,11.845747762827529,host,dbfgs+inplace,10,1000000,4,recursive,diagonal
0.165435,11.122193006316682,host,dbfgs+inplace,10,10000000,4,recursive,diagonal
3.64445e-05,0.9439010001509144,host,dbfgs+inplace,20,100,4,recursive,diagonal
3.9675e-05,8.67044738500315,host,dbfgs+inplace,20,1000,4,recursive,diagonal
8.6125e-05,39.94194484760523,host,dbfgs+inplace,20,10000,4,recursive,diagonal
0.0007137000000000001,48.19952360935967,host,dbfgs+inplace,20,100000,4,recursive,diagonal
0.024253,14.183812311878942,host,dbfgs+inplace,20,1000000,4,recursive,diagonal
0.24636,13.96330573144991,host,dbfgs+inplace,20,10000000,4,recursive,diagonal
3.74635e-05,2.1994741548440486,host,dbfgs+inplace,50,100,4,recursive,diagonal
4.8604e-05,16.953337173895154,host,dbfgs+inplace,50,1000,4,recursive,diagonal
0.000119165,69.14782024923426,host,dbfgs+inplace,50,10000,4,recursive,diagonal
0.00360225,22.87459226872094,host,dbfgs+inplace,50,100000,4,recursive,diagonal
0.049704,16.578142604216964,host,dbfgs+inplace,50,1000000,4,recursive,diagonal
0.49931000000000003,16.50277382788248,host,dbfgs+inplace,50,10000000,4,recursive,diagonal


==> rework/polaris_mpi_csv/polaris-mpi.host.dbfgs+inplace.recursive.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.5356e-05,0.29415092205000565,host,dbfgs+inplace,5,100,4,recursive,diagonal
3.70375e-05,2.8079649004387446,host,dbfgs+inplace,5,1000,4,recursive,diagonal
5.9690000000000006e-05,17.42335399564416,host,dbfgs+inplace,5,10000,4,recursive,diagonal
0.00019795,52.53851982823946,host,dbfgs+inplace,5,100000,4,recursive,diagonal
0.010596,9.815024537561344,host,dbfgs+inplace,5,1000000,4,recursive,diagonal
0.123945,8.390818508209287,host,dbfgs+inplace,5,10000000,4,recursive,diagonal
3.6168e-05,0.50873700508737,host,dbfgs+inplace,10,100,4,recursive,diagonal
3.8723e-05,4.751697957286368,host,dbfgs+inplace,10,1000,4,recursive,diagonal
7.58e-05,24.274406332453825,host,dbfgs+inplace,10,10000,4,recursive,diagonal
0.00026552,69.2979813196746,host,dbfgs+inplace,10,100000,4,recursive,diagonal
0.015533,11.845747762827529,host,dbfgs+inplace,10,1000000,4,recursive,diagonal
0.165435,11.122193006316682,host,dbfgs+inplace,10,10000000,4,recursive,diagonal
3.64445e-05,0.9439010001509144,host,dbfgs+inplace,20,100,4,recursive,diagonal
3.9675e-05,8.67044738500315,host,dbfgs+inplace,20,1000,4,recursive,diagonal
8.6125e-05,39.94194484760523,host,dbfgs+inplace,20,10000,4,recursive,diagonal
0.0007137000000000001,48.19952360935967,host,dbfgs+inplace,20,100000,4,recursive,diagonal
0.024253,14.183812311878942,host,dbfgs+inplace,20,1000000,4,recursive,diagonal
0.24636,13.96330573144991,host,dbfgs+inplace,20,10000000,4,recursive,diagonal
3.74635e-05,2.1994741548440486,host,dbfgs+inplace,50,100,4,recursive,diagonal
4.8604e-05,16.953337173895154,host,dbfgs+inplace,50,1000,4,recursive,diagonal
0.000119165,69.14782024923426,host,dbfgs+inplace,50,10000,4,recursive,diagonal
0.00360225,22.87459226872094,host,dbfgs+inplace,50,100000,4,recursive,diagonal
0.049704,16.578142604216964,host,dbfgs+inplace,50,1000000,4,recursive,diagonal
0.49931000000000003,16.50277382788248,host,dbfgs+inplace,50,10000000,4,recursive,diagonal


==> rework/polaris_mpi_four_csv/polaris-mpi-4.device.bfgs.compact_dense.diagonal.user.np16.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0032424000000000003,0.0032075006168270415,device,bfgs,5,100,16,compact dense,diagonal
0.0033222,0.03130455722111854,device,bfgs,5,1000,16,compact dense,diagonal
0.00325545,0.3194642829716322,device,bfgs,5,10000,16,compact dense,diagonal
0.0033436,3.1104199066874028,device,bfgs,5,100000,16,compact dense,diagonal
0.0032851499999999997,31.657610763587662,device,bfgs,5,1000000,16,compact dense,diagonal
0.00364525,285.30279130375146,device,bfgs,5,10000000,16,compact dense,diagonal
0.0061285,1696.989475401811,device,bfgs,5,100000000,16,compact dense,diagonal
0.0032791,0.005611295782379311,device,bfgs,10,100,16,compact dense,diagonal
0.00334355,0.05503132897668646,device,bfgs,10,1000,16,compact dense,diagonal
0.0032537499999999997,0.565501344602382,device,bfgs,10,10000,16,compact dense,diagonal
0.0032541000000000002,5.654405211886543,device,bfgs,10,100000,16,compact dense,diagonal
0.0033175,55.463451394122075,device,bfgs,10,1000000,16,compact dense,diagonal
0.0036154,508.93400453615095,device,bfgs,10,10000000,16,compact dense,diagonal
0.0067,2746.268656716418,device,bfgs,10,100000000,16,compact dense,diagonal
0.0033068,0.010402806338454095,device,bfgs,20,100,16,compact dense,diagonal
0.0032454,0.1059961792074937,device,bfgs,20,1000,16,compact dense,diagonal
0.0032508500000000004,1.0581847824415151,device,bfgs,20,10000,16,compact dense,diagonal
0.00326735,10.528409873444842,device,bfgs,20,100000,16,compact dense,diagonal
0.0033161,103.73631675763698,device,bfgs,20,1000000,16,compact dense,diagonal
0.0038718500000000005,888.4641708743881,device,bfgs,20,10000000,16,compact dense,diagonal
0.008079,4257.952716920411,device,bfgs,20,100000000,16,compact dense,diagonal
0.0033096,0.024897268552090887,device,bfgs,50,100,16,compact dense,diagonal
0.0033231,0.2479612410099004,device,bfgs,50,1000,16,compact dense,diagonal
0.00345855,2.382501337265617,device,bfgs,50,10000,16,compact dense,diagonal
0.00342415,24.064366339091453,device,bfgs,50,100000,16,compact dense,diagonal
0.0033911999999999996,242.98183533852327,device,bfgs,50,1000000,16,compact dense,diagonal
0.0041735,1974.3620462441595,device,bfgs,50,10000000,16,compact dense,diagonal
0.012366499999999999,6663.162576315045,device,bfgs,50,100000000,16,compact dense,diagonal


==> rework/polaris_mpi_four_csv/polaris-mpi-4.device.bfgs.compact_dense.diagonal.user.np16.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0032424000000000003,0.0032075006168270415,device,bfgs,5,100,16,compact dense,diagonal
0.0033222,0.03130455722111854,device,bfgs,5,1000,16,compact dense,diagonal
0.00325545,0.3194642829716322,device,bfgs,5,10000,16,compact dense,diagonal
0.0033436,3.1104199066874028,device,bfgs,5,100000,16,compact dense,diagonal
0.0032851499999999997,31.657610763587662,device,bfgs,5,1000000,16,compact dense,diagonal
0.00364525,285.30279130375146,device,bfgs,5,10000000,16,compact dense,diagonal
0.0061285,1696.989475401811,device,bfgs,5,100000000,16,compact dense,diagonal
0.0032791,0.005611295782379311,device,bfgs,10,100,16,compact dense,diagonal
0.00334355,0.05503132897668646,device,bfgs,10,1000,16,compact dense,diagonal
0.0032537499999999997,0.565501344602382,device,bfgs,10,10000,16,compact dense,diagonal
0.0032541000000000002,5.654405211886543,device,bfgs,10,100000,16,compact dense,diagonal
0.0033175,55.463451394122075,device,bfgs,10,1000000,16,compact dense,diagonal
0.0036154,508.93400453615095,device,bfgs,10,10000000,16,compact dense,diagonal
0.0067,2746.268656716418,device,bfgs,10,100000000,16,compact dense,diagonal
0.0033068,0.010402806338454095,device,bfgs,20,100,16,compact dense,diagonal
0.0032454,0.1059961792074937,device,bfgs,20,1000,16,compact dense,diagonal
0.0032508500000000004,1.0581847824415151,device,bfgs,20,10000,16,compact dense,diagonal
0.00326735,10.528409873444842,device,bfgs,20,100000,16,compact dense,diagonal
0.0033161,103.73631675763698,device,bfgs,20,1000000,16,compact dense,diagonal
0.0038718500000000005,888.4641708743881,device,bfgs,20,10000000,16,compact dense,diagonal
0.008079,4257.952716920411,device,bfgs,20,100000000,16,compact dense,diagonal
0.0033096,0.024897268552090887,device,bfgs,50,100,16,compact dense,diagonal
0.0033231,0.2479612410099004,device,bfgs,50,1000,16,compact dense,diagonal
0.00345855,2.382501337265617,device,bfgs,50,10000,16,compact dense,diagonal
0.00342415,24.064366339091453,device,bfgs,50,100000,16,compact dense,diagonal
0.0033911999999999996,242.98183533852327,device,bfgs,50,1000000,16,compact dense,diagonal
0.0041735,1974.3620462441595,device,bfgs,50,10000000,16,compact dense,diagonal
0.012366499999999999,6663.162576315045,device,bfgs,50,100000000,16,compact dense,diagonal


==> rework/polaris_mpi_four_csv/polaris-mpi-4.device.bfgs.dense.diagonal.user.np16.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00250075,0.004158752374287714,device,bfgs,5,100,16,dense,diagonal
0.0025203,0.04126492877832004,device,bfgs,5,1000,16,dense,diagonal
0.0025334,0.41051551274966447,device,bfgs,5,10000,16,dense,diagonal
0.0025662999999999997,4.052526984374391,device,bfgs,5,100000,16,dense,diagonal
0.0025156,41.3420257592622,device,bfgs,5,1000000,16,dense,diagonal
0.0027707,375.3564081279099,device,bfgs,5,10000000,16,dense,diagonal
0.005261,1976.8104923018439,device,bfgs,5,100000000,16,dense,diagonal
0.00253145,0.007268561496375594,device,bfgs,10,100,16,dense,diagonal
0.0025035,0.07349710405432394,device,bfgs,10,1000,16,dense,diagonal
0.0025517499999999998,0.7210737729009504,device,bfgs,10,10000,16,dense,diagonal
0.00251365,7.32003262188451,device,bfgs,10,100000,16,dense,diagonal
0.00257265,71.52158280372379,device,bfgs,10,1000000,16,dense,diagonal
0.00290495,633.4016076008194,device,bfgs,10,10000000,16,dense,diagonal
0.005863999999999999,3137.7899045020467,device,bfgs,10,100000000,16,dense,diagonal
0.0025925,0.01326904532304725,device,bfgs,20,100,16,dense,diagonal
0.0025232500000000003,0.13633211136431186,device,bfgs,20,1000,16,dense,diagonal
0.0025504,1.3488080301129233,device,bfgs,20,10000,16,dense,diagonal
0.0025328,13.581806696146558,device,bfgs,20,100000,16,dense,diagonal
0.0025925,132.6904532304725,device,bfgs,20,1000000,16,dense,diagonal
0.0031119999999999997,1105.3984575835475,device,bfgs,20,10000000,16,dense,diagonal
0.007249500000000001,4745.154838264707,device,bfgs,20,100000000,16,dense,diagonal
0.0024809000000000003,0.03321375307348139,device,bfgs,50,100,16,dense,diagonal
0.0025002,0.3295736341092712,device,bfgs,50,1000,16,dense,diagonal
0.0026342500000000003,3.1280250545696116,device,bfgs,50,10000,16,dense,diagonal
0.0025638,32.13979249551447,device,bfgs,50,100000,16,dense,diagonal
0.0027679,297.69861627948984,device,bfgs,50,1000000,16,dense,diagonal
0.0035005,2353.949435794886,device,bfgs,50,10000000,16,dense,diagonal
0.0115525,7132.655269422203,device,bfgs,50,100000000,16,dense,diagonal


==> rework/polaris_mpi_four_csv/polaris-mpi-4.device.bfgs.dense.diagonal.user.np16.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00250075,0.004158752374287714,device,bfgs,5,100,16,dense,diagonal
0.0025203,0.04126492877832004,device,bfgs,5,1000,16,dense,diagonal
0.0025334,0.41051551274966447,device,bfgs,5,10000,16,dense,diagonal
0.0025662999999999997,4.052526984374391,device,bfgs,5,100000,16,dense,diagonal
0.0025156,41.3420257592622,device,bfgs,5,1000000,16,dense,diagonal
0.0027707,375.3564081279099,device,bfgs,5,10000000,16,dense,diagonal
0.005261,1976.8104923018439,device,bfgs,5,100000000,16,dense,diagonal
0.00253145,0.007268561496375594,device,bfgs,10,100,16,dense,diagonal
0.0025035,0.07349710405432394,device,bfgs,10,1000,16,dense,diagonal
0.0025517499999999998,0.7210737729009504,device,bfgs,10,10000,16,dense,diagonal
0.00251365,7.32003262188451,device,bfgs,10,100000,16,dense,diagonal
0.00257265,71.52158280372379,device,bfgs,10,1000000,16,dense,diagonal
0.00290495,633.4016076008194,device,bfgs,10,10000000,16,dense,diagonal
0.005863999999999999,3137.7899045020467,device,bfgs,10,100000000,16,dense,diagonal
0.0025925,0.01326904532304725,device,bfgs,20,100,16,dense,diagonal
0.0025232500000000003,0.13633211136431186,device,bfgs,20,1000,16,dense,diagonal
0.0025504,1.3488080301129233,device,bfgs,20,10000,16,dense,diagonal
0.0025328,13.581806696146558,device,bfgs,20,100000,16,dense,diagonal
0.0025925,132.6904532304725,device,bfgs,20,1000000,16,dense,diagonal
0.0031119999999999997,1105.3984575835475,device,bfgs,20,10000000,16,dense,diagonal
0.007249500000000001,4745.154838264707,device,bfgs,20,100000000,16,dense,diagonal
0.0024809000000000003,0.03321375307348139,device,bfgs,50,100,16,dense,diagonal
0.0025002,0.3295736341092712,device,bfgs,50,1000,16,dense,diagonal
0.0026342500000000003,3.1280250545696116,device,bfgs,50,10000,16,dense,diagonal
0.0025638,32.13979249551447,device,bfgs,50,100000,16,dense,diagonal
0.0027679,297.69861627948984,device,bfgs,50,1000000,16,dense,diagonal
0.0035005,2353.949435794886,device,bfgs,50,10000000,16,dense,diagonal
0.0115525,7132.655269422203,device,bfgs,50,100000000,16,dense,diagonal


==> rework/polaris_mpi_four_csv/polaris-mpi-4.device.bfgs.recursive.diagonal.user.np16.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000504,0.020634920634920634,device,bfgs,5,100,16,recursive,diagonal
0.00050085,0.2076470000998303,device,bfgs,5,1000,16,recursive,diagonal
0.0005015,2.073778664007976,device,bfgs,5,10000,16,recursive,diagonal
0.00049697,20.926816508038716,device,bfgs,5,100000,16,recursive,diagonal
0.0005206,199.76949673453709,device,bfgs,5,1000000,16,recursive,diagonal
0.0007351,1414.7735002040538,device,bfgs,5,10000000,16,recursive,diagonal
0.0035324500000000003,2944.132259479964,device,bfgs,5,100000000,16,recursive,diagonal
0.0008938500000000001,0.020585109358393465,device,bfgs,10,100,16,recursive,diagonal
0.0008826499999999999,0.20846315073925115,device,bfgs,10,1000,16,recursive,diagonal
0.0008668500000000001,2.1226279056353463,device,bfgs,10,10000,16,recursive,diagonal
0.0008632000000000001,21.316033364226136,device,bfgs,10,100000,16,recursive,diagonal
0.0008985999999999999,204.76296461161806,device,bfgs,10,1000000,16,recursive,diagonal
0.00123445,1490.5423467941189,device,bfgs,10,10000000,16,recursive,diagonal
0.005451,3375.527426160337,device,bfgs,10,100000000,16,recursive,diagonal
0.00166105,0.02070979199903675,device,bfgs,20,100,16,recursive,diagonal
0.0016367,0.21017901875725545,device,bfgs,20,1000,16,recursive,diagonal
0.00158755,2.1668608862712984,device,bfgs,20,10000,16,recursive,diagonal
0.0015938500000000002,21.58295950058035,device,bfgs,20,100000,16,recursive,diagonal
0.00164725,208.83290332372135,device,bfgs,20,1000000,16,recursive,diagonal
0.0022125,1554.8022598870057,device,bfgs,20,10000000,16,recursive,diagonal
0.0086975,3955.1595286001725,device,bfgs,20,100000000,16,recursive,diagonal
0.00398545,0.02067520606205071,device,bfgs,50,100,16,recursive,diagonal
0.00392055,0.21017459285049292,device,bfgs,50,1000,16,recursive,diagonal
0.0037688,2.186372320101889,device,bfgs,50,10000,16,recursive,diagonal
0.0037603,21.91314522777438,device,bfgs,50,100000,16,recursive,diagonal
0.00385295,213.86210565930003,device,bfgs,50,1000000,16,recursive,diagonal
0.00480025,1716.5772616009583,device,bfgs,50,10000000,16,recursive,diagonal
0.0185875,4433.0867518493615,device,bfgs,50,100000000,16,recursive,diagonal


==> rework/polaris_mpi_four_csv/polaris-mpi-4.device.bfgs.recursive.diagonal.user.np16.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000504,0.020634920634920634,device,bfgs,5,100,16,recursive,diagonal
0.00050085,0.2076470000998303,device,bfgs,5,1000,16,recursive,diagonal
0.0005015,2.073778664007976,device,bfgs,5,10000,16,recursive,diagonal
0.00049697,20.926816508038716,device,bfgs,5,100000,16,recursive,diagonal
0.0005206,199.76949673453709,device,bfgs,5,1000000,16,recursive,diagonal
0.0007351,1414.7735002040538,device,bfgs,5,10000000,16,recursive,diagonal
0.0035324500000000003,2944.132259479964,device,bfgs,5,100000000,16,recursive,diagonal
0.0008938500000000001,0.020585109358393465,device,bfgs,10,100,16,recursive,diagonal
0.0008826499999999999,0.20846315073925115,device,bfgs,10,1000,16,recursive,diagonal
0.0008668500000000001,2.1226279056353463,device,bfgs,10,10000,16,recursive,diagonal
0.0008632000000000001,21.316033364226136,device,bfgs,10,100000,16,recursive,diagonal
0.0008985999999999999,204.76296461161806,device,bfgs,10,1000000,16,recursive,diagonal
0.00123445,1490.5423467941189,device,bfgs,10,10000000,16,recursive,diagonal
0.005451,3375.527426160337,device,bfgs,10,100000000,16,recursive,diagonal
0.00166105,0.02070979199903675,device,bfgs,20,100,16,recursive,diagonal
0.0016367,0.21017901875725545,device,bfgs,20,1000,16,recursive,diagonal
0.00158755,2.1668608862712984,device,bfgs,20,10000,16,recursive,diagonal
0.0015938500000000002,21.58295950058035,device,bfgs,20,100000,16,recursive,diagonal
0.00164725,208.83290332372135,device,bfgs,20,1000000,16,recursive,diagonal
0.0022125,1554.8022598870057,device,bfgs,20,10000000,16,recursive,diagonal
0.0086975,3955.1595286001725,device,bfgs,20,100000000,16,recursive,diagonal
0.00398545,0.02067520606205071,device,bfgs,50,100,16,recursive,diagonal
0.00392055,0.21017459285049292,device,bfgs,50,1000,16,recursive,diagonal
0.0037688,2.186372320101889,device,bfgs,50,10000,16,recursive,diagonal
0.0037603,21.91314522777438,device,bfgs,50,100000,16,recursive,diagonal
0.00385295,213.86210565930003,device,bfgs,50,1000000,16,recursive,diagonal
0.00480025,1716.5772616009583,device,bfgs,50,10000000,16,recursive,diagonal
0.0185875,4433.0867518493615,device,bfgs,50,100000000,16,recursive,diagonal


==> rework/polaris_mpi_four_csv/polaris-mpi-4.device.dbfgs+inplace.recursive.diagonal.user.np16.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00195085,0.0053310095599354125,device,dbfgs+inplace,5,100,16,recursive,diagonal
0.00192435,0.05404422272455634,device,dbfgs+inplace,5,1000,16,recursive,diagonal
0.00196085,0.5303822321952214,device,dbfgs+inplace,5,10000,16,recursive,diagonal
0.00194415,5.349381477766633,device,dbfgs+inplace,5,100000,16,recursive,diagonal
0.0019519499999999998,53.28005328005328,device,dbfgs+inplace,5,1000000,16,recursive,diagonal
0.00217475,478.2158868835498,device,dbfgs+inplace,5,10000000,16,recursive,diagonal
0.00454335,2289.059834703468,device,dbfgs+inplace,5,100000000,16,recursive,diagonal
0.0019411,0.009479161300293647,device,dbfgs+inplace,10,100,16,recursive,diagonal
0.00195905,0.09392307495980194,device,dbfgs+inplace,10,1000,16,recursive,diagonal
0.00200175,0.9191957037592107,device,dbfgs+inplace,10,10000,16,recursive,diagonal
0.00193905,9.489182847270571,device,dbfgs+inplace,10,100000,16,recursive,diagonal
0.0019837500000000003,92.75362318840578,device,dbfgs+inplace,10,1000000,16,recursive,diagonal
0.00212225,867.004358581694,device,dbfgs+inplace,10,10000000,16,recursive,diagonal
0.0051085,3601.8400704707838,device,dbfgs+inplace,10,100000000,16,recursive,diagonal
0.001976,0.017408906882591096,device,dbfgs+inplace,20,100,16,recursive,diagonal
0.0019676,0.17483228298434642,device,dbfgs+inplace,20,1000,16,recursive,diagonal
0.0019345,1.7782372706125615,device,dbfgs+inplace,20,10000,16,recursive,diagonal
0.0019374,17.75575513574894,device,dbfgs+inplace,20,100000,16,recursive,diagonal
0.001974,174.26545086119552,device,dbfgs+inplace,20,1000000,16,recursive,diagonal
0.0023249,1479.6335326250592,device,dbfgs+inplace,20,10000000,16,recursive,diagonal
0.0064415,5340.371031592021,device,dbfgs+inplace,20,100000000,16,recursive,diagonal
0.0019331,0.0426258341523977,device,dbfgs+inplace,50,100,16,recursive,diagonal
0.00197735,0.4167193466002478,device,dbfgs+inplace,50,1000,16,recursive,diagonal
0.0022037999999999997,3.7389962791541884,device,dbfgs+inplace,50,10000,16,recursive,diagonal
0.00196235,41.99047060921854,device,dbfgs+inplace,50,100000,16,recursive,diagonal
0.00202625,406.66255397902535,device,dbfgs+inplace,50,1000000,16,recursive,diagonal
0.00286345,2877.647592938588,device,dbfgs+inplace,50,10000000,16,recursive,diagonal
0.011061,7449.597685561885,device,dbfgs+inplace,50,100000000,16,recursive,diagonal


==> rework/polaris_mpi_four_csv/polaris-mpi-4.device.dbfgs+inplace.recursive.diagonal.user.np16.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00195085,0.0053310095599354125,device,dbfgs+inplace,5,100,16,recursive,diagonal
0.00192435,0.05404422272455634,device,dbfgs+inplace,5,1000,16,recursive,diagonal
0.00196085,0.5303822321952214,device,dbfgs+inplace,5,10000,16,recursive,diagonal
0.00194415,5.349381477766633,device,dbfgs+inplace,5,100000,16,recursive,diagonal
0.0019519499999999998,53.28005328005328,device,dbfgs+inplace,5,1000000,16,recursive,diagonal
0.00217475,478.2158868835498,device,dbfgs+inplace,5,10000000,16,recursive,diagonal
0.00454335,2289.059834703468,device,dbfgs+inplace,5,100000000,16,recursive,diagonal
0.0019411,0.009479161300293647,device,dbfgs+inplace,10,100,16,recursive,diagonal
0.00195905,0.09392307495980194,device,dbfgs+inplace,10,1000,16,recursive,diagonal
0.00200175,0.9191957037592107,device,dbfgs+inplace,10,10000,16,recursive,diagonal
0.00193905,9.489182847270571,device,dbfgs+inplace,10,100000,16,recursive,diagonal
0.0019837500000000003,92.75362318840578,device,dbfgs+inplace,10,1000000,16,recursive,diagonal
0.00212225,867.004358581694,device,dbfgs+inplace,10,10000000,16,recursive,diagonal
0.0051085,3601.8400704707838,device,dbfgs+inplace,10,100000000,16,recursive,diagonal
0.001976,0.017408906882591096,device,dbfgs+inplace,20,100,16,recursive,diagonal
0.0019676,0.17483228298434642,device,dbfgs+inplace,20,1000,16,recursive,diagonal
0.0019345,1.7782372706125615,device,dbfgs+inplace,20,10000,16,recursive,diagonal
0.0019374,17.75575513574894,device,dbfgs+inplace,20,100000,16,recursive,diagonal
0.001974,174.26545086119552,device,dbfgs+inplace,20,1000000,16,recursive,diagonal
0.0023249,1479.6335326250592,device,dbfgs+inplace,20,10000000,16,recursive,diagonal
0.0064415,5340.371031592021,device,dbfgs+inplace,20,100000000,16,recursive,diagonal
0.0019331,0.0426258341523977,device,dbfgs+inplace,50,100,16,recursive,diagonal
0.00197735,0.4167193466002478,device,dbfgs+inplace,50,1000,16,recursive,diagonal
0.0022037999999999997,3.7389962791541884,device,dbfgs+inplace,50,10000,16,recursive,diagonal
0.00196235,41.99047060921854,device,dbfgs+inplace,50,100000,16,recursive,diagonal
0.00202625,406.66255397902535,device,dbfgs+inplace,50,1000000,16,recursive,diagonal
0.00286345,2877.647592938588,device,dbfgs+inplace,50,10000000,16,recursive,diagonal
0.011061,7449.597685561885,device,dbfgs+inplace,50,100000000,16,recursive,diagonal


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.compact_dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00047987,0.02167253631191781,device,bfgs,5,100,1,compact dense,identity (scalar variable)
0.000497195,0.2091734631281489,device,bfgs,5,1000,1,compact dense,identity (scalar variable)
0.00049681,2.093355608784042,device,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00049892,20.845025254549828,device,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.0010161999999999999,102.34205864987209,device,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.00524,198.47328244274811,device,bfgs,5,10000000,1,compact dense,identity (scalar variable)
0.0004980550000000001,0.03694371103592976,device,bfgs,10,100,1,compact dense,identity (scalar variable)
0.00048003000000000005,0.38330937649730223,device,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.000493045,3.731910880345607,device,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.0005336,34.48275862068966,device,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.00119965,153.37806860334265,device,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.0069394999999999995,265.14878593558615,device,bfgs,10,10000000,1,compact dense,identity (scalar variable)
0.0005075500000000001,0.06777657373657768,device,bfgs,20,100,1,compact dense,identity (scalar variable)
0.000492495,0.6984842485710515,device,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.0005222499999999999,6.586883676400192,device,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.0005777,59.54647741042063,device,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.0015423,223.04350645140374,device,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.0103485,332.4153258926414,device,bfgs,20,10000000,1,compact dense,identity (scalar variable)
0.00052435,0.15714694383522454,device,bfgs,50,100,1,compact dense,identity (scalar variable)
0.0005482,1.5031010580080264,device,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.0005539,14.876331467773968,device,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.0007460500000000001,110.44836136988137,device,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.00254475,323.80391001080653,device,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.020472499999999998,402.49114666015396,device,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.compact_dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00047987,0.02167253631191781,device,bfgs,5,100,1,compact dense,identity (scalar variable)
0.000497195,0.2091734631281489,device,bfgs,5,1000,1,compact dense,identity (scalar variable)
0.00049681,2.093355608784042,device,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00049892,20.845025254549828,device,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.0010161999999999999,102.34205864987209,device,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.00524,198.47328244274811,device,bfgs,5,10000000,1,compact dense,identity (scalar variable)
0.0004980550000000001,0.03694371103592976,device,bfgs,10,100,1,compact dense,identity (scalar variable)
0.00048003000000000005,0.38330937649730223,device,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.000493045,3.731910880345607,device,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.0005336,34.48275862068966,device,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.00119965,153.37806860334265,device,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.0069394999999999995,265.14878593558615,device,bfgs,10,10000000,1,compact dense,identity (scalar variable)
0.0005075500000000001,0.06777657373657768,device,bfgs,20,100,1,compact dense,identity (scalar variable)
0.000492495,0.6984842485710515,device,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.0005222499999999999,6.586883676400192,device,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.0005777,59.54647741042063,device,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.0015423,223.04350645140374,device,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.0103485,332.4153258926414,device,bfgs,20,10000000,1,compact dense,identity (scalar variable)
0.00052435,0.15714694383522454,device,bfgs,50,100,1,compact dense,identity (scalar variable)
0.0005482,1.5031010580080264,device,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.0005539,14.876331467773968,device,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.0007460500000000001,110.44836136988137,device,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.00254475,323.80391001080653,device,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.020472499999999998,402.49114666015396,device,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.compact_dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00041773,0.024896464223302134,device,bfgs,5,100,1,compact dense,identity
0.00040797,0.2549207049537956,device,bfgs,5,1000,1,compact dense,identity
0.00042056000000000005,2.4728932851436176,device,bfgs,5,10000,1,compact dense,identity
0.00042306,24.582801493877938,device,bfgs,5,100000,1,compact dense,identity
0.0009400499999999999,110.63241316951226,device,bfgs,5,1000000,1,compact dense,identity
0.0050165,207.31585766969005,device,bfgs,5,10000000,1,compact dense,identity
0.00040994999999999996,0.04488352238077815,device,bfgs,10,100,1,compact dense,identity
0.00041286999999999997,0.4456608617724708,device,bfgs,10,1000,1,compact dense,identity
0.00041244999999999997,4.461146805673415,device,bfgs,10,10000,1,compact dense,identity
0.00045608000000000004,40.34379933345027,device,bfgs,10,100000,1,compact dense,identity
0.0011235,163.7739207832666,device,bfgs,10,1000000,1,compact dense,identity
0.006711,274.1767247802116,device,bfgs,10,10000000,1,compact dense,identity
0.00044301999999999997,0.07764886461107852,device,bfgs,20,100,1,compact dense,identity
0.00044505500000000003,0.772938176180472,device,bfgs,20,1000,1,compact dense,identity
0.000447475,7.687580311749259,device,bfgs,20,10000,1,compact dense,identity
0.0005469,62.89998171512159,device,bfgs,20,100000,1,compact dense,identity
0.00149505,230.09263904217252,device,bfgs,20,1000000,1,compact dense,identity
0.010112,340.18987341772157,device,bfgs,20,10000000,1,compact dense,identity
0.000495945,0.16614745586708202,device,bfgs,50,100,1,compact dense,identity
0.00047475,1.7356503422854133,device,bfgs,50,1000,1,compact dense,identity
0.00047647,17.293848510924086,device,bfgs,50,10000,1,compact dense,identity
0.0007325,112.4914675767918,device,bfgs,50,100000,1,compact dense,identity
0.0025043,329.0340614143673,device,bfgs,50,1000000,1,compact dense,identity
0.0202385,407.14479828050503,device,bfgs,50,10000000,1,compact dense,identity


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.compact_dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00041773,0.024896464223302134,device,bfgs,5,100,1,compact dense,identity
0.00040797,0.2549207049537956,device,bfgs,5,1000,1,compact dense,identity
0.00042056000000000005,2.4728932851436176,device,bfgs,5,10000,1,compact dense,identity
0.00042306,24.582801493877938,device,bfgs,5,100000,1,compact dense,identity
0.0009400499999999999,110.63241316951226,device,bfgs,5,1000000,1,compact dense,identity
0.0050165,207.31585766969005,device,bfgs,5,10000000,1,compact dense,identity
0.00040994999999999996,0.04488352238077815,device,bfgs,10,100,1,compact dense,identity
0.00041286999999999997,0.4456608617724708,device,bfgs,10,1000,1,compact dense,identity
0.00041244999999999997,4.461146805673415,device,bfgs,10,10000,1,compact dense,identity
0.00045608000000000004,40.34379933345027,device,bfgs,10,100000,1,compact dense,identity
0.0011235,163.7739207832666,device,bfgs,10,1000000,1,compact dense,identity
0.006711,274.1767247802116,device,bfgs,10,10000000,1,compact dense,identity
0.00044301999999999997,0.07764886461107852,device,bfgs,20,100,1,compact dense,identity
0.00044505500000000003,0.772938176180472,device,bfgs,20,1000,1,compact dense,identity
0.000447475,7.687580311749259,device,bfgs,20,10000,1,compact dense,identity
0.0005469,62.89998171512159,device,bfgs,20,100000,1,compact dense,identity
0.00149505,230.09263904217252,device,bfgs,20,1000000,1,compact dense,identity
0.010112,340.18987341772157,device,bfgs,20,10000000,1,compact dense,identity
0.000495945,0.16614745586708202,device,bfgs,50,100,1,compact dense,identity
0.00047475,1.7356503422854133,device,bfgs,50,1000,1,compact dense,identity
0.00047647,17.293848510924086,device,bfgs,50,10000,1,compact dense,identity
0.0007325,112.4914675767918,device,bfgs,50,100000,1,compact dense,identity
0.0025043,329.0340614143673,device,bfgs,50,1000000,1,compact dense,identity
0.0202385,407.14479828050503,device,bfgs,50,10000000,1,compact dense,identity


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.compact_dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0006742,0.0154256897063186,device,bfgs,5,100,1,compact dense,diagonal (variable)
0.0006607,0.15740880883911004,device,bfgs,5,1000,1,compact dense,diagonal (variable)
0.0007174,1.449679397825481,device,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0007366,14.118924789573716,device,bfgs,5,100000,1,compact dense,diagonal (variable)
0.00172125,60.42120551924474,device,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.011391,91.30014924062857,device,bfgs,5,10000000,1,compact dense,diagonal (variable)
0.00071615,0.025692941422886268,device,bfgs,10,100,1,compact dense,diagonal (variable)
0.0007289,0.25243517629304435,device,bfgs,10,1000,1,compact dense,diagonal (variable)
0.0007446,2.47112543647596,device,bfgs,10,10000,1,compact dense,diagonal (variable)
0.00082995,22.17001024158082,device,bfgs,10,100000,1,compact dense,diagonal (variable)
0.0020247999999999998,90.87317265902806,device,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.014372,128.026718619538,device,bfgs,10,10000000,1,compact dense,diagonal (variable)
0.0007702,0.04466372370812776,device,bfgs,20,100,1,compact dense,diagonal (variable)
0.0007858,0.43777042504454056,device,bfgs,20,1000,1,compact dense,diagonal (variable)
0.0007886499999999999,4.3618842325492935,device,bfgs,20,10000,1,compact dense,diagonal (variable)
0.0008940999999999999,38.474443574544246,device,bfgs,20,100000,1,compact dense,diagonal (variable)
0.0025156,136.74670058832882,device,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.020729,165.9510830237831,device,bfgs,20,10000000,1,compact dense,diagonal (variable)
0.00090195,0.09135761405842896,device,bfgs,50,100,1,compact dense,diagonal (variable)
0.0009345499999999999,0.8817077737948746,device,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0009629,8.55748260463184,device,bfgs,50,10000,1,compact dense,diagonal (variable)
0.0013415,61.42377935147223,device,bfgs,50,100000,1,compact dense,diagonal (variable)
0.00463445,177.7988758105061,device,bfgs,50,1000000,1,compact dense,diagonal (variable)
0.0416715,197.73706250074991,device,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.compact_dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0006742,0.0154256897063186,device,bfgs,5,100,1,compact dense,diagonal (variable)
0.0006607,0.15740880883911004,device,bfgs,5,1000,1,compact dense,diagonal (variable)
0.0007174,1.449679397825481,device,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0007366,14.118924789573716,device,bfgs,5,100000,1,compact dense,diagonal (variable)
0.00172125,60.42120551924474,device,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.011391,91.30014924062857,device,bfgs,5,10000000,1,compact dense,diagonal (variable)
0.00071615,0.025692941422886268,device,bfgs,10,100,1,compact dense,diagonal (variable)
0.0007289,0.25243517629304435,device,bfgs,10,1000,1,compact dense,diagonal (variable)
0.0007446,2.47112543647596,device,bfgs,10,10000,1,compact dense,diagonal (variable)
0.00082995,22.17001024158082,device,bfgs,10,100000,1,compact dense,diagonal (variable)
0.0020247999999999998,90.87317265902806,device,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.014372,128.026718619538,device,bfgs,10,10000000,1,compact dense,diagonal (variable)
0.0007702,0.04466372370812776,device,bfgs,20,100,1,compact dense,diagonal (variable)
0.0007858,0.43777042504454056,device,bfgs,20,1000,1,compact dense,diagonal (variable)
0.0007886499999999999,4.3618842325492935,device,bfgs,20,10000,1,compact dense,diagonal (variable)
0.0008940999999999999,38.474443574544246,device,bfgs,20,100000,1,compact dense,diagonal (variable)
0.0025156,136.74670058832882,device,bfgs,20,1000000,1,compact dense,diagonal (variable)
0.020729,165.9510830237831,device,bfgs,20,10000000,1,compact dense,diagonal (variable)
0.00090195,0.09135761405842896,device,bfgs,50,100,1,compact dense,diagonal (variable)
0.0009345499999999999,0.8817077737948746,device,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0009629,8.55748260463184,device,bfgs,50,10000,1,compact dense,diagonal (variable)
0.0013415,61.42377935147223,device,bfgs,50,100000,1,compact dense,diagonal (variable)
0.00463445,177.7988758105061,device,bfgs,50,1000000,1,compact dense,diagonal (variable)
0.0416715,197.73706250074991,device,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.compact_dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00044967499999999997,0.023127814532718078,device,bfgs,5,100,1,compact dense,diagonal
0.00042957000000000005,0.242102567683963,device,bfgs,5,1000,1,compact dense,diagonal
0.00043823000000000006,2.3731830317413225,device,bfgs,5,10000,1,compact dense,diagonal
0.000481455,21.601188065343592,device,bfgs,5,100000,1,compact dense,diagonal
0.0010675,97.42388758782201,device,bfgs,5,1000000,1,compact dense,diagonal
0.0062385,166.7067404023403,device,bfgs,5,10000000,1,compact dense,diagonal
0.000451805,0.04072553424596895,device,bfgs,10,100,1,compact dense,diagonal
0.000445685,0.4128476390275643,device,bfgs,10,1000,1,compact dense,diagonal
0.00045408000000000004,4.05214940098661,device,bfgs,10,10000,1,compact dense,diagonal
0.00050285,36.59142885552351,device,bfgs,10,100000,1,compact dense,diagonal
0.00130455,141.04480472193475,device,bfgs,10,1000000,1,compact dense,diagonal
0.0085005,216.4578554202694,device,bfgs,10,10000000,1,compact dense,diagonal
0.000461055,0.07461148886792249,device,bfgs,20,100,1,compact dense,diagonal
0.000470625,0.7309428950863214,device,bfgs,20,1000,1,compact dense,diagonal
0.00047566,7.2320565109532025,device,bfgs,20,10000,1,compact dense,diagonal
0.0006183499999999999,55.63192366782567,device,bfgs,20,100000,1,compact dense,diagonal
0.0017961499999999998,191.52075272109792,device,bfgs,20,1000000,1,compact dense,diagonal
0.013014999999999999,264.31041106415677,device,bfgs,20,10000000,1,compact dense,diagonal
0.00052945,0.15563320426858063,device,bfgs,50,100,1,compact dense,diagonal
0.0005206,1.5827890895121015,device,bfgs,50,1000,1,compact dense,diagonal
0.0005361000000000001,15.37026674127961,device,bfgs,50,10000,1,compact dense,diagonal
0.0008013499999999999,102.82648031446935,device,bfgs,50,100000,1,compact dense,diagonal
0.00317705,259.36009820430905,device,bfgs,50,1000000,1,compact dense,diagonal
0.026434999999999997,311.7079629279365,device,bfgs,50,10000000,1,compact dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.compact_dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00044967499999999997,0.023127814532718078,device,bfgs,5,100,1,compact dense,diagonal
0.00042957000000000005,0.242102567683963,device,bfgs,5,1000,1,compact dense,diagonal
0.00043823000000000006,2.3731830317413225,device,bfgs,5,10000,1,compact dense,diagonal
0.000481455,21.601188065343592,device,bfgs,5,100000,1,compact dense,diagonal
0.0010675,97.42388758782201,device,bfgs,5,1000000,1,compact dense,diagonal
0.0062385,166.7067404023403,device,bfgs,5,10000000,1,compact dense,diagonal
0.000451805,0.04072553424596895,device,bfgs,10,100,1,compact dense,diagonal
0.000445685,0.4128476390275643,device,bfgs,10,1000,1,compact dense,diagonal
0.00045408000000000004,4.05214940098661,device,bfgs,10,10000,1,compact dense,diagonal
0.00050285,36.59142885552351,device,bfgs,10,100000,1,compact dense,diagonal
0.00130455,141.04480472193475,device,bfgs,10,1000000,1,compact dense,diagonal
0.0085005,216.4578554202694,device,bfgs,10,10000000,1,compact dense,diagonal
0.000461055,0.07461148886792249,device,bfgs,20,100,1,compact dense,diagonal
0.000470625,0.7309428950863214,device,bfgs,20,1000,1,compact dense,diagonal
0.00047566,7.2320565109532025,device,bfgs,20,10000,1,compact dense,diagonal
0.0006183499999999999,55.63192366782567,device,bfgs,20,100000,1,compact dense,diagonal
0.0017961499999999998,191.52075272109792,device,bfgs,20,1000000,1,compact dense,diagonal
0.013014999999999999,264.31041106415677,device,bfgs,20,10000000,1,compact dense,diagonal
0.00052945,0.15563320426858063,device,bfgs,50,100,1,compact dense,diagonal
0.0005206,1.5827890895121015,device,bfgs,50,1000,1,compact dense,diagonal
0.0005361000000000001,15.37026674127961,device,bfgs,50,10000,1,compact dense,diagonal
0.0008013499999999999,102.82648031446935,device,bfgs,50,100000,1,compact dense,diagonal
0.00317705,259.36009820430905,device,bfgs,50,1000000,1,compact dense,diagonal
0.026434999999999997,311.7079629279365,device,bfgs,50,10000000,1,compact dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00046962999999999996,0.022145092945510297,device,bfgs,5,100,1,dense,identity (scalar variable)
0.00046582000000000004,0.22326220428491692,device,bfgs,5,1000,1,dense,identity (scalar variable)
0.000470255,2.211566065219934,device,bfgs,5,10000,1,dense,identity (scalar variable)
0.000499705,20.812279244754404,device,bfgs,5,100000,1,dense,identity (scalar variable)
0.00096945,107.27732219299604,device,bfgs,5,1000000,1,dense,identity (scalar variable)
0.0050750000000000005,204.92610837438423,device,bfgs,5,10000000,1,dense,identity (scalar variable)
0.000452365,0.04067511854365391,device,bfgs,10,100,1,dense,identity (scalar variable)
0.00046494500000000003,0.39574573336631214,device,bfgs,10,1000,1,dense,identity (scalar variable)
0.00046031500000000004,3.997262743990528,device,bfgs,10,10000,1,dense,identity (scalar variable)
0.000519,35.45279383429672,device,bfgs,10,100000,1,dense,identity (scalar variable)
0.00115085,159.88182647608292,device,bfgs,10,1000000,1,dense,identity (scalar variable)
0.006775499999999999,271.5666740461959,device,bfgs,10,10000000,1,dense,identity (scalar variable)
0.00047068500000000004,0.07308497190265252,device,bfgs,20,100,1,dense,identity (scalar variable)
0.000492835,0.6980023740197024,device,bfgs,20,1000,1,dense,identity (scalar variable)
0.000492665,6.982432281570642,device,bfgs,20,10000,1,dense,identity (scalar variable)
0.0005896,58.34464043419267,device,bfgs,20,100000,1,dense,identity (scalar variable)
0.0015258000000000001,225.45549875475157,device,bfgs,20,1000000,1,dense,identity (scalar variable)
0.010182,337.8511098016107,device,bfgs,20,10000000,1,dense,identity (scalar variable)
0.0005237999999999999,0.15731195112638413,device,bfgs,50,100,1,dense,identity (scalar variable)
0.00052675,1.5643094447081158,device,bfgs,50,1000,1,dense,identity (scalar variable)
0.000559,14.740608228980323,device,bfgs,50,10000,1,dense,identity (scalar variable)
0.000719,114.60361613351877,device,bfgs,50,100000,1,dense,identity (scalar variable)
0.00252895,325.82692421756065,device,bfgs,50,1000000,1,dense,identity (scalar variable)
0.020316999999999998,405.5716887335729,device,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00046962999999999996,0.022145092945510297,device,bfgs,5,100,1,dense,identity (scalar variable)
0.00046582000000000004,0.22326220428491692,device,bfgs,5,1000,1,dense,identity (scalar variable)
0.000470255,2.211566065219934,device,bfgs,5,10000,1,dense,identity (scalar variable)
0.000499705,20.812279244754404,device,bfgs,5,100000,1,dense,identity (scalar variable)
0.00096945,107.27732219299604,device,bfgs,5,1000000,1,dense,identity (scalar variable)
0.0050750000000000005,204.92610837438423,device,bfgs,5,10000000,1,dense,identity (scalar variable)
0.000452365,0.04067511854365391,device,bfgs,10,100,1,dense,identity (scalar variable)
0.00046494500000000003,0.39574573336631214,device,bfgs,10,1000,1,dense,identity (scalar variable)
0.00046031500000000004,3.997262743990528,device,bfgs,10,10000,1,dense,identity (scalar variable)
0.000519,35.45279383429672,device,bfgs,10,100000,1,dense,identity (scalar variable)
0.00115085,159.88182647608292,device,bfgs,10,1000000,1,dense,identity (scalar variable)
0.006775499999999999,271.5666740461959,device,bfgs,10,10000000,1,dense,identity (scalar variable)
0.00047068500000000004,0.07308497190265252,device,bfgs,20,100,1,dense,identity (scalar variable)
0.000492835,0.6980023740197024,device,bfgs,20,1000,1,dense,identity (scalar variable)
0.000492665,6.982432281570642,device,bfgs,20,10000,1,dense,identity (scalar variable)
0.0005896,58.34464043419267,device,bfgs,20,100000,1,dense,identity (scalar variable)
0.0015258000000000001,225.45549875475157,device,bfgs,20,1000000,1,dense,identity (scalar variable)
0.010182,337.8511098016107,device,bfgs,20,10000000,1,dense,identity (scalar variable)
0.0005237999999999999,0.15731195112638413,device,bfgs,50,100,1,dense,identity (scalar variable)
0.00052675,1.5643094447081158,device,bfgs,50,1000,1,dense,identity (scalar variable)
0.000559,14.740608228980323,device,bfgs,50,10000,1,dense,identity (scalar variable)
0.000719,114.60361613351877,device,bfgs,50,100000,1,dense,identity (scalar variable)
0.00252895,325.82692421756065,device,bfgs,50,1000000,1,dense,identity (scalar variable)
0.020316999999999998,405.5716887335729,device,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000391095,0.026592004500185378,device,bfgs,5,100,1,dense,identity
0.00040513499999999994,0.2567045552716996,device,bfgs,5,1000,1,dense,identity
0.00041111,2.5297365668555862,device,bfgs,5,10000,1,dense,identity
0.00040955999999999995,25.39310479539018,device,bfgs,5,100000,1,dense,identity
0.0008895,116.91961776278809,device,bfgs,5,1000000,1,dense,identity
0.0048476,214.53915339549468,device,bfgs,5,10000000,1,dense,identity
0.00041117000000000004,0.044750346571977524,device,bfgs,10,100,1,dense,identity
0.00041683500000000006,0.4414216656470785,device,bfgs,10,1000,1,dense,identity
0.00041004500000000005,4.487312368154715,device,bfgs,10,10000,1,dense,identity
0.000424565,43.33847585175415,device,bfgs,10,100000,1,dense,identity
0.00106165,173.31512268638443,device,bfgs,10,1000000,1,dense,identity
0.006553000000000001,280.78742560659236,device,bfgs,10,10000000,1,dense,identity
0.00042850500000000003,0.0802791099287056,device,bfgs,20,100,1,dense,identity
0.00041823,0.8225139277431078,device,bfgs,20,1000,1,dense,identity
0.00043228,7.957805126307023,device,bfgs,20,10000,1,dense,identity
0.00050905,67.5768588547294,device,bfgs,20,100000,1,dense,identity
0.0014291999999999998,240.69409459837675,device,bfgs,20,1000000,1,dense,identity
0.00995,345.7286432160804,device,bfgs,20,10000000,1,dense,identity
0.00048193000000000004,0.1709791878488577,device,bfgs,50,100,1,dense,identity
0.00046052,1.7892816815773473,device,bfgs,50,1000,1,dense,identity
0.00046990499999999995,17.53545929496388,device,bfgs,50,10000,1,dense,identity
0.00071135,115.83608631475363,device,bfgs,50,100000,1,dense,identity
0.0024791,332.3786858134,device,bfgs,50,1000000,1,dense,identity
0.0200815,410.3279137514628,device,bfgs,50,10000000,1,dense,identity


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000391095,0.026592004500185378,device,bfgs,5,100,1,dense,identity
0.00040513499999999994,0.2567045552716996,device,bfgs,5,1000,1,dense,identity
0.00041111,2.5297365668555862,device,bfgs,5,10000,1,dense,identity
0.00040955999999999995,25.39310479539018,device,bfgs,5,100000,1,dense,identity
0.0008895,116.91961776278809,device,bfgs,5,1000000,1,dense,identity
0.0048476,214.53915339549468,device,bfgs,5,10000000,1,dense,identity
0.00041117000000000004,0.044750346571977524,device,bfgs,10,100,1,dense,identity
0.00041683500000000006,0.4414216656470785,device,bfgs,10,1000,1,dense,identity
0.00041004500000000005,4.487312368154715,device,bfgs,10,10000,1,dense,identity
0.000424565,43.33847585175415,device,bfgs,10,100000,1,dense,identity
0.00106165,173.31512268638443,device,bfgs,10,1000000,1,dense,identity
0.006553000000000001,280.78742560659236,device,bfgs,10,10000000,1,dense,identity
0.00042850500000000003,0.0802791099287056,device,bfgs,20,100,1,dense,identity
0.00041823,0.8225139277431078,device,bfgs,20,1000,1,dense,identity
0.00043228,7.957805126307023,device,bfgs,20,10000,1,dense,identity
0.00050905,67.5768588547294,device,bfgs,20,100000,1,dense,identity
0.0014291999999999998,240.69409459837675,device,bfgs,20,1000000,1,dense,identity
0.00995,345.7286432160804,device,bfgs,20,10000000,1,dense,identity
0.00048193000000000004,0.1709791878488577,device,bfgs,50,100,1,dense,identity
0.00046052,1.7892816815773473,device,bfgs,50,1000,1,dense,identity
0.00046990499999999995,17.53545929496388,device,bfgs,50,10000,1,dense,identity
0.00071135,115.83608631475363,device,bfgs,50,100000,1,dense,identity
0.0024791,332.3786858134,device,bfgs,50,1000000,1,dense,identity
0.0200815,410.3279137514628,device,bfgs,50,10000000,1,dense,identity


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0006743,0.01542340204656681,device,bfgs,5,100,1,dense,diagonal (variable)
0.0006862,0.15155931215389098,device,bfgs,5,1000,1,dense,diagonal (variable)
0.0007182499999999999,1.4479638009049776,device,bfgs,5,10000,1,dense,diagonal (variable)
0.0007419,14.018061733387249,device,bfgs,5,100000,1,dense,diagonal (variable)
0.00171365,60.689172234703705,device,bfgs,5,1000000,1,dense,diagonal (variable)
0.0113915,91.29614186015888,device,bfgs,5,10000000,1,dense,diagonal (variable)
0.000711,0.025879043600562587,device,bfgs,10,100,1,dense,diagonal (variable)
0.0007018500000000001,0.26216428011683407,device,bfgs,10,1000,1,dense,diagonal (variable)
0.00074525,2.4689701442468968,device,bfgs,10,10000,1,dense,diagonal (variable)
0.00081745,22.509021958529576,device,bfgs,10,100000,1,dense,diagonal (variable)
0.0019374,94.97264374935482,device,bfgs,10,1000000,1,dense,diagonal (variable)
0.0143715,128.0311728072922,device,bfgs,10,10000000,1,dense,diagonal (variable)
0.00075825,0.045367622815694036,device,bfgs,20,100,1,dense,diagonal (variable)
0.00077385,0.44453059378432513,device,bfgs,20,1000,1,dense,diagonal (variable)
0.00080225,4.287940168276721,device,bfgs,20,10000,1,dense,diagonal (variable)
0.0009452999999999999,36.390563842166515,device,bfgs,20,100000,1,dense,diagonal (variable)
0.002478,138.82163034705408,device,bfgs,20,1000000,1,dense,diagonal (variable)
0.020721,166.01515370879784,device,bfgs,20,10000000,1,dense,diagonal (variable)
0.0009275500000000001,0.08883618133793325,device,bfgs,50,100,1,dense,diagonal (variable)
0.0009254,0.890425761832721,device,bfgs,50,1000,1,dense,diagonal (variable)
0.0009571,8.60934071674851,device,bfgs,50,10000,1,dense,diagonal (variable)
0.0013231,62.27798352354319,device,bfgs,50,100000,1,dense,diagonal (variable)
0.00461435,178.57336352899108,device,bfgs,50,1000000,1,dense,diagonal (variable)
0.041685,197.67302386949743,device,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0006743,0.01542340204656681,device,bfgs,5,100,1,dense,diagonal (variable)
0.0006862,0.15155931215389098,device,bfgs,5,1000,1,dense,diagonal (variable)
0.0007182499999999999,1.4479638009049776,device,bfgs,5,10000,1,dense,diagonal (variable)
0.0007419,14.018061733387249,device,bfgs,5,100000,1,dense,diagonal (variable)
0.00171365,60.689172234703705,device,bfgs,5,1000000,1,dense,diagonal (variable)
0.0113915,91.29614186015888,device,bfgs,5,10000000,1,dense,diagonal (variable)
0.000711,0.025879043600562587,device,bfgs,10,100,1,dense,diagonal (variable)
0.0007018500000000001,0.26216428011683407,device,bfgs,10,1000,1,dense,diagonal (variable)
0.00074525,2.4689701442468968,device,bfgs,10,10000,1,dense,diagonal (variable)
0.00081745,22.509021958529576,device,bfgs,10,100000,1,dense,diagonal (variable)
0.0019374,94.97264374935482,device,bfgs,10,1000000,1,dense,diagonal (variable)
0.0143715,128.0311728072922,device,bfgs,10,10000000,1,dense,diagonal (variable)
0.00075825,0.045367622815694036,device,bfgs,20,100,1,dense,diagonal (variable)
0.00077385,0.44453059378432513,device,bfgs,20,1000,1,dense,diagonal (variable)
0.00080225,4.287940168276721,device,bfgs,20,10000,1,dense,diagonal (variable)
0.0009452999999999999,36.390563842166515,device,bfgs,20,100000,1,dense,diagonal (variable)
0.002478,138.82163034705408,device,bfgs,20,1000000,1,dense,diagonal (variable)
0.020721,166.01515370879784,device,bfgs,20,10000000,1,dense,diagonal (variable)
0.0009275500000000001,0.08883618133793325,device,bfgs,50,100,1,dense,diagonal (variable)
0.0009254,0.890425761832721,device,bfgs,50,1000,1,dense,diagonal (variable)
0.0009571,8.60934071674851,device,bfgs,50,10000,1,dense,diagonal (variable)
0.0013231,62.27798352354319,device,bfgs,50,100000,1,dense,diagonal (variable)
0.00461435,178.57336352899108,device,bfgs,50,1000000,1,dense,diagonal (variable)
0.041685,197.67302386949743,device,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000398075,0.026125730075990703,device,bfgs,5,100,1,dense,diagonal
0.000413525,0.25149628196602386,device,bfgs,5,1000,1,dense,diagonal
0.00041576499999999996,2.501413057857203,device,bfgs,5,10000,1,dense,diagonal
0.00043254000000000003,24.044019050261245,device,bfgs,5,100000,1,dense,diagonal
0.00097875,106.25798212005108,device,bfgs,5,1000000,1,dense,diagonal
0.0055190000000000005,188.4399347707918,device,bfgs,5,10000000,1,dense,diagonal
0.00040157500000000004,0.04581958538255618,device,bfgs,10,100,1,dense,diagonal
0.00040721999999999997,0.45184421197387165,device,bfgs,10,1000,1,dense,diagonal
0.00042430999999999995,4.336452122269097,device,bfgs,10,10000,1,dense,diagonal
0.00045478,40.459123092484276,device,bfgs,10,100000,1,dense,diagonal
0.00117925,156.03137587449652,device,bfgs,10,1000000,1,dense,diagonal
0.0074965000000000006,245.44787567531512,device,bfgs,10,10000000,1,dense,diagonal
0.00043099999999999996,0.07981438515081207,device,bfgs,20,100,1,dense,diagonal
0.00042898,0.8019021865821251,device,bfgs,20,1000,1,dense,diagonal
0.00043707,7.87059281122017,device,bfgs,20,10000,1,dense,diagonal
0.00054485,63.13664311278333,device,bfgs,20,100000,1,dense,diagonal
0.0016196,212.3981229933317,device,bfgs,20,1000000,1,dense,diagonal
0.011464499999999999,300.05669675956216,device,bfgs,20,10000000,1,dense,diagonal
0.00047104499999999996,0.17493020836650428,device,bfgs,50,100,1,dense,diagonal
0.000487705,1.6895459345300952,device,bfgs,50,1000,1,dense,diagonal
0.00048384,17.030423280423282,device,bfgs,50,10000,1,dense,diagonal
0.000743,110.90174966352625,device,bfgs,50,100000,1,dense,diagonal
0.0028027,294.00221215256715,device,bfgs,50,1000000,1,dense,diagonal
0.0232355,354.6297691033118,device,bfgs,50,10000000,1,dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000398075,0.026125730075990703,device,bfgs,5,100,1,dense,diagonal
0.000413525,0.25149628196602386,device,bfgs,5,1000,1,dense,diagonal
0.00041576499999999996,2.501413057857203,device,bfgs,5,10000,1,dense,diagonal
0.00043254000000000003,24.044019050261245,device,bfgs,5,100000,1,dense,diagonal
0.00097875,106.25798212005108,device,bfgs,5,1000000,1,dense,diagonal
0.0055190000000000005,188.4399347707918,device,bfgs,5,10000000,1,dense,diagonal
0.00040157500000000004,0.04581958538255618,device,bfgs,10,100,1,dense,diagonal
0.00040721999999999997,0.45184421197387165,device,bfgs,10,1000,1,dense,diagonal
0.00042430999999999995,4.336452122269097,device,bfgs,10,10000,1,dense,diagonal
0.00045478,40.459123092484276,device,bfgs,10,100000,1,dense,diagonal
0.00117925,156.03137587449652,device,bfgs,10,1000000,1,dense,diagonal
0.0074965000000000006,245.44787567531512,device,bfgs,10,10000000,1,dense,diagonal
0.00043099999999999996,0.07981438515081207,device,bfgs,20,100,1,dense,diagonal
0.00042898,0.8019021865821251,device,bfgs,20,1000,1,dense,diagonal
0.00043707,7.87059281122017,device,bfgs,20,10000,1,dense,diagonal
0.00054485,63.13664311278333,device,bfgs,20,100000,1,dense,diagonal
0.0016196,212.3981229933317,device,bfgs,20,1000000,1,dense,diagonal
0.011464499999999999,300.05669675956216,device,bfgs,20,10000000,1,dense,diagonal
0.00047104499999999996,0.17493020836650428,device,bfgs,50,100,1,dense,diagonal
0.000487705,1.6895459345300952,device,bfgs,50,1000,1,dense,diagonal
0.00048384,17.030423280423282,device,bfgs,50,10000,1,dense,diagonal
0.000743,110.90174966352625,device,bfgs,50,100000,1,dense,diagonal
0.0028027,294.00221215256715,device,bfgs,50,1000000,1,dense,diagonal
0.0232355,354.6297691033118,device,bfgs,50,10000000,1,dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0005902,0.017621145374449337,device,bfgs,5,100,1,recursive,identity (scalar variable)
0.0005838,0.17814319972593357,device,bfgs,5,1000,1,recursive,identity (scalar variable)
0.00058325,1.783111873124732,device,bfgs,5,10000,1,recursive,identity (scalar variable)
0.0006705,15.510812826249069,device,bfgs,5,100000,1,recursive,identity (scalar variable)
0.0017128,60.71929005137786,device,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.011276,92.23128769067046,device,bfgs,5,10000000,1,recursive,identity (scalar variable)
0.00111655,0.016479333661725853,device,bfgs,10,100,1,recursive,identity (scalar variable)
0.0011736,0.15678254942058623,device,bfgs,10,1000,1,recursive,identity (scalar variable)
0.00110445,1.6659875956358365,device,bfgs,10,10000,1,recursive,identity (scalar variable)
0.0014417,12.762710688770202,device,bfgs,10,100000,1,recursive,identity (scalar variable)
0.00372705,49.36880374558967,device,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.026659500000000003,69.01854873497251,device,bfgs,10,10000000,1,recursive,identity (scalar variable)
0.0024316999999999997,0.014146481885100958,device,bfgs,20,100,1,recursive,identity (scalar variable)
0.0023387,0.14709026382178134,device,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0022664,1.5178256265442993,device,bfgs,20,10000,1,recursive,identity (scalar variable)
0.002793,12.316505549588257,device,bfgs,20,100000,1,recursive,identity (scalar variable)
0.009268,37.11696158826068,device,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.074685,46.06011916716878,device,bfgs,20,10000000,1,recursive,identity (scalar variable)
0.0052085,0.01582029375059998,device,bfgs,50,100,1,recursive,identity (scalar variable)
0.005266,0.15647550322825673,device,bfgs,50,1000,1,recursive,identity (scalar variable)
0.005445500000000001,1.5131760168946835,device,bfgs,50,10000,1,recursive,identity (scalar variable)
0.008176,10.078277886497064,device,bfgs,50,100000,1,recursive,identity (scalar variable)
0.0402395,20.477391617689086,device,bfgs,50,1000000,1,recursive,identity (scalar variable)
0.35059,23.503237399811745,device,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0005902,0.017621145374449337,device,bfgs,5,100,1,recursive,identity (scalar variable)
0.0005838,0.17814319972593357,device,bfgs,5,1000,1,recursive,identity (scalar variable)
0.00058325,1.783111873124732,device,bfgs,5,10000,1,recursive,identity (scalar variable)
0.0006705,15.510812826249069,device,bfgs,5,100000,1,recursive,identity (scalar variable)
0.0017128,60.71929005137786,device,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.011276,92.23128769067046,device,bfgs,5,10000000,1,recursive,identity (scalar variable)
0.00111655,0.016479333661725853,device,bfgs,10,100,1,recursive,identity (scalar variable)
0.0011736,0.15678254942058623,device,bfgs,10,1000,1,recursive,identity (scalar variable)
0.00110445,1.6659875956358365,device,bfgs,10,10000,1,recursive,identity (scalar variable)
0.0014417,12.762710688770202,device,bfgs,10,100000,1,recursive,identity (scalar variable)
0.00372705,49.36880374558967,device,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.026659500000000003,69.01854873497251,device,bfgs,10,10000000,1,recursive,identity (scalar variable)
0.0024316999999999997,0.014146481885100958,device,bfgs,20,100,1,recursive,identity (scalar variable)
0.0023387,0.14709026382178134,device,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0022664,1.5178256265442993,device,bfgs,20,10000,1,recursive,identity (scalar variable)
0.002793,12.316505549588257,device,bfgs,20,100000,1,recursive,identity (scalar variable)
0.009268,37.11696158826068,device,bfgs,20,1000000,1,recursive,identity (scalar variable)
0.074685,46.06011916716878,device,bfgs,20,10000000,1,recursive,identity (scalar variable)
0.0052085,0.01582029375059998,device,bfgs,50,100,1,recursive,identity (scalar variable)
0.005266,0.15647550322825673,device,bfgs,50,1000,1,recursive,identity (scalar variable)
0.005445500000000001,1.5131760168946835,device,bfgs,50,10000,1,recursive,identity (scalar variable)
0.008176,10.078277886497064,device,bfgs,50,100000,1,recursive,identity (scalar variable)
0.0402395,20.477391617689086,device,bfgs,50,1000000,1,recursive,identity (scalar variable)
0.35059,23.503237399811745,device,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0005443500000000001,0.019105355010563055,device,bfgs,5,100,1,recursive,identity
0.00058005,0.17929488837169208,device,bfgs,5,1000,1,recursive,identity
0.00058665,1.7727776357282876,device,bfgs,5,10000,1,recursive,identity
0.0006593500000000001,15.773109880943352,device,bfgs,5,100000,1,recursive,identity
0.00166885,62.31836294454265,device,bfgs,5,1000000,1,recursive,identity
0.010458499999999999,99.44064636420137,device,bfgs,5,10000000,1,recursive,identity
0.001038,0.01772639691714836,device,bfgs,10,100,1,recursive,identity
0.00106715,0.17242187133954928,device,bfgs,10,1000,1,recursive,identity
0.0011298,1.6286068330677996,device,bfgs,10,10000,1,recursive,identity
0.0013124999999999999,14.01904761904762,device,bfgs,10,100000,1,recursive,identity
0.00344845,53.35730545607447,device,bfgs,10,1000000,1,recursive,identity
0.025217,72.96664948249197,device,bfgs,10,10000000,1,recursive,identity
0.00223285,0.015406319278052713,device,bfgs,20,100,1,recursive,identity
0.00225815,0.15233709009587493,device,bfgs,20,1000,1,recursive,identity
0.00241805,1.4226339405719484,device,bfgs,20,10000,1,recursive,identity
0.0030019,11.459409040940736,device,bfgs,20,100000,1,recursive,identity
0.009109,37.76484795257437,device,bfgs,20,1000000,1,recursive,identity
0.07203000000000001,47.75787866166874,device,bfgs,20,10000000,1,recursive,identity
0.0059795000000000004,0.013780416422777823,device,bfgs,50,100,1,recursive,identity
0.0053085,0.1552227559574268,device,bfgs,50,1000,1,recursive,identity
0.0055715,1.478955398007718,device,bfgs,50,10000,1,recursive,identity
0.008106499999999999,10.16468266206131,device,bfgs,50,100000,1,recursive,identity
0.0398695,20.667427482160548,device,bfgs,50,1000000,1,recursive,identity
0.34425500000000003,23.93574530507908,device,bfgs,50,10000000,1,recursive,identity


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0005443500000000001,0.019105355010563055,device,bfgs,5,100,1,recursive,identity
0.00058005,0.17929488837169208,device,bfgs,5,1000,1,recursive,identity
0.00058665,1.7727776357282876,device,bfgs,5,10000,1,recursive,identity
0.0006593500000000001,15.773109880943352,device,bfgs,5,100000,1,recursive,identity
0.00166885,62.31836294454265,device,bfgs,5,1000000,1,recursive,identity
0.010458499999999999,99.44064636420137,device,bfgs,5,10000000,1,recursive,identity
0.001038,0.01772639691714836,device,bfgs,10,100,1,recursive,identity
0.00106715,0.17242187133954928,device,bfgs,10,1000,1,recursive,identity
0.0011298,1.6286068330677996,device,bfgs,10,10000,1,recursive,identity
0.0013124999999999999,14.01904761904762,device,bfgs,10,100000,1,recursive,identity
0.00344845,53.35730545607447,device,bfgs,10,1000000,1,recursive,identity
0.025217,72.96664948249197,device,bfgs,10,10000000,1,recursive,identity
0.00223285,0.015406319278052713,device,bfgs,20,100,1,recursive,identity
0.00225815,0.15233709009587493,device,bfgs,20,1000,1,recursive,identity
0.00241805,1.4226339405719484,device,bfgs,20,10000,1,recursive,identity
0.0030019,11.459409040940736,device,bfgs,20,100000,1,recursive,identity
0.009109,37.76484795257437,device,bfgs,20,1000000,1,recursive,identity
0.07203000000000001,47.75787866166874,device,bfgs,20,10000000,1,recursive,identity
0.0059795000000000004,0.013780416422777823,device,bfgs,50,100,1,recursive,identity
0.0053085,0.1552227559574268,device,bfgs,50,1000,1,recursive,identity
0.0055715,1.478955398007718,device,bfgs,50,10000,1,recursive,identity
0.008106499999999999,10.16468266206131,device,bfgs,50,100000,1,recursive,identity
0.0398695,20.667427482160548,device,bfgs,50,1000000,1,recursive,identity
0.34425500000000003,23.93574530507908,device,bfgs,50,10000000,1,recursive,identity


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0007532999999999999,0.013805920615956459,device,bfgs,5,100,1,recursive,diagonal (variable)
0.0007768,0.13388259526261587,device,bfgs,5,1000,1,recursive,diagonal (variable)
0.00075655,1.37466129138854,device,bfgs,5,10000,1,recursive,diagonal (variable)
0.0009038,11.506970568709892,device,bfgs,5,100000,1,recursive,diagonal (variable)
0.00219225,47.43984490819933,device,bfgs,5,1000000,1,recursive,diagonal (variable)
0.0152915,68.01164045384691,device,bfgs,5,10000000,1,recursive,diagonal (variable)
0.0013346500000000002,0.013786385943880416,device,bfgs,10,100,1,recursive,diagonal (variable)
0.00131925,0.13947318552207694,device,bfgs,10,1000,1,recursive,diagonal (variable)
0.00134635,1.3666580012626732,device,bfgs,10,10000,1,recursive,diagonal (variable)
0.0015402,11.94650045448643,device,bfgs,10,100000,1,recursive,diagonal (variable)
0.00430425,42.74844630307255,device,bfgs,10,1000000,1,recursive,diagonal (variable)
0.0309475,59.45552952580984,device,bfgs,10,10000000,1,recursive,diagonal (variable)
0.0023821,0.014441039419000042,device,bfgs,20,100,1,recursive,diagonal (variable)
0.0025651,0.13410783205333127,device,bfgs,20,1000,1,recursive,diagonal (variable)
0.00268105,1.2830793905372897,device,bfgs,20,10000,1,recursive,diagonal (variable)
0.0033034,10.413513349881939,device,bfgs,20,100000,1,recursive,diagonal (variable)
0.009986499999999999,34.44650277875132,device,bfgs,20,1000000,1,recursive,diagonal (variable)
0.07960500000000001,43.21336599459833,device,bfgs,20,10000000,1,recursive,diagonal (variable)
0.005396,0.015270570793180133,device,bfgs,50,100,1,recursive,diagonal (variable)
0.005367,0.15353083659400038,device,bfgs,50,1000,1,recursive,diagonal (variable)
0.005615,1.4674977738201247,device,bfgs,50,10000,1,recursive,diagonal (variable)
0.008484,9.712399811409712,device,bfgs,50,100000,1,recursive,diagonal (variable)
0.0413875,19.909392932648746,device,bfgs,50,1000000,1,recursive,diagonal (variable)
0.35719,23.068954897953468,device,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0007532999999999999,0.013805920615956459,device,bfgs,5,100,1,recursive,diagonal (variable)
0.0007768,0.13388259526261587,device,bfgs,5,1000,1,recursive,diagonal (variable)
0.00075655,1.37466129138854,device,bfgs,5,10000,1,recursive,diagonal (variable)
0.0009038,11.506970568709892,device,bfgs,5,100000,1,recursive,diagonal (variable)
0.00219225,47.43984490819933,device,bfgs,5,1000000,1,recursive,diagonal (variable)
0.0152915,68.01164045384691,device,bfgs,5,10000000,1,recursive,diagonal (variable)
0.0013346500000000002,0.013786385943880416,device,bfgs,10,100,1,recursive,diagonal (variable)
0.00131925,0.13947318552207694,device,bfgs,10,1000,1,recursive,diagonal (variable)
0.00134635,1.3666580012626732,device,bfgs,10,10000,1,recursive,diagonal (variable)
0.0015402,11.94650045448643,device,bfgs,10,100000,1,recursive,diagonal (variable)
0.00430425,42.74844630307255,device,bfgs,10,1000000,1,recursive,diagonal (variable)
0.0309475,59.45552952580984,device,bfgs,10,10000000,1,recursive,diagonal (variable)
0.0023821,0.014441039419000042,device,bfgs,20,100,1,recursive,diagonal (variable)
0.0025651,0.13410783205333127,device,bfgs,20,1000,1,recursive,diagonal (variable)
0.00268105,1.2830793905372897,device,bfgs,20,10000,1,recursive,diagonal (variable)
0.0033034,10.413513349881939,device,bfgs,20,100000,1,recursive,diagonal (variable)
0.009986499999999999,34.44650277875132,device,bfgs,20,1000000,1,recursive,diagonal (variable)
0.07960500000000001,43.21336599459833,device,bfgs,20,10000000,1,recursive,diagonal (variable)
0.005396,0.015270570793180133,device,bfgs,50,100,1,recursive,diagonal (variable)
0.005367,0.15353083659400038,device,bfgs,50,1000,1,recursive,diagonal (variable)
0.005615,1.4674977738201247,device,bfgs,50,10000,1,recursive,diagonal (variable)
0.008484,9.712399811409712,device,bfgs,50,100000,1,recursive,diagonal (variable)
0.0413875,19.909392932648746,device,bfgs,50,1000000,1,recursive,diagonal (variable)
0.35719,23.068954897953468,device,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00054295,0.019154618288976886,device,bfgs,5,100,1,recursive,diagonal
0.0005443,0.19107110049605,device,bfgs,5,1000,1,recursive,diagonal
0.0005882,1.7681060863651819,device,bfgs,5,10000,1,recursive,diagonal
0.0006432499999999999,16.16789739603576,device,bfgs,5,100000,1,recursive,diagonal
0.001609,64.63642013673089,device,bfgs,5,1000000,1,recursive,diagonal
0.0106885,97.30083734855218,device,bfgs,5,10000000,1,recursive,diagonal
0.0011272,0.016323633782824698,device,bfgs,10,100,1,recursive,diagonal
0.00108255,0.16996905454713407,device,bfgs,10,1000,1,recursive,diagonal
0.0011757,1.5650250914348898,device,bfgs,10,10000,1,recursive,diagonal
0.001324,13.89728096676737,device,bfgs,10,100000,1,recursive,diagonal
0.0037901999999999996,48.54625085747454,device,bfgs,10,1000000,1,recursive,diagonal
0.02545,72.29862475442043,device,bfgs,10,10000000,1,recursive,diagonal
0.0023384499999999997,0.014710598900981421,device,bfgs,20,100,1,recursive,diagonal
0.0021493000000000003,0.1600521099892988,device,bfgs,20,1000,1,recursive,diagonal
0.0022879,1.5035622186284365,device,bfgs,20,10000,1,recursive,diagonal
0.00280305,12.27234619432404,device,bfgs,20,100000,1,recursive,diagonal
0.009278999999999999,37.072960448324174,device,bfgs,20,1000000,1,recursive,diagonal
0.072275,47.59598754756139,device,bfgs,20,10000000,1,recursive,diagonal
0.005807,0.014189770966075427,device,bfgs,50,100,1,recursive,diagonal
0.0060185,0.13691119049597075,device,bfgs,50,1000,1,recursive,diagonal
0.006248999999999999,1.3186109777564412,device,bfgs,50,10000,1,recursive,diagonal
0.0081885,10.062893081761008,device,bfgs,50,100000,1,recursive,diagonal
0.040247500000000005,20.473321324305854,device,bfgs,50,1000000,1,recursive,diagonal
0.34442,23.92427849718367,device,bfgs,50,10000000,1,recursive,diagonal


==> rework/polaris_mult_csv/polaris-mult.device.bfgs.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00054295,0.019154618288976886,device,bfgs,5,100,1,recursive,diagonal
0.0005443,0.19107110049605,device,bfgs,5,1000,1,recursive,diagonal
0.0005882,1.7681060863651819,device,bfgs,5,10000,1,recursive,diagonal
0.0006432499999999999,16.16789739603576,device,bfgs,5,100000,1,recursive,diagonal
0.001609,64.63642013673089,device,bfgs,5,1000000,1,recursive,diagonal
0.0106885,97.30083734855218,device,bfgs,5,10000000,1,recursive,diagonal
0.0011272,0.016323633782824698,device,bfgs,10,100,1,recursive,diagonal
0.00108255,0.16996905454713407,device,bfgs,10,1000,1,recursive,diagonal
0.0011757,1.5650250914348898,device,bfgs,10,10000,1,recursive,diagonal
0.001324,13.89728096676737,device,bfgs,10,100000,1,recursive,diagonal
0.0037901999999999996,48.54625085747454,device,bfgs,10,1000000,1,recursive,diagonal
0.02545,72.29862475442043,device,bfgs,10,10000000,1,recursive,diagonal
0.0023384499999999997,0.014710598900981421,device,bfgs,20,100,1,recursive,diagonal
0.0021493000000000003,0.1600521099892988,device,bfgs,20,1000,1,recursive,diagonal
0.0022879,1.5035622186284365,device,bfgs,20,10000,1,recursive,diagonal
0.00280305,12.27234619432404,device,bfgs,20,100000,1,recursive,diagonal
0.009278999999999999,37.072960448324174,device,bfgs,20,1000000,1,recursive,diagonal
0.072275,47.59598754756139,device,bfgs,20,10000000,1,recursive,diagonal
0.005807,0.014189770966075427,device,bfgs,50,100,1,recursive,diagonal
0.0060185,0.13691119049597075,device,bfgs,50,1000,1,recursive,diagonal
0.006248999999999999,1.3186109777564412,device,bfgs,50,10000,1,recursive,diagonal
0.0081885,10.062893081761008,device,bfgs,50,100000,1,recursive,diagonal
0.040247500000000005,20.473321324305854,device,bfgs,50,1000000,1,recursive,diagonal
0.34442,23.92427849718367,device,bfgs,50,10000000,1,recursive,diagonal


==> rework/polaris_mult_csv/polaris-mult.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00119215,0.008723734429392274,device,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
0.00115875,0.08975188781014024,device,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
0.00119895,0.867425664122774,device,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.00132705,7.836931539881693,device,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.00272145,38.21492219221371,device,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.019371,53.688503432966804,device,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
0.0034982,0.0052598479217883486,device,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
0.0034965499999999997,0.05262330011010854,device,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00352415,0.5221117148816027,device,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.0037736,4.875980496078016,device,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.007207,25.53073400860275,device,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.057945,31.754249719561653,device,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
0.010786,0.0031893194882254773,device,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
0.011484,0.029954719609892027,device,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.0116545,0.29516495774164486,device,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.011833,2.9071241443420943,device,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.0246085,13.978909726314079,device,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.20107,17.10846968717362,device,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
0.056455,0.0014595695686830219,device,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
0.06564,0.012553321145642901,device,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.066735,0.12347343972428261,device,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.06859,1.2013413033969966,device,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.14103000000000002,5.842728497482804,device,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
1.1561,7.127411123605224,device,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00119215,0.008723734429392274,device,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
0.00115875,0.08975188781014024,device,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
0.00119895,0.867425664122774,device,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.00132705,7.836931539881693,device,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.00272145,38.21492219221371,device,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.019371,53.688503432966804,device,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
0.0034982,0.0052598479217883486,device,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
0.0034965499999999997,0.05262330011010854,device,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00352415,0.5221117148816027,device,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.0037736,4.875980496078016,device,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.007207,25.53073400860275,device,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
0.057945,31.754249719561653,device,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
0.010786,0.0031893194882254773,device,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
0.011484,0.029954719609892027,device,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.0116545,0.29516495774164486,device,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.011833,2.9071241443420943,device,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.0246085,13.978909726314079,device,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
0.20107,17.10846968717362,device,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
0.056455,0.0014595695686830219,device,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
0.06564,0.012553321145642901,device,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.066735,0.12347343972428261,device,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.06859,1.2013413033969966,device,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
0.14103000000000002,5.842728497482804,device,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
1.1561,7.127411123605224,device,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.device.dbfgs+inplace.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00109815,0.009470473068342212,device,dbfgs+inplace,5,100,1,recursive,identity
0.0011036499999999999,0.09423277307117293,device,dbfgs+inplace,5,1000,1,recursive,identity
0.00110645,0.9399430611414885,device,dbfgs+inplace,5,10000,1,recursive,identity
0.00118525,8.774520143429655,device,dbfgs+inplace,5,100000,1,recursive,identity
0.00263065,39.53395548628666,device,dbfgs+inplace,5,1000000,1,recursive,identity
0.0183245,56.75461813419192,device,dbfgs+inplace,5,10000000,1,recursive,identity
0.00340075,0.005410571197529957,device,dbfgs+inplace,10,100,1,recursive,identity
0.0034016999999999997,0.05409060175794456,device,dbfgs+inplace,10,1000,1,recursive,identity
0.0034298,0.5364744299959181,device,dbfgs+inplace,10,10000,1,recursive,identity
0.0036358000000000002,5.060784421585345,device,dbfgs+inplace,10,100000,1,recursive,identity
0.0071825,25.617821092934214,device,dbfgs+inplace,10,1000000,1,recursive,identity
0.05628,32.69367448471926,device,dbfgs+inplace,10,10000000,1,recursive,identity
0.010828500000000001,0.003176801957796555,device,dbfgs+inplace,20,100,1,recursive,identity
0.011346499999999999,0.030317719120433618,device,dbfgs+inplace,20,1000,1,recursive,identity
0.011445,0.3005679335954565,device,dbfgs+inplace,20,10000,1,recursive,identity
0.011795,2.916490038151759,device,dbfgs+inplace,20,100000,1,recursive,identity
0.024695500000000002,13.929663298981595,device,dbfgs+inplace,20,1000000,1,recursive,identity
0.198015,17.372421281216067,device,dbfgs+inplace,20,10000000,1,recursive,identity
0.056325,0.0014629383044829118,device,dbfgs+inplace,50,100,1,recursive,identity
0.06584999999999999,0.012513287775246774,device,dbfgs+inplace,50,1000,1,recursive,identity
0.066275,0.12433044134288947,device,dbfgs+inplace,50,10000,1,recursive,identity
0.067825,1.2148912642830816,device,dbfgs+inplace,50,100000,1,recursive,identity
0.14096,5.845629965947786,device,dbfgs+inplace,50,1000000,1,recursive,identity
1.1487500000000002,7.173014145810663,device,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/polaris_mult_csv/polaris-mult.device.dbfgs+inplace.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00109815,0.009470473068342212,device,dbfgs+inplace,5,100,1,recursive,identity
0.0011036499999999999,0.09423277307117293,device,dbfgs+inplace,5,1000,1,recursive,identity
0.00110645,0.9399430611414885,device,dbfgs+inplace,5,10000,1,recursive,identity
0.00118525,8.774520143429655,device,dbfgs+inplace,5,100000,1,recursive,identity
0.00263065,39.53395548628666,device,dbfgs+inplace,5,1000000,1,recursive,identity
0.0183245,56.75461813419192,device,dbfgs+inplace,5,10000000,1,recursive,identity
0.00340075,0.005410571197529957,device,dbfgs+inplace,10,100,1,recursive,identity
0.0034016999999999997,0.05409060175794456,device,dbfgs+inplace,10,1000,1,recursive,identity
0.0034298,0.5364744299959181,device,dbfgs+inplace,10,10000,1,recursive,identity
0.0036358000000000002,5.060784421585345,device,dbfgs+inplace,10,100000,1,recursive,identity
0.0071825,25.617821092934214,device,dbfgs+inplace,10,1000000,1,recursive,identity
0.05628,32.69367448471926,device,dbfgs+inplace,10,10000000,1,recursive,identity
0.010828500000000001,0.003176801957796555,device,dbfgs+inplace,20,100,1,recursive,identity
0.011346499999999999,0.030317719120433618,device,dbfgs+inplace,20,1000,1,recursive,identity
0.011445,0.3005679335954565,device,dbfgs+inplace,20,10000,1,recursive,identity
0.011795,2.916490038151759,device,dbfgs+inplace,20,100000,1,recursive,identity
0.024695500000000002,13.929663298981595,device,dbfgs+inplace,20,1000000,1,recursive,identity
0.198015,17.372421281216067,device,dbfgs+inplace,20,10000000,1,recursive,identity
0.056325,0.0014629383044829118,device,dbfgs+inplace,50,100,1,recursive,identity
0.06584999999999999,0.012513287775246774,device,dbfgs+inplace,50,1000,1,recursive,identity
0.066275,0.12433044134288947,device,dbfgs+inplace,50,10000,1,recursive,identity
0.067825,1.2148912642830816,device,dbfgs+inplace,50,100000,1,recursive,identity
0.14096,5.845629965947786,device,dbfgs+inplace,50,1000000,1,recursive,identity
1.1487500000000002,7.173014145810663,device,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/polaris_mult_csv/polaris-mult.device.dbfgs+inplace.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0012977000000000002,0.008014178931956537,device,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
0.00132855,0.07828083248654549,device,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.0013431,0.7743280470553198,device,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.0013827000000000002,7.5215158747378315,device,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.00311705,33.36488025536966,device,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.0218315,47.63758788905939,device,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
0.0036054000000000004,0.00510345592722028,device,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
0.00359895,0.05112602286778088,device,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.0036207999999999995,0.5081749889527177,device,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.0038981000000000003,4.7202483261075905,device,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.007495,24.549699799866577,device,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.060085,30.62328368145128,device,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
0.010929,0.003147588983438558,device,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
0.011443499999999999,0.030060733167300218,device,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.011774999999999999,0.2921443736730361,device,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0119755,2.872531418312388,device,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0249395,13.793379979550512,device,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.20229,17.00528943595828,device,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
0.059519999999999997,0.0013844086021505377,device,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
0.064475,0.012780147343931755,device,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.06716,0.12269207861822515,device,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.06899999999999999,1.1942028985507247,device,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.14088499999999998,5.8487418816765455,device,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
1.15475,7.135743667460489,device,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.device.dbfgs+inplace.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0012977000000000002,0.008014178931956537,device,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
0.00132855,0.07828083248654549,device,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.0013431,0.7743280470553198,device,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.0013827000000000002,7.5215158747378315,device,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.00311705,33.36488025536966,device,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.0218315,47.63758788905939,device,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
0.0036054000000000004,0.00510345592722028,device,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
0.00359895,0.05112602286778088,device,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.0036207999999999995,0.5081749889527177,device,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.0038981000000000003,4.7202483261075905,device,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.007495,24.549699799866577,device,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
0.060085,30.62328368145128,device,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
0.010929,0.003147588983438558,device,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
0.011443499999999999,0.030060733167300218,device,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.011774999999999999,0.2921443736730361,device,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0119755,2.872531418312388,device,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.0249395,13.793379979550512,device,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
0.20229,17.00528943595828,device,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
0.059519999999999997,0.0013844086021505377,device,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
0.064475,0.012780147343931755,device,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.06716,0.12269207861822515,device,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.06899999999999999,1.1942028985507247,device,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
0.14088499999999998,5.8487418816765455,device,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
1.15475,7.135743667460489,device,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.device.dbfgs+inplace.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0011057,0.00940580627656688,device,dbfgs+inplace,5,100,1,recursive,diagonal
0.0010635,0.09779031499764927,device,dbfgs+inplace,5,1000,1,recursive,diagonal
0.0011110999999999998,0.9360093600936011,device,dbfgs+inplace,5,10000,1,recursive,diagonal
0.00116925,8.894590549497542,device,dbfgs+inplace,5,100000,1,recursive,diagonal
0.00266845,38.97393618017951,device,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.018619,55.85692035017993,device,dbfgs+inplace,5,10000000,1,recursive,diagonal
0.00339765,0.005415507777434403,device,dbfgs+inplace,10,100,1,recursive,diagonal
0.00339275,0.05423329157762877,device,dbfgs+inplace,10,1000,1,recursive,diagonal
0.0034033,0.5406517203890342,device,dbfgs+inplace,10,10000,1,recursive,diagonal
0.00364535,5.047526300629569,device,dbfgs+inplace,10,100000,1,recursive,diagonal
0.007135,25.788367203924317,device,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.05691,32.33175188894746,device,dbfgs+inplace,10,10000000,1,recursive,diagonal
0.0110685,0.003107918868862086,device,dbfgs+inplace,20,100,1,recursive,diagonal
0.011384,0.030217849613492623,device,dbfgs+inplace,20,1000,1,recursive,diagonal
0.01145,0.30043668122270745,device,dbfgs+inplace,20,10000,1,recursive,diagonal
0.011822000000000001,2.9098291321265437,device,dbfgs+inplace,20,100000,1,recursive,diagonal
0.0245235,14.027361510387994,device,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.199,17.28643216080402,device,dbfgs+inplace,20,10000000,1,recursive,diagonal
0.06121,0.001346185263845777,device,dbfgs+inplace,50,100,1,recursive,diagonal
0.06382,0.012911313068003761,device,dbfgs+inplace,50,1000,1,recursive,diagonal
0.06653,0.12385390049601683,device,dbfgs+inplace,50,10000,1,recursive,diagonal
0.068515,1.202656352623513,device,dbfgs+inplace,50,100000,1,recursive,diagonal
0.140005,5.885504089139674,device,dbfgs+inplace,50,1000000,1,recursive,diagonal
1.1510500000000001,7.158681204117978,device,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_mult_csv/polaris-mult.device.dbfgs+inplace.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0011057,0.00940580627656688,device,dbfgs+inplace,5,100,1,recursive,diagonal
0.0010635,0.09779031499764927,device,dbfgs+inplace,5,1000,1,recursive,diagonal
0.0011110999999999998,0.9360093600936011,device,dbfgs+inplace,5,10000,1,recursive,diagonal
0.00116925,8.894590549497542,device,dbfgs+inplace,5,100000,1,recursive,diagonal
0.00266845,38.97393618017951,device,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.018619,55.85692035017993,device,dbfgs+inplace,5,10000000,1,recursive,diagonal
0.00339765,0.005415507777434403,device,dbfgs+inplace,10,100,1,recursive,diagonal
0.00339275,0.05423329157762877,device,dbfgs+inplace,10,1000,1,recursive,diagonal
0.0034033,0.5406517203890342,device,dbfgs+inplace,10,10000,1,recursive,diagonal
0.00364535,5.047526300629569,device,dbfgs+inplace,10,100000,1,recursive,diagonal
0.007135,25.788367203924317,device,dbfgs+inplace,10,1000000,1,recursive,diagonal
0.05691,32.33175188894746,device,dbfgs+inplace,10,10000000,1,recursive,diagonal
0.0110685,0.003107918868862086,device,dbfgs+inplace,20,100,1,recursive,diagonal
0.011384,0.030217849613492623,device,dbfgs+inplace,20,1000,1,recursive,diagonal
0.01145,0.30043668122270745,device,dbfgs+inplace,20,10000,1,recursive,diagonal
0.011822000000000001,2.9098291321265437,device,dbfgs+inplace,20,100000,1,recursive,diagonal
0.0245235,14.027361510387994,device,dbfgs+inplace,20,1000000,1,recursive,diagonal
0.199,17.28643216080402,device,dbfgs+inplace,20,10000000,1,recursive,diagonal
0.06121,0.001346185263845777,device,dbfgs+inplace,50,100,1,recursive,diagonal
0.06382,0.012911313068003761,device,dbfgs+inplace,50,1000,1,recursive,diagonal
0.06653,0.12385390049601683,device,dbfgs+inplace,50,10000,1,recursive,diagonal
0.068515,1.202656352623513,device,dbfgs+inplace,50,100000,1,recursive,diagonal
0.140005,5.885504089139674,device,dbfgs+inplace,50,1000000,1,recursive,diagonal
1.1510500000000001,7.158681204117978,device,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.compact_dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.9467e-05,0.26351128791141964,host,bfgs,5,100,1,compact dense,identity (scalar variable)
4.75555e-05,2.186918442661732,host,bfgs,5,1000,1,compact dense,identity (scalar variable)
0.00011344,9.16784203102962,host,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00072945,14.257317156761944,host,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.015614,6.660689125144102,host,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.15355000000000002,6.773038098339302,host,bfgs,5,10000000,1,compact dense,identity (scalar variable)
4.1065999999999996e-05,0.4480592217406127,host,bfgs,10,100,1,compact dense,identity (scalar variable)
5.3715e-05,3.425486363213255,host,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.00015651,11.756437288352183,host,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.0010649000000000001,17.278617710583152,host,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.021942,8.385744234800839,host,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.21423999999999999,8.588498879761016,host,bfgs,10,10000000,1,compact dense,identity (scalar variable)
5.004e-05,0.6874500399680256,host,bfgs,20,100,1,compact dense,identity (scalar variable)
6.34e-05,5.425867507886435,host,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.000203645,16.892140735102753,host,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.00212385,16.197000729806717,host,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.036265,9.485730042740935,host,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.35626,9.65586930893168,host,bfgs,20,10000000,1,compact dense,identity (scalar variable)
6.8785e-05,1.197935596423639,host,bfgs,50,100,1,compact dense,identity (scalar variable)
0.000111155,7.413071836624533,host,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.00042213499999999997,19.519821857936442,host,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.006554,12.572474824534636,host,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.077305,10.659077679322166,host,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.78645,10.477462012842519,host,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.compact_dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.9467e-05,0.26351128791141964,host,bfgs,5,100,1,compact dense,identity (scalar variable)
4.75555e-05,2.186918442661732,host,bfgs,5,1000,1,compact dense,identity (scalar variable)
0.00011344,9.16784203102962,host,bfgs,5,10000,1,compact dense,identity (scalar variable)
0.00072945,14.257317156761944,host,bfgs,5,100000,1,compact dense,identity (scalar variable)
0.015614,6.660689125144102,host,bfgs,5,1000000,1,compact dense,identity (scalar variable)
0.15355000000000002,6.773038098339302,host,bfgs,5,10000000,1,compact dense,identity (scalar variable)
4.1065999999999996e-05,0.4480592217406127,host,bfgs,10,100,1,compact dense,identity (scalar variable)
5.3715e-05,3.425486363213255,host,bfgs,10,1000,1,compact dense,identity (scalar variable)
0.00015651,11.756437288352183,host,bfgs,10,10000,1,compact dense,identity (scalar variable)
0.0010649000000000001,17.278617710583152,host,bfgs,10,100000,1,compact dense,identity (scalar variable)
0.021942,8.385744234800839,host,bfgs,10,1000000,1,compact dense,identity (scalar variable)
0.21423999999999999,8.588498879761016,host,bfgs,10,10000000,1,compact dense,identity (scalar variable)
5.004e-05,0.6874500399680256,host,bfgs,20,100,1,compact dense,identity (scalar variable)
6.34e-05,5.425867507886435,host,bfgs,20,1000,1,compact dense,identity (scalar variable)
0.000203645,16.892140735102753,host,bfgs,20,10000,1,compact dense,identity (scalar variable)
0.00212385,16.197000729806717,host,bfgs,20,100000,1,compact dense,identity (scalar variable)
0.036265,9.485730042740935,host,bfgs,20,1000000,1,compact dense,identity (scalar variable)
0.35626,9.65586930893168,host,bfgs,20,10000000,1,compact dense,identity (scalar variable)
6.8785e-05,1.197935596423639,host,bfgs,50,100,1,compact dense,identity (scalar variable)
0.000111155,7.413071836624533,host,bfgs,50,1000,1,compact dense,identity (scalar variable)
0.00042213499999999997,19.519821857936442,host,bfgs,50,10000,1,compact dense,identity (scalar variable)
0.006554,12.572474824534636,host,bfgs,50,100000,1,compact dense,identity (scalar variable)
0.077305,10.659077679322166,host,bfgs,50,1000000,1,compact dense,identity (scalar variable)
0.78645,10.477462012842519,host,bfgs,50,10000000,1,compact dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.compact_dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.92475e-05,0.26498503089368747,host,bfgs,5,100,1,compact dense,identity
4.4523e-05,2.335871347393482,host,bfgs,5,1000,1,compact dense,identity
0.000109515,9.496416016070858,host,bfgs,5,10000,1,compact dense,identity
0.00070215,14.811649932350637,host,bfgs,5,100000,1,compact dense,identity
0.015289500000000001,6.802053696981589,host,bfgs,5,1000000,1,compact dense,identity
0.1477,7.041299932295193,host,bfgs,5,10000000,1,compact dense,identity
3.9016e-05,0.4716013942997745,host,bfgs,10,100,1,compact dense,identity
5.058000000000001e-05,3.637801502570185,host,bfgs,10,1000,1,compact dense,identity
0.00015067500000000002,12.21171395387423,host,bfgs,10,10000,1,compact dense,identity
0.001036,17.76061776061776,host,bfgs,10,100000,1,compact dense,identity
0.0217305,8.467361542532386,host,bfgs,10,1000000,1,compact dense,identity
0.20894,8.806355891643534,host,bfgs,10,10000000,1,compact dense,identity
4.4009000000000005e-05,0.7816582971664885,host,bfgs,20,100,1,compact dense,identity
6.1515e-05,5.592132000325125,host,bfgs,20,1000,1,compact dense,identity
0.00020008500000000002,17.19269310543019,host,bfgs,20,10000,1,compact dense,identity
0.0021405,16.071011445923848,host,bfgs,20,100000,1,compact dense,identity
0.036040499999999996,9.544817635715376,host,bfgs,20,1000000,1,compact dense,identity
0.350825,9.805458561961093,host,bfgs,20,10000000,1,compact dense,identity
6.921e-05,1.1905793960410347,host,bfgs,50,100,1,compact dense,identity
0.00010719,7.687284261591567,host,bfgs,50,1000,1,compact dense,identity
0.00041893,19.66915713842408,host,bfgs,50,10000,1,compact dense,identity
0.0063855,12.904236160050115,host,bfgs,50,100000,1,compact dense,identity
0.07696,10.706860706860706,host,bfgs,50,1000000,1,compact dense,identity
0.75825,10.867128255852291,host,bfgs,50,10000000,1,compact dense,identity


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.compact_dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.92475e-05,0.26498503089368747,host,bfgs,5,100,1,compact dense,identity
4.4523e-05,2.335871347393482,host,bfgs,5,1000,1,compact dense,identity
0.000109515,9.496416016070858,host,bfgs,5,10000,1,compact dense,identity
0.00070215,14.811649932350637,host,bfgs,5,100000,1,compact dense,identity
0.015289500000000001,6.802053696981589,host,bfgs,5,1000000,1,compact dense,identity
0.1477,7.041299932295193,host,bfgs,5,10000000,1,compact dense,identity
3.9016e-05,0.4716013942997745,host,bfgs,10,100,1,compact dense,identity
5.058000000000001e-05,3.637801502570185,host,bfgs,10,1000,1,compact dense,identity
0.00015067500000000002,12.21171395387423,host,bfgs,10,10000,1,compact dense,identity
0.001036,17.76061776061776,host,bfgs,10,100000,1,compact dense,identity
0.0217305,8.467361542532386,host,bfgs,10,1000000,1,compact dense,identity
0.20894,8.806355891643534,host,bfgs,10,10000000,1,compact dense,identity
4.4009000000000005e-05,0.7816582971664885,host,bfgs,20,100,1,compact dense,identity
6.1515e-05,5.592132000325125,host,bfgs,20,1000,1,compact dense,identity
0.00020008500000000002,17.19269310543019,host,bfgs,20,10000,1,compact dense,identity
0.0021405,16.071011445923848,host,bfgs,20,100000,1,compact dense,identity
0.036040499999999996,9.544817635715376,host,bfgs,20,1000000,1,compact dense,identity
0.350825,9.805458561961093,host,bfgs,20,10000000,1,compact dense,identity
6.921e-05,1.1905793960410347,host,bfgs,50,100,1,compact dense,identity
0.00010719,7.687284261591567,host,bfgs,50,1000,1,compact dense,identity
0.00041893,19.66915713842408,host,bfgs,50,10000,1,compact dense,identity
0.0063855,12.904236160050115,host,bfgs,50,100000,1,compact dense,identity
0.07696,10.706860706860706,host,bfgs,50,1000000,1,compact dense,identity
0.75825,10.867128255852291,host,bfgs,50,10000000,1,compact dense,identity


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.compact_dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
7.251e-05,0.14342849262170734,host,bfgs,5,100,1,compact dense,diagonal (variable)
0.00010253000000000001,1.0143372671413244,host,bfgs,5,1000,1,compact dense,diagonal (variable)
0.000313,3.322683706070287,host,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0023387499999999997,4.446819882415821,host,bfgs,5,100000,1,compact dense,diagonal (variable)
0.0397855,2.614017669754056,host,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.41397000000000006,2.5122593424644295,host,bfgs,5,10000000,1,compact dense,diagonal (variable)
9.256499999999999e-05,0.19877923621239132,host,bfgs,10,100,1,compact dense,diagonal (variable)
0.00012561499999999998,1.4647932173705374,host,bfgs,10,1000,1,compact dense,diagonal (variable)
0.000426535,4.313831221353464,host,bfgs,10,10000,1,compact dense,diagonal (variable)
0.0039569,4.6501048800828935,host,bfgs,10,100000,1,compact dense,diagonal (variable)
0.056355,3.2650164138053412,host,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.58455,3.147720468736635,host,bfgs,10,10000000,1,compact dense,diagonal (variable)
0.00011011,0.3124148578694033,host,bfgs,20,100,1,compact dense,diagonal (variable)
0.00016564,2.0767930451581744,host,bfgs,20,1000,1,compact dense,diagonal (variable)
0.00065555,5.247502097475403,host,bfgs,20,10000,1,compact dense,diagonal (variable)
0.008291999999999999,4.148576941630488,host,bfgs,20,100000,1,compact dense,diagonal (variable)
0.09807,3.507698582645049,host,bfgs,20,1000000,1,compact dense,diagonal (variable)
1.0135999999999998,3.3938437253354388,host,bfgs,20,10000000,1,compact dense,diagonal (variable)
0.000158595,0.5195624073898925,host,bfgs,50,100,1,compact dense,diagonal (variable)
0.000332445,2.478605483613831,host,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0018584,4.433921653034869,host,bfgs,50,10000,1,compact dense,diagonal (variable)
0.0253235,3.2538946038264855,host,bfgs,50,100000,1,compact dense,diagonal (variable)
0.26385000000000003,3.1229865453856354,host,bfgs,50,1000000,1,compact dense,diagonal (variable)
2.7074000000000003,3.043510378961365,host,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.compact_dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
7.251e-05,0.14342849262170734,host,bfgs,5,100,1,compact dense,diagonal (variable)
0.00010253000000000001,1.0143372671413244,host,bfgs,5,1000,1,compact dense,diagonal (variable)
0.000313,3.322683706070287,host,bfgs,5,10000,1,compact dense,diagonal (variable)
0.0023387499999999997,4.446819882415821,host,bfgs,5,100000,1,compact dense,diagonal (variable)
0.0397855,2.614017669754056,host,bfgs,5,1000000,1,compact dense,diagonal (variable)
0.41397000000000006,2.5122593424644295,host,bfgs,5,10000000,1,compact dense,diagonal (variable)
9.256499999999999e-05,0.19877923621239132,host,bfgs,10,100,1,compact dense,diagonal (variable)
0.00012561499999999998,1.4647932173705374,host,bfgs,10,1000,1,compact dense,diagonal (variable)
0.000426535,4.313831221353464,host,bfgs,10,10000,1,compact dense,diagonal (variable)
0.0039569,4.6501048800828935,host,bfgs,10,100000,1,compact dense,diagonal (variable)
0.056355,3.2650164138053412,host,bfgs,10,1000000,1,compact dense,diagonal (variable)
0.58455,3.147720468736635,host,bfgs,10,10000000,1,compact dense,diagonal (variable)
0.00011011,0.3124148578694033,host,bfgs,20,100,1,compact dense,diagonal (variable)
0.00016564,2.0767930451581744,host,bfgs,20,1000,1,compact dense,diagonal (variable)
0.00065555,5.247502097475403,host,bfgs,20,10000,1,compact dense,diagonal (variable)
0.008291999999999999,4.148576941630488,host,bfgs,20,100000,1,compact dense,diagonal (variable)
0.09807,3.507698582645049,host,bfgs,20,1000000,1,compact dense,diagonal (variable)
1.0135999999999998,3.3938437253354388,host,bfgs,20,10000000,1,compact dense,diagonal (variable)
0.000158595,0.5195624073898925,host,bfgs,50,100,1,compact dense,diagonal (variable)
0.000332445,2.478605483613831,host,bfgs,50,1000,1,compact dense,diagonal (variable)
0.0018584,4.433921653034869,host,bfgs,50,10000,1,compact dense,diagonal (variable)
0.0253235,3.2538946038264855,host,bfgs,50,100000,1,compact dense,diagonal (variable)
0.26385000000000003,3.1229865453856354,host,bfgs,50,1000000,1,compact dense,diagonal (variable)
2.7074000000000003,3.043510378961365,host,bfgs,50,10000000,1,compact dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.compact_dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.21105e-05,0.24696928319540257,host,bfgs,5,100,1,compact dense,diagonal
5.3605000000000006e-05,1.9401175263501538,host,bfgs,5,1000,1,compact dense,diagonal
0.000138995,7.482283535378971,host,bfgs,5,10000,1,compact dense,diagonal
0.00094795,10.971042776517749,host,bfgs,5,100000,1,compact dense,diagonal
0.020725,5.018094089264173,host,bfgs,5,1000000,1,compact dense,diagonal
0.199675,5.2084637535996,host,bfgs,5,10000000,1,compact dense,diagonal
5.037000000000001e-05,0.365296803652968,host,bfgs,10,100,1,compact dense,diagonal
6.395e-05,2.8772478498827208,host,bfgs,10,1000,1,compact dense,diagonal
0.000194095,9.479893866405627,host,bfgs,10,10000,1,compact dense,diagonal
0.0017555000000000001,10.481344346340073,host,bfgs,10,100000,1,compact dense,diagonal
0.0292595,6.288555853654368,host,bfgs,10,1000000,1,compact dense,diagonal
0.28115,6.544549173039303,host,bfgs,10,10000000,1,compact dense,diagonal
5.3114999999999995e-05,0.6476513226019015,host,bfgs,20,100,1,compact dense,diagonal
7.6795e-05,4.47945829806628,host,bfgs,20,1000,1,compact dense,diagonal
0.000255095,13.485172190752465,host,bfgs,20,10000,1,compact dense,diagonal
0.0033953499999999997,10.131503379622131,host,bfgs,20,100000,1,compact dense,diagonal
0.047832,7.191838100016725,host,bfgs,20,1000000,1,compact dense,diagonal
0.469555,7.32608533611611,host,bfgs,20,10000000,1,compact dense,diagonal
7.4125e-05,1.111635750421585,host,bfgs,50,100,1,compact dense,diagonal
0.000121375,6.7888774459320285,host,bfgs,50,1000,1,compact dense,diagonal
0.0005612,14.682822523164647,host,bfgs,50,10000,1,compact dense,diagonal
0.0092635,8.895126032277219,host,bfgs,50,100000,1,compact dense,diagonal
0.101915,8.085169013393514,host,bfgs,50,1000000,1,compact dense,diagonal
1.05025,7.84575101166389,host,bfgs,50,10000000,1,compact dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.compact_dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
4.21105e-05,0.24696928319540257,host,bfgs,5,100,1,compact dense,diagonal
5.3605000000000006e-05,1.9401175263501538,host,bfgs,5,1000,1,compact dense,diagonal
0.000138995,7.482283535378971,host,bfgs,5,10000,1,compact dense,diagonal
0.00094795,10.971042776517749,host,bfgs,5,100000,1,compact dense,diagonal
0.020725,5.018094089264173,host,bfgs,5,1000000,1,compact dense,diagonal
0.199675,5.2084637535996,host,bfgs,5,10000000,1,compact dense,diagonal
5.037000000000001e-05,0.365296803652968,host,bfgs,10,100,1,compact dense,diagonal
6.395e-05,2.8772478498827208,host,bfgs,10,1000,1,compact dense,diagonal
0.000194095,9.479893866405627,host,bfgs,10,10000,1,compact dense,diagonal
0.0017555000000000001,10.481344346340073,host,bfgs,10,100000,1,compact dense,diagonal
0.0292595,6.288555853654368,host,bfgs,10,1000000,1,compact dense,diagonal
0.28115,6.544549173039303,host,bfgs,10,10000000,1,compact dense,diagonal
5.3114999999999995e-05,0.6476513226019015,host,bfgs,20,100,1,compact dense,diagonal
7.6795e-05,4.47945829806628,host,bfgs,20,1000,1,compact dense,diagonal
0.000255095,13.485172190752465,host,bfgs,20,10000,1,compact dense,diagonal
0.0033953499999999997,10.131503379622131,host,bfgs,20,100000,1,compact dense,diagonal
0.047832,7.191838100016725,host,bfgs,20,1000000,1,compact dense,diagonal
0.469555,7.32608533611611,host,bfgs,20,10000000,1,compact dense,diagonal
7.4125e-05,1.111635750421585,host,bfgs,50,100,1,compact dense,diagonal
0.000121375,6.7888774459320285,host,bfgs,50,1000,1,compact dense,diagonal
0.0005612,14.682822523164647,host,bfgs,50,10000,1,compact dense,diagonal
0.0092635,8.895126032277219,host,bfgs,50,100000,1,compact dense,diagonal
0.101915,8.085169013393514,host,bfgs,50,1000000,1,compact dense,diagonal
1.05025,7.84575101166389,host,bfgs,50,10000000,1,compact dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.7876499999999996e-05,0.2745765844256994,host,bfgs,5,100,1,dense,identity (scalar variable)
4.46565e-05,2.328888291738045,host,bfgs,5,1000,1,dense,identity (scalar variable)
0.00011339500000000001,9.171480223995765,host,bfgs,5,10000,1,dense,identity (scalar variable)
0.000701,14.835948644793152,host,bfgs,5,100000,1,dense,identity (scalar variable)
0.0151675,6.856766111752101,host,bfgs,5,1000000,1,dense,identity (scalar variable)
0.14958,6.952801176627892,host,bfgs,5,10000000,1,dense,identity (scalar variable)
4.0155e-05,0.4582243805254639,host,bfgs,10,100,1,dense,identity (scalar variable)
5.112e-05,3.599374021909233,host,bfgs,10,1000,1,dense,identity (scalar variable)
0.00014679,12.53491382246747,host,bfgs,10,10000,1,dense,identity (scalar variable)
0.00106765,17.234112302720927,host,bfgs,10,100000,1,dense,identity (scalar variable)
0.0218655,8.415083121812902,host,bfgs,10,1000000,1,dense,identity (scalar variable)
0.21054499999999998,8.739224393835048,host,bfgs,10,10000000,1,dense,identity (scalar variable)
4.7961500000000005e-05,0.7172419544843259,host,bfgs,20,100,1,dense,identity (scalar variable)
6.1175e-05,5.623212096444627,host,bfgs,20,1000,1,dense,identity (scalar variable)
0.000197605,17.408466384959898,host,bfgs,20,10000,1,dense,identity (scalar variable)
0.0020515,16.768218376797467,host,bfgs,20,100000,1,dense,identity (scalar variable)
0.0359395,9.57164123040109,host,bfgs,20,1000000,1,dense,identity (scalar variable)
0.34742,9.901560071383338,host,bfgs,20,10000000,1,dense,identity (scalar variable)
7.016499999999999e-05,1.1743746882348751,host,bfgs,50,100,1,dense,identity (scalar variable)
0.00010758,7.6594162483733035,host,bfgs,50,1000,1,dense,identity (scalar variable)
0.000416475,19.785101146527403,host,bfgs,50,10000,1,dense,identity (scalar variable)
0.006282500000000001,13.115797851173895,host,bfgs,50,100000,1,dense,identity (scalar variable)
0.07682,10.72637334027597,host,bfgs,50,1000000,1,dense,identity (scalar variable)
0.7548,10.916799152093269,host,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.7876499999999996e-05,0.2745765844256994,host,bfgs,5,100,1,dense,identity (scalar variable)
4.46565e-05,2.328888291738045,host,bfgs,5,1000,1,dense,identity (scalar variable)
0.00011339500000000001,9.171480223995765,host,bfgs,5,10000,1,dense,identity (scalar variable)
0.000701,14.835948644793152,host,bfgs,5,100000,1,dense,identity (scalar variable)
0.0151675,6.856766111752101,host,bfgs,5,1000000,1,dense,identity (scalar variable)
0.14958,6.952801176627892,host,bfgs,5,10000000,1,dense,identity (scalar variable)
4.0155e-05,0.4582243805254639,host,bfgs,10,100,1,dense,identity (scalar variable)
5.112e-05,3.599374021909233,host,bfgs,10,1000,1,dense,identity (scalar variable)
0.00014679,12.53491382246747,host,bfgs,10,10000,1,dense,identity (scalar variable)
0.00106765,17.234112302720927,host,bfgs,10,100000,1,dense,identity (scalar variable)
0.0218655,8.415083121812902,host,bfgs,10,1000000,1,dense,identity (scalar variable)
0.21054499999999998,8.739224393835048,host,bfgs,10,10000000,1,dense,identity (scalar variable)
4.7961500000000005e-05,0.7172419544843259,host,bfgs,20,100,1,dense,identity (scalar variable)
6.1175e-05,5.623212096444627,host,bfgs,20,1000,1,dense,identity (scalar variable)
0.000197605,17.408466384959898,host,bfgs,20,10000,1,dense,identity (scalar variable)
0.0020515,16.768218376797467,host,bfgs,20,100000,1,dense,identity (scalar variable)
0.0359395,9.57164123040109,host,bfgs,20,1000000,1,dense,identity (scalar variable)
0.34742,9.901560071383338,host,bfgs,20,10000000,1,dense,identity (scalar variable)
7.016499999999999e-05,1.1743746882348751,host,bfgs,50,100,1,dense,identity (scalar variable)
0.00010758,7.6594162483733035,host,bfgs,50,1000,1,dense,identity (scalar variable)
0.000416475,19.785101146527403,host,bfgs,50,10000,1,dense,identity (scalar variable)
0.006282500000000001,13.115797851173895,host,bfgs,50,100000,1,dense,identity (scalar variable)
0.07682,10.72637334027597,host,bfgs,50,1000000,1,dense,identity (scalar variable)
0.7548,10.916799152093269,host,bfgs,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.64665e-05,0.28519325956699987,host,bfgs,5,100,1,dense,identity
4.2875e-05,2.425655976676385,host,bfgs,5,1000,1,dense,identity
0.000108785,9.560141563634692,host,bfgs,5,10000,1,dense,identity
0.00068645,15.150411537621094,host,bfgs,5,100000,1,dense,identity
0.014796,7.028926736955934,host,bfgs,5,1000000,1,dense,identity
0.144315,7.206458095139106,host,bfgs,5,10000000,1,dense,identity
3.9968e-05,0.46036829463570855,host,bfgs,10,100,1,dense,identity
4.90325e-05,3.752613062764493,host,bfgs,10,1000,1,dense,identity
0.000141165,13.034392377714022,host,bfgs,10,10000,1,dense,identity
0.00105995,17.359309401386856,host,bfgs,10,100000,1,dense,identity
0.021373,8.608992654283442,host,bfgs,10,1000000,1,dense,identity
0.206175,8.924457378440644,host,bfgs,10,10000000,1,dense,identity
4.2795e-05,0.803832223390583,host,bfgs,20,100,1,dense,identity
5.9075e-05,5.823106220905628,host,bfgs,20,1000,1,dense,identity
0.00019834000000000003,17.343954825047895,host,bfgs,20,10000,1,dense,identity
0.00205075,16.774350847251004,host,bfgs,20,100000,1,dense,identity
0.035905,9.580838323353294,host,bfgs,20,1000000,1,dense,identity
0.353105,9.742144687840726,host,bfgs,20,10000000,1,dense,identity
6.620000000000001e-05,1.2447129909365555,host,bfgs,50,100,1,dense,identity
0.00010295499999999999,8.003496673303871,host,bfgs,50,1000,1,dense,identity
0.00041812,19.707261073376063,host,bfgs,50,10000,1,dense,identity
0.0062565,13.170302884999602,host,bfgs,50,100000,1,dense,identity
0.078765,10.461499396940265,host,bfgs,50,1000000,1,dense,identity
0.77275,10.663215787770946,host,bfgs,50,10000000,1,dense,identity


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.64665e-05,0.28519325956699987,host,bfgs,5,100,1,dense,identity
4.2875e-05,2.425655976676385,host,bfgs,5,1000,1,dense,identity
0.000108785,9.560141563634692,host,bfgs,5,10000,1,dense,identity
0.00068645,15.150411537621094,host,bfgs,5,100000,1,dense,identity
0.014796,7.028926736955934,host,bfgs,5,1000000,1,dense,identity
0.144315,7.206458095139106,host,bfgs,5,10000000,1,dense,identity
3.9968e-05,0.46036829463570855,host,bfgs,10,100,1,dense,identity
4.90325e-05,3.752613062764493,host,bfgs,10,1000,1,dense,identity
0.000141165,13.034392377714022,host,bfgs,10,10000,1,dense,identity
0.00105995,17.359309401386856,host,bfgs,10,100000,1,dense,identity
0.021373,8.608992654283442,host,bfgs,10,1000000,1,dense,identity
0.206175,8.924457378440644,host,bfgs,10,10000000,1,dense,identity
4.2795e-05,0.803832223390583,host,bfgs,20,100,1,dense,identity
5.9075e-05,5.823106220905628,host,bfgs,20,1000,1,dense,identity
0.00019834000000000003,17.343954825047895,host,bfgs,20,10000,1,dense,identity
0.00205075,16.774350847251004,host,bfgs,20,100000,1,dense,identity
0.035905,9.580838323353294,host,bfgs,20,1000000,1,dense,identity
0.353105,9.742144687840726,host,bfgs,20,10000000,1,dense,identity
6.620000000000001e-05,1.2447129909365555,host,bfgs,50,100,1,dense,identity
0.00010295499999999999,8.003496673303871,host,bfgs,50,1000,1,dense,identity
0.00041812,19.707261073376063,host,bfgs,50,10000,1,dense,identity
0.0062565,13.170302884999602,host,bfgs,50,100000,1,dense,identity
0.078765,10.461499396940265,host,bfgs,50,1000000,1,dense,identity
0.77275,10.663215787770946,host,bfgs,50,10000000,1,dense,identity


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
7.9875e-05,0.1302034428794992,host,bfgs,5,100,1,dense,diagonal (variable)
9.724999999999999e-05,1.0694087403598973,host,bfgs,5,1000,1,dense,diagonal (variable)
0.00031318000000000003,3.320773995785171,host,bfgs,5,10000,1,dense,diagonal (variable)
0.0023801,4.36956430402084,host,bfgs,5,100000,1,dense,diagonal (variable)
0.0394715,2.6348124596227662,host,bfgs,5,1000000,1,dense,diagonal (variable)
0.415245,2.5045455092776554,host,bfgs,5,10000000,1,dense,diagonal (variable)
9.223e-05,0.199501246882793,host,bfgs,10,100,1,dense,diagonal (variable)
0.00012608999999999998,1.4592751209453565,host,bfgs,10,1000,1,dense,diagonal (variable)
0.00043277,4.2516810314947895,host,bfgs,10,10000,1,dense,diagonal (variable)
0.0039543,4.653162380193713,host,bfgs,10,100000,1,dense,diagonal (variable)
0.056284999999999995,3.2690770187438933,host,bfgs,10,1000000,1,dense,diagonal (variable)
0.5852,3.144224196855775,host,bfgs,10,10000000,1,dense,diagonal (variable)
0.000112115,0.30682781073005394,host,bfgs,20,100,1,dense,diagonal (variable)
0.00016701999999999998,2.059633576817148,host,bfgs,20,1000,1,dense,diagonal (variable)
0.0006515,5.280122793553339,host,bfgs,20,10000,1,dense,diagonal (variable)
0.008208,4.1910331384015596,host,bfgs,20,100000,1,dense,diagonal (variable)
0.09794,3.5123545027567897,host,bfgs,20,1000000,1,dense,diagonal (variable)
1.0088,3.4099920697858845,host,bfgs,20,10000000,1,dense,diagonal (variable)
0.000160605,0.5130599919056069,host,bfgs,50,100,1,dense,diagonal (variable)
0.00033180000000000004,2.483423749246534,host,bfgs,50,1000,1,dense,diagonal (variable)
0.00185155,4.450325403040696,host,bfgs,50,10000,1,dense,diagonal (variable)
0.0251645,3.274454092074152,host,bfgs,50,100000,1,dense,diagonal (variable)
0.26173,3.148282581286058,host,bfgs,50,1000000,1,dense,diagonal (variable)
2.6943,3.0583082804439,host,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
7.9875e-05,0.1302034428794992,host,bfgs,5,100,1,dense,diagonal (variable)
9.724999999999999e-05,1.0694087403598973,host,bfgs,5,1000,1,dense,diagonal (variable)
0.00031318000000000003,3.320773995785171,host,bfgs,5,10000,1,dense,diagonal (variable)
0.0023801,4.36956430402084,host,bfgs,5,100000,1,dense,diagonal (variable)
0.0394715,2.6348124596227662,host,bfgs,5,1000000,1,dense,diagonal (variable)
0.415245,2.5045455092776554,host,bfgs,5,10000000,1,dense,diagonal (variable)
9.223e-05,0.199501246882793,host,bfgs,10,100,1,dense,diagonal (variable)
0.00012608999999999998,1.4592751209453565,host,bfgs,10,1000,1,dense,diagonal (variable)
0.00043277,4.2516810314947895,host,bfgs,10,10000,1,dense,diagonal (variable)
0.0039543,4.653162380193713,host,bfgs,10,100000,1,dense,diagonal (variable)
0.056284999999999995,3.2690770187438933,host,bfgs,10,1000000,1,dense,diagonal (variable)
0.5852,3.144224196855775,host,bfgs,10,10000000,1,dense,diagonal (variable)
0.000112115,0.30682781073005394,host,bfgs,20,100,1,dense,diagonal (variable)
0.00016701999999999998,2.059633576817148,host,bfgs,20,1000,1,dense,diagonal (variable)
0.0006515,5.280122793553339,host,bfgs,20,10000,1,dense,diagonal (variable)
0.008208,4.1910331384015596,host,bfgs,20,100000,1,dense,diagonal (variable)
0.09794,3.5123545027567897,host,bfgs,20,1000000,1,dense,diagonal (variable)
1.0088,3.4099920697858845,host,bfgs,20,10000000,1,dense,diagonal (variable)
0.000160605,0.5130599919056069,host,bfgs,50,100,1,dense,diagonal (variable)
0.00033180000000000004,2.483423749246534,host,bfgs,50,1000,1,dense,diagonal (variable)
0.00185155,4.450325403040696,host,bfgs,50,10000,1,dense,diagonal (variable)
0.0251645,3.274454092074152,host,bfgs,50,100000,1,dense,diagonal (variable)
0.26173,3.148282581286058,host,bfgs,50,1000000,1,dense,diagonal (variable)
2.6943,3.0583082804439,host,bfgs,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.6846e-05,0.2822558758074146,host,bfgs,5,100,1,dense,diagonal
4.7352e-05,2.196316945429971,host,bfgs,5,1000,1,dense,diagonal
0.00012292500000000002,8.460443359772217,host,bfgs,5,10000,1,dense,diagonal
0.0007903999999999999,13.157894736842106,host,bfgs,5,100000,1,dense,diagonal
0.01754,5.929304446978335,host,bfgs,5,1000000,1,dense,diagonal
0.17599499999999998,5.90925878576096,host,bfgs,5,10000000,1,dense,diagonal
3.88855e-05,0.47318409175656734,host,bfgs,10,100,1,dense,diagonal
5.2985e-05,3.472680947437954,host,bfgs,10,1000,1,dense,diagonal
0.00016020999999999999,11.484926034579615,host,bfgs,10,10000,1,dense,diagonal
0.0012994999999999999,14.15929203539823,host,bfgs,10,100000,1,dense,diagonal
0.025169000000000004,7.310580475982358,host,bfgs,10,1000000,1,dense,diagonal
0.245185,7.504537390133981,host,bfgs,10,10000000,1,dense,diagonal
4.4152999999999996e-05,0.7791090073154713,host,bfgs,20,100,1,dense,diagonal
6.4415e-05,5.340371031592021,host,bfgs,20,1000,1,dense,diagonal
0.00022057499999999998,15.595602402810837,host,bfgs,20,10000,1,dense,diagonal
0.0027556,12.483669618231964,host,bfgs,20,100000,1,dense,diagonal
0.0419075,8.208554554673984,host,bfgs,20,1000000,1,dense,diagonal
0.408315,8.424868055300443,host,bfgs,20,10000000,1,dense,diagonal
6.663e-05,1.2366801740957525,host,bfgs,50,100,1,dense,diagonal
0.00010802500000000001,7.627863920388798,host,bfgs,50,1000,1,dense,diagonal
0.00047066,17.507330132154845,host,bfgs,50,10000,1,dense,diagonal
0.0077655,10.611035992531066,host,bfgs,50,100000,1,dense,diagonal
0.08893,9.265714606994267,host,bfgs,50,1000000,1,dense,diagonal
0.90855,9.069396290793023,host,bfgs,50,10000000,1,dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.6846e-05,0.2822558758074146,host,bfgs,5,100,1,dense,diagonal
4.7352e-05,2.196316945429971,host,bfgs,5,1000,1,dense,diagonal
0.00012292500000000002,8.460443359772217,host,bfgs,5,10000,1,dense,diagonal
0.0007903999999999999,13.157894736842106,host,bfgs,5,100000,1,dense,diagonal
0.01754,5.929304446978335,host,bfgs,5,1000000,1,dense,diagonal
0.17599499999999998,5.90925878576096,host,bfgs,5,10000000,1,dense,diagonal
3.88855e-05,0.47318409175656734,host,bfgs,10,100,1,dense,diagonal
5.2985e-05,3.472680947437954,host,bfgs,10,1000,1,dense,diagonal
0.00016020999999999999,11.484926034579615,host,bfgs,10,10000,1,dense,diagonal
0.0012994999999999999,14.15929203539823,host,bfgs,10,100000,1,dense,diagonal
0.025169000000000004,7.310580475982358,host,bfgs,10,1000000,1,dense,diagonal
0.245185,7.504537390133981,host,bfgs,10,10000000,1,dense,diagonal
4.4152999999999996e-05,0.7791090073154713,host,bfgs,20,100,1,dense,diagonal
6.4415e-05,5.340371031592021,host,bfgs,20,1000,1,dense,diagonal
0.00022057499999999998,15.595602402810837,host,bfgs,20,10000,1,dense,diagonal
0.0027556,12.483669618231964,host,bfgs,20,100000,1,dense,diagonal
0.0419075,8.208554554673984,host,bfgs,20,1000000,1,dense,diagonal
0.408315,8.424868055300443,host,bfgs,20,10000000,1,dense,diagonal
6.663e-05,1.2366801740957525,host,bfgs,50,100,1,dense,diagonal
0.00010802500000000001,7.627863920388798,host,bfgs,50,1000,1,dense,diagonal
0.00047066,17.507330132154845,host,bfgs,50,10000,1,dense,diagonal
0.0077655,10.611035992531066,host,bfgs,50,100000,1,dense,diagonal
0.08893,9.265714606994267,host,bfgs,50,1000000,1,dense,diagonal
0.90855,9.069396290793023,host,bfgs,50,10000000,1,dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.72045e-05,0.38228969471962354,host,bfgs,5,100,1,recursive,identity (scalar variable)
3.9721e-05,2.6182623801012057,host,bfgs,5,1000,1,recursive,identity (scalar variable)
0.000181215,5.739039262754186,host,bfgs,5,10000,1,recursive,identity (scalar variable)
0.00148715,6.993242107386612,host,bfgs,5,100000,1,recursive,identity (scalar variable)
0.0275635,3.7731057376603117,host,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.33279000000000003,3.1250939030619906,host,bfgs,5,10000000,1,recursive,identity (scalar variable)
5.2384999999999994e-05,0.3512455855683879,host,bfgs,10,100,1,recursive,identity (scalar variable)
8.614500000000001e-05,2.1359336003250333,host,bfgs,10,1000,1,recursive,identity (scalar variable)
0.00045130500000000004,4.0770653992311185,host,bfgs,10,10000,1,recursive,identity (scalar variable)
0.0039049,4.712028477041665,host,bfgs,10,100000,1,recursive,identity (scalar variable)
0.071665,2.567501569803949,host,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.8552,2.1515434985968196,host,bfgs,10,10000000,1,recursive,identity (scalar variable)
0.00010662499999999999,0.3226260257913248,host,bfgs,20,100,1,recursive,identity (scalar variable)
0.000210395,1.6350198436274626,host,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0012741,2.699945059257515,host,bfgs,20,10000,1,recursive,identity (scalar variable)
0.0126805,2.712826781278341,host,bfgs,20,100000,1,recursive,identity (scalar variable)
0.23091499999999998,1.4897256566268975,host,bfgs,20,1000000,1,recursive,identity (scalar variable)
2.6604,1.2930386408058938,host,bfgs,20,10000000,1,recursive,identity (scalar variable)
0.00026257,0.3138210762844194,host,bfgs,50,100,1,recursive,identity (scalar variable)
0.0008175999999999999,1.0078277886497067,host,bfgs,50,1000,1,recursive,identity (scalar variable)
0.006134499999999999,1.3432227565408754,host,bfgs,50,10000,1,recursive,identity (scalar variable)
0.08406,0.980252200808946,host,bfgs,50,100000,1,recursive,identity (scalar variable)
1.32425,0.6222390032093639,host,bfgs,50,1000000,1,recursive,identity (scalar variable)
13.544,0.6083874778499705,host,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.72045e-05,0.38228969471962354,host,bfgs,5,100,1,recursive,identity (scalar variable)
3.9721e-05,2.6182623801012057,host,bfgs,5,1000,1,recursive,identity (scalar variable)
0.000181215,5.739039262754186,host,bfgs,5,10000,1,recursive,identity (scalar variable)
0.00148715,6.993242107386612,host,bfgs,5,100000,1,recursive,identity (scalar variable)
0.0275635,3.7731057376603117,host,bfgs,5,1000000,1,recursive,identity (scalar variable)
0.33279000000000003,3.1250939030619906,host,bfgs,5,10000000,1,recursive,identity (scalar variable)
5.2384999999999994e-05,0.3512455855683879,host,bfgs,10,100,1,recursive,identity (scalar variable)
8.614500000000001e-05,2.1359336003250333,host,bfgs,10,1000,1,recursive,identity (scalar variable)
0.00045130500000000004,4.0770653992311185,host,bfgs,10,10000,1,recursive,identity (scalar variable)
0.0039049,4.712028477041665,host,bfgs,10,100000,1,recursive,identity (scalar variable)
0.071665,2.567501569803949,host,bfgs,10,1000000,1,recursive,identity (scalar variable)
0.8552,2.1515434985968196,host,bfgs,10,10000000,1,recursive,identity (scalar variable)
0.00010662499999999999,0.3226260257913248,host,bfgs,20,100,1,recursive,identity (scalar variable)
0.000210395,1.6350198436274626,host,bfgs,20,1000,1,recursive,identity (scalar variable)
0.0012741,2.699945059257515,host,bfgs,20,10000,1,recursive,identity (scalar variable)
0.0126805,2.712826781278341,host,bfgs,20,100000,1,recursive,identity (scalar variable)
0.23091499999999998,1.4897256566268975,host,bfgs,20,1000000,1,recursive,identity (scalar variable)
2.6604,1.2930386408058938,host,bfgs,20,10000000,1,recursive,identity (scalar variable)
0.00026257,0.3138210762844194,host,bfgs,50,100,1,recursive,identity (scalar variable)
0.0008175999999999999,1.0078277886497067,host,bfgs,50,1000,1,recursive,identity (scalar variable)
0.006134499999999999,1.3432227565408754,host,bfgs,50,10000,1,recursive,identity (scalar variable)
0.08406,0.980252200808946,host,bfgs,50,100000,1,recursive,identity (scalar variable)
1.32425,0.6222390032093639,host,bfgs,50,1000000,1,recursive,identity (scalar variable)
13.544,0.6083874778499705,host,bfgs,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.7356e-05,0.3801725398450066,host,bfgs,5,100,1,recursive,identity
4.2014e-05,2.4753653544056746,host,bfgs,5,1000,1,recursive,identity
0.000178555,5.824535857298871,host,bfgs,5,10000,1,recursive,identity
0.0014623000000000001,7.112083703754359,host,bfgs,5,100000,1,recursive,identity
0.027651,3.7611659614480493,host,bfgs,5,1000000,1,recursive,identity
0.315725,3.294005859529654,host,bfgs,5,10000000,1,recursive,identity
5.2325e-05,0.3516483516483517,host,bfgs,10,100,1,recursive,identity
8.584e-05,2.1435228331780056,host,bfgs,10,1000,1,recursive,identity
0.00044047499999999996,4.177308587320507,host,bfgs,10,10000,1,recursive,identity
0.0039136,4.701553556827474,host,bfgs,10,100000,1,recursive,identity
0.073125,2.5162393162393166,host,bfgs,10,1000000,1,recursive,identity
0.8314999999999999,2.2128683102826217,host,bfgs,10,10000000,1,recursive,identity
0.00010780500000000002,0.3190946616576225,host,bfgs,20,100,1,recursive,identity
0.000205725,1.6721351318507716,host,bfgs,20,1000,1,recursive,identity
0.00127465,2.698780057270623,host,bfgs,20,10000,1,recursive,identity
0.012837999999999999,2.6795451004829416,host,bfgs,20,100000,1,recursive,identity
0.23025,1.494028230184582,host,bfgs,20,1000000,1,recursive,identity
2.58245,1.3320683846734689,host,bfgs,20,10000000,1,recursive,identity
0.00028217,0.292022539603785,host,bfgs,50,100,1,recursive,identity
0.0008291500000000001,0.9937888198757763,host,bfgs,50,1000,1,recursive,identity
0.0062050000000000004,1.327961321514907,host,bfgs,50,10000,1,recursive,identity
0.084375,0.9765925925925925,host,bfgs,50,100000,1,recursive,identity
1.3134000000000001,0.6273793208466575,host,bfgs,50,1000000,1,recursive,identity
13.4055,0.6146730819439782,host,bfgs,50,10000000,1,recursive,identity


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.7356e-05,0.3801725398450066,host,bfgs,5,100,1,recursive,identity
4.2014e-05,2.4753653544056746,host,bfgs,5,1000,1,recursive,identity
0.000178555,5.824535857298871,host,bfgs,5,10000,1,recursive,identity
0.0014623000000000001,7.112083703754359,host,bfgs,5,100000,1,recursive,identity
0.027651,3.7611659614480493,host,bfgs,5,1000000,1,recursive,identity
0.315725,3.294005859529654,host,bfgs,5,10000000,1,recursive,identity
5.2325e-05,0.3516483516483517,host,bfgs,10,100,1,recursive,identity
8.584e-05,2.1435228331780056,host,bfgs,10,1000,1,recursive,identity
0.00044047499999999996,4.177308587320507,host,bfgs,10,10000,1,recursive,identity
0.0039136,4.701553556827474,host,bfgs,10,100000,1,recursive,identity
0.073125,2.5162393162393166,host,bfgs,10,1000000,1,recursive,identity
0.8314999999999999,2.2128683102826217,host,bfgs,10,10000000,1,recursive,identity
0.00010780500000000002,0.3190946616576225,host,bfgs,20,100,1,recursive,identity
0.000205725,1.6721351318507716,host,bfgs,20,1000,1,recursive,identity
0.00127465,2.698780057270623,host,bfgs,20,10000,1,recursive,identity
0.012837999999999999,2.6795451004829416,host,bfgs,20,100000,1,recursive,identity
0.23025,1.494028230184582,host,bfgs,20,1000000,1,recursive,identity
2.58245,1.3320683846734689,host,bfgs,20,10000000,1,recursive,identity
0.00028217,0.292022539603785,host,bfgs,50,100,1,recursive,identity
0.0008291500000000001,0.9937888198757763,host,bfgs,50,1000,1,recursive,identity
0.0062050000000000004,1.327961321514907,host,bfgs,50,10000,1,recursive,identity
0.084375,0.9765925925925925,host,bfgs,50,100000,1,recursive,identity
1.3134000000000001,0.6273793208466575,host,bfgs,50,1000000,1,recursive,identity
13.4055,0.6146730819439782,host,bfgs,50,10000000,1,recursive,identity


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.58255e-05,0.29029601819932727,host,bfgs,5,100,1,recursive,diagonal (variable)
5.7850000000000003e-05,1.797752808988764,host,bfgs,5,1000,1,recursive,diagonal (variable)
0.00029476,3.528294205455286,host,bfgs,5,10000,1,recursive,diagonal (variable)
0.0026512000000000003,3.9227519613759805,host,bfgs,5,100000,1,recursive,diagonal (variable)
0.0457375,2.2738453129270293,host,bfgs,5,1000000,1,recursive,diagonal (variable)
0.5251,1.9805751285469435,host,bfgs,5,10000000,1,recursive,diagonal (variable)
6.219e-05,0.29586750281395724,host,bfgs,10,100,1,recursive,diagonal (variable)
0.00010661500000000001,1.7258359517891477,host,bfgs,10,1000,1,recursive,diagonal (variable)
0.00056215,3.2731477363692965,host,bfgs,10,10000,1,recursive,diagonal (variable)
0.006234,2.9515559833172924,host,bfgs,10,100000,1,recursive,diagonal (variable)
0.092985,1.9788137871699736,host,bfgs,10,1000000,1,recursive,diagonal (variable)
1.0707499999999999,1.7184216670558021,host,bfgs,10,10000000,1,recursive,diagonal (variable)
0.00012004500000000001,0.2865592069640551,host,bfgs,20,100,1,recursive,diagonal (variable)
0.000237475,1.4485735340562165,host,bfgs,20,1000,1,recursive,diagonal (variable)
0.0014536500000000001,2.36645684999828,host,bfgs,20,10000,1,recursive,diagonal (variable)
0.0156525,2.197731991694617,host,bfgs,20,100000,1,recursive,diagonal (variable)
0.261515,1.3154121178517484,host,bfgs,20,1000000,1,recursive,diagonal (variable)
2.8578,1.2037231436769542,host,bfgs,20,10000000,1,recursive,diagonal (variable)
0.00030562,0.26961586283620187,host,bfgs,50,100,1,recursive,diagonal (variable)
0.0009154499999999999,0.9001037741001694,host,bfgs,50,1000,1,recursive,diagonal (variable)
0.006392,1.2891113892365456,host,bfgs,50,10000,1,recursive,diagonal (variable)
0.09042,0.9113028091130281,host,bfgs,50,100000,1,recursive,diagonal (variable)
1.3244,0.6221685291452733,host,bfgs,50,1000000,1,recursive,diagonal (variable)
13.709999999999999,0.6010211524434719,host,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
3.58255e-05,0.29029601819932727,host,bfgs,5,100,1,recursive,diagonal (variable)
5.7850000000000003e-05,1.797752808988764,host,bfgs,5,1000,1,recursive,diagonal (variable)
0.00029476,3.528294205455286,host,bfgs,5,10000,1,recursive,diagonal (variable)
0.0026512000000000003,3.9227519613759805,host,bfgs,5,100000,1,recursive,diagonal (variable)
0.0457375,2.2738453129270293,host,bfgs,5,1000000,1,recursive,diagonal (variable)
0.5251,1.9805751285469435,host,bfgs,5,10000000,1,recursive,diagonal (variable)
6.219e-05,0.29586750281395724,host,bfgs,10,100,1,recursive,diagonal (variable)
0.00010661500000000001,1.7258359517891477,host,bfgs,10,1000,1,recursive,diagonal (variable)
0.00056215,3.2731477363692965,host,bfgs,10,10000,1,recursive,diagonal (variable)
0.006234,2.9515559833172924,host,bfgs,10,100000,1,recursive,diagonal (variable)
0.092985,1.9788137871699736,host,bfgs,10,1000000,1,recursive,diagonal (variable)
1.0707499999999999,1.7184216670558021,host,bfgs,10,10000000,1,recursive,diagonal (variable)
0.00012004500000000001,0.2865592069640551,host,bfgs,20,100,1,recursive,diagonal (variable)
0.000237475,1.4485735340562165,host,bfgs,20,1000,1,recursive,diagonal (variable)
0.0014536500000000001,2.36645684999828,host,bfgs,20,10000,1,recursive,diagonal (variable)
0.0156525,2.197731991694617,host,bfgs,20,100000,1,recursive,diagonal (variable)
0.261515,1.3154121178517484,host,bfgs,20,1000000,1,recursive,diagonal (variable)
2.8578,1.2037231436769542,host,bfgs,20,10000000,1,recursive,diagonal (variable)
0.00030562,0.26961586283620187,host,bfgs,50,100,1,recursive,diagonal (variable)
0.0009154499999999999,0.9001037741001694,host,bfgs,50,1000,1,recursive,diagonal (variable)
0.006392,1.2891113892365456,host,bfgs,50,10000,1,recursive,diagonal (variable)
0.09042,0.9113028091130281,host,bfgs,50,100000,1,recursive,diagonal (variable)
1.3244,0.6221685291452733,host,bfgs,50,1000000,1,recursive,diagonal (variable)
13.709999999999999,0.6010211524434719,host,bfgs,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.7272e-05,0.3813435024933999,host,bfgs,5,100,1,recursive,diagonal
4.1244e-05,2.5215788963243138,host,bfgs,5,1000,1,recursive,diagonal
0.00018330499999999998,5.673604102452198,host,bfgs,5,10000,1,recursive,diagonal
0.00154955,6.711625955922687,host,bfgs,5,100000,1,recursive,diagonal
0.02864,3.6312849162011176,host,bfgs,5,1000000,1,recursive,diagonal
0.33503,3.1041996239142766,host,bfgs,5,10000000,1,recursive,diagonal
5.2445e-05,0.35084374106206506,host,bfgs,10,100,1,recursive,diagonal
8.5825e-05,2.143897465773376,host,bfgs,10,1000,1,recursive,diagonal
0.00045177000000000005,4.072868937733802,host,bfgs,10,10000,1,recursive,diagonal
0.00423165,4.348185695886948,host,bfgs,10,100000,1,recursive,diagonal
0.07339999999999999,2.5068119891008176,host,bfgs,10,1000000,1,recursive,diagonal
0.85165,2.160511947396231,host,bfgs,10,10000000,1,recursive,diagonal
0.00010504,0.32749428789032753,host,bfgs,20,100,1,recursive,diagonal
0.00021177000000000001,1.6244038343485856,host,bfgs,20,1000,1,recursive,diagonal
0.001292,2.6625386996904026,host,bfgs,20,10000,1,recursive,diagonal
0.013143499999999999,2.6172632860349228,host,bfgs,20,100000,1,recursive,diagonal
0.23530500000000001,1.4619323856271647,host,bfgs,20,1000000,1,recursive,diagonal
2.6062000000000003,1.3199293991251628,host,bfgs,20,10000000,1,recursive,diagonal
0.000276665,0.29783311947662333,host,bfgs,50,100,1,recursive,diagonal
0.0008387000000000001,0.9824728746870155,host,bfgs,50,1000,1,recursive,diagonal
0.0061905,1.3310718035699864,host,bfgs,50,10000,1,recursive,diagonal
0.085535,0.9633483369380955,host,bfgs,50,100000,1,recursive,diagonal
1.3096999999999999,0.6291517141330076,host,bfgs,50,1000000,1,recursive,diagonal
13.4335,0.6133918934008262,host,bfgs,50,10000000,1,recursive,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.bfgs.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.7272e-05,0.3813435024933999,host,bfgs,5,100,1,recursive,diagonal
4.1244e-05,2.5215788963243138,host,bfgs,5,1000,1,recursive,diagonal
0.00018330499999999998,5.673604102452198,host,bfgs,5,10000,1,recursive,diagonal
0.00154955,6.711625955922687,host,bfgs,5,100000,1,recursive,diagonal
0.02864,3.6312849162011176,host,bfgs,5,1000000,1,recursive,diagonal
0.33503,3.1041996239142766,host,bfgs,5,10000000,1,recursive,diagonal
5.2445e-05,0.35084374106206506,host,bfgs,10,100,1,recursive,diagonal
8.5825e-05,2.143897465773376,host,bfgs,10,1000,1,recursive,diagonal
0.00045177000000000005,4.072868937733802,host,bfgs,10,10000,1,recursive,diagonal
0.00423165,4.348185695886948,host,bfgs,10,100000,1,recursive,diagonal
0.07339999999999999,2.5068119891008176,host,bfgs,10,1000000,1,recursive,diagonal
0.85165,2.160511947396231,host,bfgs,10,10000000,1,recursive,diagonal
0.00010504,0.32749428789032753,host,bfgs,20,100,1,recursive,diagonal
0.00021177000000000001,1.6244038343485856,host,bfgs,20,1000,1,recursive,diagonal
0.001292,2.6625386996904026,host,bfgs,20,10000,1,recursive,diagonal
0.013143499999999999,2.6172632860349228,host,bfgs,20,100000,1,recursive,diagonal
0.23530500000000001,1.4619323856271647,host,bfgs,20,1000000,1,recursive,diagonal
2.6062000000000003,1.3199293991251628,host,bfgs,20,10000000,1,recursive,diagonal
0.000276665,0.29783311947662333,host,bfgs,50,100,1,recursive,diagonal
0.0008387000000000001,0.9824728746870155,host,bfgs,50,1000,1,recursive,diagonal
0.0061905,1.3310718035699864,host,bfgs,50,10000,1,recursive,diagonal
0.085535,0.9633483369380955,host,bfgs,50,100000,1,recursive,diagonal
1.3096999999999999,0.6291517141330076,host,bfgs,50,1000000,1,recursive,diagonal
13.4335,0.6133918934008262,host,bfgs,50,10000000,1,recursive,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.dense.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.3259999999999998e-05,0.4471195184866725,host,dbfgs+inplace,5,100,1,dense,identity (scalar variable)
3.3377e-05,3.1159181472271325,host,dbfgs+inplace,5,1000,1,dense,identity (scalar variable)
0.00013819,7.525870178739416,host,dbfgs+inplace,5,10000,1,dense,identity (scalar variable)
0.0011275,9.223946784922394,host,dbfgs+inplace,5,100000,1,dense,identity (scalar variable)
0.023937,4.344738271295483,host,dbfgs+inplace,5,1000000,1,dense,identity (scalar variable)
0.25669,4.051579726518368,host,dbfgs+inplace,5,10000000,1,dense,identity (scalar variable)
2.9685999999999997e-05,0.6198207909452268,host,dbfgs+inplace,10,100,1,dense,identity (scalar variable)
5.4872000000000006e-05,3.3532584924916167,host,dbfgs+inplace,10,1000,1,dense,identity (scalar variable)
0.00028007,6.569786124897347,host,dbfgs+inplace,10,10000,1,dense,identity (scalar variable)
0.0026192,7.025045815516188,host,dbfgs+inplace,10,100000,1,dense,identity (scalar variable)
0.047907,3.840774834575323,host,dbfgs+inplace,10,1000000,1,dense,identity (scalar variable)
0.5176000000000001,3.5548686244204015,host,dbfgs+inplace,10,10000000,1,dense,identity (scalar variable)
4.5853e-05,0.7502235404444637,host,dbfgs+inplace,20,100,1,dense,identity (scalar variable)
9.913299999999999e-05,3.4700856425206545,host,dbfgs+inplace,20,1000,1,dense,identity (scalar variable)
0.0006504099999999999,5.288971571777802,host,dbfgs+inplace,20,10000,1,dense,identity (scalar variable)
0.0077807,4.421196036346344,host,dbfgs+inplace,20,100000,1,dense,identity (scalar variable)
0.13747,2.5023641521786573,host,dbfgs+inplace,20,1000000,1,dense,identity (scalar variable)
1.473,2.3353699932111334,host,dbfgs+inplace,20,10000000,1,dense,identity (scalar variable)
0.00011689,0.7049362648644024,host,dbfgs+inplace,50,100,1,dense,identity (scalar variable)
0.00041098,2.0049637451944133,host,dbfgs+inplace,50,1000,1,dense,identity (scalar variable)
0.0032173,2.561153762471638,host,dbfgs+inplace,50,10000,1,dense,identity (scalar variable)
0.043015,1.915610833430199,host,dbfgs+inplace,50,100000,1,dense,identity (scalar variable)
0.68882,1.196248657123777,host,dbfgs+inplace,50,1000000,1,dense,identity (scalar variable)
7.053,1.1682971785056004,host,dbfgs+inplace,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.dense.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.3259999999999998e-05,0.4471195184866725,host,dbfgs+inplace,5,100,1,dense,identity (scalar variable)
3.3377e-05,3.1159181472271325,host,dbfgs+inplace,5,1000,1,dense,identity (scalar variable)
0.00013819,7.525870178739416,host,dbfgs+inplace,5,10000,1,dense,identity (scalar variable)
0.0011275,9.223946784922394,host,dbfgs+inplace,5,100000,1,dense,identity (scalar variable)
0.023937,4.344738271295483,host,dbfgs+inplace,5,1000000,1,dense,identity (scalar variable)
0.25669,4.051579726518368,host,dbfgs+inplace,5,10000000,1,dense,identity (scalar variable)
2.9685999999999997e-05,0.6198207909452268,host,dbfgs+inplace,10,100,1,dense,identity (scalar variable)
5.4872000000000006e-05,3.3532584924916167,host,dbfgs+inplace,10,1000,1,dense,identity (scalar variable)
0.00028007,6.569786124897347,host,dbfgs+inplace,10,10000,1,dense,identity (scalar variable)
0.0026192,7.025045815516188,host,dbfgs+inplace,10,100000,1,dense,identity (scalar variable)
0.047907,3.840774834575323,host,dbfgs+inplace,10,1000000,1,dense,identity (scalar variable)
0.5176000000000001,3.5548686244204015,host,dbfgs+inplace,10,10000000,1,dense,identity (scalar variable)
4.5853e-05,0.7502235404444637,host,dbfgs+inplace,20,100,1,dense,identity (scalar variable)
9.913299999999999e-05,3.4700856425206545,host,dbfgs+inplace,20,1000,1,dense,identity (scalar variable)
0.0006504099999999999,5.288971571777802,host,dbfgs+inplace,20,10000,1,dense,identity (scalar variable)
0.0077807,4.421196036346344,host,dbfgs+inplace,20,100000,1,dense,identity (scalar variable)
0.13747,2.5023641521786573,host,dbfgs+inplace,20,1000000,1,dense,identity (scalar variable)
1.473,2.3353699932111334,host,dbfgs+inplace,20,10000000,1,dense,identity (scalar variable)
0.00011689,0.7049362648644024,host,dbfgs+inplace,50,100,1,dense,identity (scalar variable)
0.00041098,2.0049637451944133,host,dbfgs+inplace,50,1000,1,dense,identity (scalar variable)
0.0032173,2.561153762471638,host,dbfgs+inplace,50,10000,1,dense,identity (scalar variable)
0.043015,1.915610833430199,host,dbfgs+inplace,50,100000,1,dense,identity (scalar variable)
0.68882,1.196248657123777,host,dbfgs+inplace,50,1000000,1,dense,identity (scalar variable)
7.053,1.1682971785056004,host,dbfgs+inplace,50,10000000,1,dense,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.dense.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.1357e-05,0.4869597789951773,host,dbfgs+inplace,5,100,1,dense,identity
3.1877e-05,3.262540389622612,host,dbfgs+inplace,5,1000,1,dense,identity
0.00013718999999999998,7.580727458269554,host,dbfgs+inplace,5,10000,1,dense,identity
0.0010717,9.704208267238966,host,dbfgs+inplace,5,100000,1,dense,identity
0.02319,4.484691677447176,host,dbfgs+inplace,5,1000000,1,dense,identity
0.23062999999999997,4.509387330355982,host,dbfgs+inplace,5,10000000,1,dense,identity
2.9449000000000002e-05,0.6248089918163605,host,dbfgs+inplace,10,100,1,dense,identity
5.1186999999999996e-05,3.594662707328033,host,dbfgs+inplace,10,1000,1,dense,identity
0.00027633,6.658705171353093,host,dbfgs+inplace,10,10000,1,dense,identity
0.0025425,7.236971484759096,host,dbfgs+inplace,10,100000,1,dense,identity
0.048572,3.788190727167916,host,dbfgs+inplace,10,1000000,1,dense,identity
0.48468,3.796319220929273,host,dbfgs+inplace,10,10000000,1,dense,identity
4.5426e-05,0.757275569057368,host,dbfgs+inplace,20,100,1,dense,identity
0.00010169999999999999,3.3824975417895775,host,dbfgs+inplace,20,1000,1,dense,identity
0.0006473,5.3143828209485555,host,dbfgs+inplace,20,10000,1,dense,identity
0.0079501,4.326989597615125,host,dbfgs+inplace,20,100000,1,dense,identity
0.13316,2.5833583658756383,host,dbfgs+inplace,20,1000000,1,dense,identity
1.4163000000000001,2.4288639412553836,host,dbfgs+inplace,20,10000000,1,dense,identity
0.00012353,0.6670444426455111,host,dbfgs+inplace,50,100,1,dense,identity
0.00040823,2.018469980158244,host,dbfgs+inplace,50,1000,1,dense,identity
0.0031948999999999996,2.5791104572913084,host,dbfgs+inplace,50,10000,1,dense,identity
0.045092,1.8273751441497383,host,dbfgs+inplace,50,100000,1,dense,identity
0.68023,1.2113549828734398,host,dbfgs+inplace,50,1000000,1,dense,identity
6.911700000000001,1.1921813736128593,host,dbfgs+inplace,50,10000000,1,dense,identity


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.dense.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.1357e-05,0.4869597789951773,host,dbfgs+inplace,5,100,1,dense,identity
3.1877e-05,3.262540389622612,host,dbfgs+inplace,5,1000,1,dense,identity
0.00013718999999999998,7.580727458269554,host,dbfgs+inplace,5,10000,1,dense,identity
0.0010717,9.704208267238966,host,dbfgs+inplace,5,100000,1,dense,identity
0.02319,4.484691677447176,host,dbfgs+inplace,5,1000000,1,dense,identity
0.23062999999999997,4.509387330355982,host,dbfgs+inplace,5,10000000,1,dense,identity
2.9449000000000002e-05,0.6248089918163605,host,dbfgs+inplace,10,100,1,dense,identity
5.1186999999999996e-05,3.594662707328033,host,dbfgs+inplace,10,1000,1,dense,identity
0.00027633,6.658705171353093,host,dbfgs+inplace,10,10000,1,dense,identity
0.0025425,7.236971484759096,host,dbfgs+inplace,10,100000,1,dense,identity
0.048572,3.788190727167916,host,dbfgs+inplace,10,1000000,1,dense,identity
0.48468,3.796319220929273,host,dbfgs+inplace,10,10000000,1,dense,identity
4.5426e-05,0.757275569057368,host,dbfgs+inplace,20,100,1,dense,identity
0.00010169999999999999,3.3824975417895775,host,dbfgs+inplace,20,1000,1,dense,identity
0.0006473,5.3143828209485555,host,dbfgs+inplace,20,10000,1,dense,identity
0.0079501,4.326989597615125,host,dbfgs+inplace,20,100000,1,dense,identity
0.13316,2.5833583658756383,host,dbfgs+inplace,20,1000000,1,dense,identity
1.4163000000000001,2.4288639412553836,host,dbfgs+inplace,20,10000000,1,dense,identity
0.00012353,0.6670444426455111,host,dbfgs+inplace,50,100,1,dense,identity
0.00040823,2.018469980158244,host,dbfgs+inplace,50,1000,1,dense,identity
0.0031948999999999996,2.5791104572913084,host,dbfgs+inplace,50,10000,1,dense,identity
0.045092,1.8273751441497383,host,dbfgs+inplace,50,100000,1,dense,identity
0.68023,1.2113549828734398,host,dbfgs+inplace,50,1000000,1,dense,identity
6.911700000000001,1.1921813736128593,host,dbfgs+inplace,50,10000000,1,dense,identity


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.dense.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.7332000000000002e-05,0.3805063661642031,host,dbfgs+inplace,5,100,1,dense,diagonal (variable)
4.5443000000000005e-05,2.2885812996501107,host,dbfgs+inplace,5,1000,1,dense,diagonal (variable)
0.00023637,4.399881541650801,host,dbfgs+inplace,5,10000,1,dense,diagonal (variable)
0.0020153999999999997,5.160265952168305,host,dbfgs+inplace,5,100000,1,dense,diagonal (variable)
0.037481,2.7747392011952723,host,dbfgs+inplace,5,1000000,1,dense,diagonal (variable)
0.40923999999999994,2.541296060991106,host,dbfgs+inplace,5,10000000,1,dense,diagonal (variable)
3.418e-05,0.5383265067290812,host,dbfgs+inplace,10,100,1,dense,diagonal (variable)
6.5719e-05,2.799799144843957,host,dbfgs+inplace,10,1000,1,dense,diagonal (variable)
0.00037658,4.886079983004939,host,dbfgs+inplace,10,10000,1,dense,diagonal (variable)
0.0037332,4.928747455266259,host,dbfgs+inplace,10,100000,1,dense,diagonal (variable)
0.064062,2.8722175392588434,host,dbfgs+inplace,10,1000000,1,dense,diagonal (variable)
0.68129,2.7007588545259726,host,dbfgs+inplace,10,10000000,1,dense,diagonal (variable)
4.9817e-05,0.6905273300279021,host,dbfgs+inplace,20,100,1,dense,diagonal (variable)
0.00011571000000000002,2.9729496154178547,host,dbfgs+inplace,20,1000,1,dense,diagonal (variable)
0.00075801,4.5381987045025785,host,dbfgs+inplace,20,10000,1,dense,diagonal (variable)
0.009210300000000001,3.734948915887647,host,dbfgs+inplace,20,100000,1,dense,diagonal (variable)
0.15177000000000002,2.266587599657376,host,dbfgs+inplace,20,1000000,1,dense,diagonal (variable)
1.6174,2.126870285643626,host,dbfgs+inplace,20,10000000,1,dense,diagonal (variable)
0.00012032,0.6848404255319149,host,dbfgs+inplace,50,100,1,dense,diagonal (variable)
0.00043001000000000004,1.916234506174275,host,dbfgs+inplace,50,1000,1,dense,diagonal (variable)
0.0033591000000000003,2.453038016135274,host,dbfgs+inplace,50,10000,1,dense,diagonal (variable)
0.044168,1.865604057236008,host,dbfgs+inplace,50,100000,1,dense,diagonal (variable)
0.71119,1.1586214654311788,host,dbfgs+inplace,50,1000000,1,dense,diagonal (variable)
7.1290000000000004,1.1558423341282087,host,dbfgs+inplace,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.dense.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.7332000000000002e-05,0.3805063661642031,host,dbfgs+inplace,5,100,1,dense,diagonal (variable)
4.5443000000000005e-05,2.2885812996501107,host,dbfgs+inplace,5,1000,1,dense,diagonal (variable)
0.00023637,4.399881541650801,host,dbfgs+inplace,5,10000,1,dense,diagonal (variable)
0.0020153999999999997,5.160265952168305,host,dbfgs+inplace,5,100000,1,dense,diagonal (variable)
0.037481,2.7747392011952723,host,dbfgs+inplace,5,1000000,1,dense,diagonal (variable)
0.40923999999999994,2.541296060991106,host,dbfgs+inplace,5,10000000,1,dense,diagonal (variable)
3.418e-05,0.5383265067290812,host,dbfgs+inplace,10,100,1,dense,diagonal (variable)
6.5719e-05,2.799799144843957,host,dbfgs+inplace,10,1000,1,dense,diagonal (variable)
0.00037658,4.886079983004939,host,dbfgs+inplace,10,10000,1,dense,diagonal (variable)
0.0037332,4.928747455266259,host,dbfgs+inplace,10,100000,1,dense,diagonal (variable)
0.064062,2.8722175392588434,host,dbfgs+inplace,10,1000000,1,dense,diagonal (variable)
0.68129,2.7007588545259726,host,dbfgs+inplace,10,10000000,1,dense,diagonal (variable)
4.9817e-05,0.6905273300279021,host,dbfgs+inplace,20,100,1,dense,diagonal (variable)
0.00011571000000000002,2.9729496154178547,host,dbfgs+inplace,20,1000,1,dense,diagonal (variable)
0.00075801,4.5381987045025785,host,dbfgs+inplace,20,10000,1,dense,diagonal (variable)
0.009210300000000001,3.734948915887647,host,dbfgs+inplace,20,100000,1,dense,diagonal (variable)
0.15177000000000002,2.266587599657376,host,dbfgs+inplace,20,1000000,1,dense,diagonal (variable)
1.6174,2.126870285643626,host,dbfgs+inplace,20,10000000,1,dense,diagonal (variable)
0.00012032,0.6848404255319149,host,dbfgs+inplace,50,100,1,dense,diagonal (variable)
0.00043001000000000004,1.916234506174275,host,dbfgs+inplace,50,1000,1,dense,diagonal (variable)
0.0033591000000000003,2.453038016135274,host,dbfgs+inplace,50,10000,1,dense,diagonal (variable)
0.044168,1.865604057236008,host,dbfgs+inplace,50,100000,1,dense,diagonal (variable)
0.71119,1.1586214654311788,host,dbfgs+inplace,50,1000000,1,dense,diagonal (variable)
7.1290000000000004,1.1558423341282087,host,dbfgs+inplace,50,10000000,1,dense,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.dense.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.0218999999999997e-05,0.5143676739700282,host,dbfgs+inplace,5,100,1,dense,diagonal
3.1579e-05,3.293327844453593,host,dbfgs+inplace,5,1000,1,dense,diagonal
0.00013342,7.794933293359316,host,dbfgs+inplace,5,10000,1,dense,diagonal
0.001139,9.130816505706761,host,dbfgs+inplace,5,100000,1,dense,diagonal
0.02425,4.288659793814433,host,dbfgs+inplace,5,1000000,1,dense,diagonal
0.26261999999999996,3.9600944330210957,host,dbfgs+inplace,5,10000000,1,dense,diagonal
2.7567999999999998e-05,0.6674405107370865,host,dbfgs+inplace,10,100,1,dense,diagonal
5.3148e-05,3.462030556182735,host,dbfgs+inplace,10,1000,1,dense,diagonal
0.00028094000000000003,6.54944116181391,host,dbfgs+inplace,10,10000,1,dense,diagonal
0.0026587,6.920675518110355,host,dbfgs+inplace,10,100000,1,dense,diagonal
0.049872,3.6894449791466153,host,dbfgs+inplace,10,1000000,1,dense,diagonal
0.53391,3.446273716543987,host,dbfgs+inplace,10,10000000,1,dense,diagonal
4.2456e-05,0.8102506123987187,host,dbfgs+inplace,20,100,1,dense,diagonal
0.00010016999999999998,3.434161924727963,host,dbfgs+inplace,20,1000,1,dense,diagonal
0.0006623099999999999,5.193942413673356,host,dbfgs+inplace,20,10000,1,dense,diagonal
0.0080214,4.288528187099509,host,dbfgs+inplace,20,100000,1,dense,diagonal
0.13883,2.477850608658071,host,dbfgs+inplace,20,1000000,1,dense,diagonal
1.4681,2.3431646345616786,host,dbfgs+inplace,20,10000000,1,dense,diagonal
0.00011199999999999998,0.7357142857142859,host,dbfgs+inplace,50,100,1,dense,diagonal
0.00040490999999999997,2.0350201279296636,host,dbfgs+inplace,50,1000,1,dense,diagonal
0.0032419000000000003,2.5417193621024703,host,dbfgs+inplace,50,10000,1,dense,diagonal
0.043383,1.899361501048798,host,dbfgs+inplace,50,100000,1,dense,diagonal
0.71472,1.1528990373852697,host,dbfgs+inplace,50,1000000,1,dense,diagonal
7.1684,1.1494894258132915,host,dbfgs+inplace,50,10000000,1,dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.dense.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.0218999999999997e-05,0.5143676739700282,host,dbfgs+inplace,5,100,1,dense,diagonal
3.1579e-05,3.293327844453593,host,dbfgs+inplace,5,1000,1,dense,diagonal
0.00013342,7.794933293359316,host,dbfgs+inplace,5,10000,1,dense,diagonal
0.001139,9.130816505706761,host,dbfgs+inplace,5,100000,1,dense,diagonal
0.02425,4.288659793814433,host,dbfgs+inplace,5,1000000,1,dense,diagonal
0.26261999999999996,3.9600944330210957,host,dbfgs+inplace,5,10000000,1,dense,diagonal
2.7567999999999998e-05,0.6674405107370865,host,dbfgs+inplace,10,100,1,dense,diagonal
5.3148e-05,3.462030556182735,host,dbfgs+inplace,10,1000,1,dense,diagonal
0.00028094000000000003,6.54944116181391,host,dbfgs+inplace,10,10000,1,dense,diagonal
0.0026587,6.920675518110355,host,dbfgs+inplace,10,100000,1,dense,diagonal
0.049872,3.6894449791466153,host,dbfgs+inplace,10,1000000,1,dense,diagonal
0.53391,3.446273716543987,host,dbfgs+inplace,10,10000000,1,dense,diagonal
4.2456e-05,0.8102506123987187,host,dbfgs+inplace,20,100,1,dense,diagonal
0.00010016999999999998,3.434161924727963,host,dbfgs+inplace,20,1000,1,dense,diagonal
0.0006623099999999999,5.193942413673356,host,dbfgs+inplace,20,10000,1,dense,diagonal
0.0080214,4.288528187099509,host,dbfgs+inplace,20,100000,1,dense,diagonal
0.13883,2.477850608658071,host,dbfgs+inplace,20,1000000,1,dense,diagonal
1.4681,2.3431646345616786,host,dbfgs+inplace,20,10000000,1,dense,diagonal
0.00011199999999999998,0.7357142857142859,host,dbfgs+inplace,50,100,1,dense,diagonal
0.00040490999999999997,2.0350201279296636,host,dbfgs+inplace,50,1000,1,dense,diagonal
0.0032419000000000003,2.5417193621024703,host,dbfgs+inplace,50,10000,1,dense,diagonal
0.043383,1.899361501048798,host,dbfgs+inplace,50,100000,1,dense,diagonal
0.71472,1.1528990373852697,host,dbfgs+inplace,50,1000000,1,dense,diagonal
7.1684,1.1494894258132915,host,dbfgs+inplace,50,10000000,1,dense,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.9526e-05,0.5326231691078562,host,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
3.67325e-05,2.8312802014564755,host,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
0.00024378,4.2661416030847485,host,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.0022526,4.616887152623636,host,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.041749,2.4910776306019304,host,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.5242,1.9839755818389928,host,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
4.65455e-05,0.39531211395301374,host,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
9.456e-05,1.9458544839255498,host,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00069905,2.632143623489021,host,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.007077999999999999,2.599604408024866,host,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.11252,1.6352648418059013,host,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
1.5476,1.1889377100025846,host,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
0.00014293999999999998,0.2406604169581643,host,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
0.00031595500000000003,1.0887626402494026,host,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.0022861,1.5047460740999956,host,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.027189,1.265217551215565,host,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.38067,0.9036698452728085,host,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
5.514,0.623866521581429,host,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
0.0008003,0.10296138947894538,host,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
0.0019169999999999999,0.4298382889932186,host,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.013464,0.6120023767082591,host,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.179485,0.4590912889656517,host,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
1.8950500000000001,0.4348170232975383,host,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
31.589999999999996,0.2608420386198164,host,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.9526e-05,0.5326231691078562,host,dbfgs+inplace,5,100,1,recursive,identity (scalar variable)
3.67325e-05,2.8312802014564755,host,dbfgs+inplace,5,1000,1,recursive,identity (scalar variable)
0.00024378,4.2661416030847485,host,dbfgs+inplace,5,10000,1,recursive,identity (scalar variable)
0.0022526,4.616887152623636,host,dbfgs+inplace,5,100000,1,recursive,identity (scalar variable)
0.041749,2.4910776306019304,host,dbfgs+inplace,5,1000000,1,recursive,identity (scalar variable)
0.5242,1.9839755818389928,host,dbfgs+inplace,5,10000000,1,recursive,identity (scalar variable)
4.65455e-05,0.39531211395301374,host,dbfgs+inplace,10,100,1,recursive,identity (scalar variable)
9.456e-05,1.9458544839255498,host,dbfgs+inplace,10,1000,1,recursive,identity (scalar variable)
0.00069905,2.632143623489021,host,dbfgs+inplace,10,10000,1,recursive,identity (scalar variable)
0.007077999999999999,2.599604408024866,host,dbfgs+inplace,10,100000,1,recursive,identity (scalar variable)
0.11252,1.6352648418059013,host,dbfgs+inplace,10,1000000,1,recursive,identity (scalar variable)
1.5476,1.1889377100025846,host,dbfgs+inplace,10,10000000,1,recursive,identity (scalar variable)
0.00014293999999999998,0.2406604169581643,host,dbfgs+inplace,20,100,1,recursive,identity (scalar variable)
0.00031595500000000003,1.0887626402494026,host,dbfgs+inplace,20,1000,1,recursive,identity (scalar variable)
0.0022861,1.5047460740999956,host,dbfgs+inplace,20,10000,1,recursive,identity (scalar variable)
0.027189,1.265217551215565,host,dbfgs+inplace,20,100000,1,recursive,identity (scalar variable)
0.38067,0.9036698452728085,host,dbfgs+inplace,20,1000000,1,recursive,identity (scalar variable)
5.514,0.623866521581429,host,dbfgs+inplace,20,10000000,1,recursive,identity (scalar variable)
0.0008003,0.10296138947894538,host,dbfgs+inplace,50,100,1,recursive,identity (scalar variable)
0.0019169999999999999,0.4298382889932186,host,dbfgs+inplace,50,1000,1,recursive,identity (scalar variable)
0.013464,0.6120023767082591,host,dbfgs+inplace,50,10000,1,recursive,identity (scalar variable)
0.179485,0.4590912889656517,host,dbfgs+inplace,50,100000,1,recursive,identity (scalar variable)
1.8950500000000001,0.4348170232975383,host,dbfgs+inplace,50,1000000,1,recursive,identity (scalar variable)
31.589999999999996,0.2608420386198164,host,dbfgs+inplace,50,10000000,1,recursive,identity (scalar variable)


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.recursive.constantdiagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.84105e-05,0.5648950327258901,host,dbfgs+inplace,5,100,1,recursive,identity
3.38565e-05,3.071788282899887,host,dbfgs+inplace,5,1000,1,recursive,identity
0.000235675,4.412856688235918,host,dbfgs+inplace,5,10000,1,recursive,identity
0.00219885,4.7297450940264225,host,dbfgs+inplace,5,100000,1,recursive,identity
0.0429615,2.4207720866357088,host,dbfgs+inplace,5,1000000,1,recursive,identity
0.49772,2.0895282488145943,host,dbfgs+inplace,5,10000000,1,recursive,identity
4.55645e-05,0.4038231517958059,host,dbfgs+inplace,10,100,1,recursive,identity
9.366e-05,1.964552637198377,host,dbfgs+inplace,10,1000,1,recursive,identity
0.00073545,2.5018696036440273,host,dbfgs+inplace,10,10000,1,recursive,identity
0.0069575,2.6446280991735533,host,dbfgs+inplace,10,100000,1,recursive,identity
0.11614500000000001,1.5842266132851177,host,dbfgs+inplace,10,1000000,1,recursive,identity
1.5101,1.2184623534865242,host,dbfgs+inplace,10,10000000,1,recursive,identity
0.00014492000000000002,0.23737234336185478,host,dbfgs+inplace,20,100,1,recursive,identity
0.000318495,1.0800797500745694,host,dbfgs+inplace,20,1000,1,recursive,identity
0.00228895,1.5028724961226765,host,dbfgs+inplace,20,10000,1,recursive,identity
0.026937499999999996,1.2770301624129932,host,dbfgs+inplace,20,100000,1,recursive,identity
0.362555,0.948821558108425,host,dbfgs+inplace,20,1000000,1,recursive,identity
5.301,0.6489341633654027,host,dbfgs+inplace,20,10000000,1,recursive,identity
0.00078205,0.10536410715427404,host,dbfgs+inplace,50,100,1,recursive,identity
0.0019206000000000002,0.4290325939810476,host,dbfgs+inplace,50,1000,1,recursive,identity
0.013397999999999998,0.6150171667413048,host,dbfgs+inplace,50,10000,1,recursive,identity
0.18196,0.45284677951198066,host,dbfgs+inplace,50,100000,1,recursive,identity
1.98535,0.4150401692396806,host,dbfgs+inplace,50,1000000,1,recursive,identity
31.406,0.262370247723365,host,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.recursive.constantdiagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.84105e-05,0.5648950327258901,host,dbfgs+inplace,5,100,1,recursive,identity
3.38565e-05,3.071788282899887,host,dbfgs+inplace,5,1000,1,recursive,identity
0.000235675,4.412856688235918,host,dbfgs+inplace,5,10000,1,recursive,identity
0.00219885,4.7297450940264225,host,dbfgs+inplace,5,100000,1,recursive,identity
0.0429615,2.4207720866357088,host,dbfgs+inplace,5,1000000,1,recursive,identity
0.49772,2.0895282488145943,host,dbfgs+inplace,5,10000000,1,recursive,identity
4.55645e-05,0.4038231517958059,host,dbfgs+inplace,10,100,1,recursive,identity
9.366e-05,1.964552637198377,host,dbfgs+inplace,10,1000,1,recursive,identity
0.00073545,2.5018696036440273,host,dbfgs+inplace,10,10000,1,recursive,identity
0.0069575,2.6446280991735533,host,dbfgs+inplace,10,100000,1,recursive,identity
0.11614500000000001,1.5842266132851177,host,dbfgs+inplace,10,1000000,1,recursive,identity
1.5101,1.2184623534865242,host,dbfgs+inplace,10,10000000,1,recursive,identity
0.00014492000000000002,0.23737234336185478,host,dbfgs+inplace,20,100,1,recursive,identity
0.000318495,1.0800797500745694,host,dbfgs+inplace,20,1000,1,recursive,identity
0.00228895,1.5028724961226765,host,dbfgs+inplace,20,10000,1,recursive,identity
0.026937499999999996,1.2770301624129932,host,dbfgs+inplace,20,100000,1,recursive,identity
0.362555,0.948821558108425,host,dbfgs+inplace,20,1000000,1,recursive,identity
5.301,0.6489341633654027,host,dbfgs+inplace,20,10000000,1,recursive,identity
0.00078205,0.10536410715427404,host,dbfgs+inplace,50,100,1,recursive,identity
0.0019206000000000002,0.4290325939810476,host,dbfgs+inplace,50,1000,1,recursive,identity
0.013397999999999998,0.6150171667413048,host,dbfgs+inplace,50,10000,1,recursive,identity
0.18196,0.45284677951198066,host,dbfgs+inplace,50,100000,1,recursive,identity
1.98535,0.4150401692396806,host,dbfgs+inplace,50,1000000,1,recursive,identity
31.406,0.262370247723365,host,dbfgs+inplace,50,10000000,1,recursive,identity


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.recursive.diagonal.diagonal.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.353e-05,0.4419889502762431,host,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
4.8238e-05,2.1559766159459346,host,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.000328985,3.1612383543322644,host,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.00314295,3.3089931433844004,host,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.056145,1.8523466025469766,host,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.6777,1.5346023314150805,host,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
5.038e-05,0.3652242953552997,host,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
0.00010853499999999999,1.6953056617680933,host,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.0007837,2.3478371825953808,host,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.008179500000000001,2.249526254661043,host,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.127515,1.4429674940203114,host,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
1.71065,1.075614532487651,host,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
0.00015004,0.22927219408157826,host,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
0.000331855,1.0365973090657066,host,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.00241185,1.4262910214150963,host,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0285815,1.203575739551808,host,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.380835,0.9032783226331614,host,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
5.592499999999999,0.6151095216808226,host,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
0.0007830000000000001,0.10523627075351213,host,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
0.0019031,0.4329777731070359,host,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.0135615,0.6076024038638793,host,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.1832,0.4497816593886463,host,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
1.9707999999999999,0.4181043231175157,host,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
31.046,0.26541261354119694,host,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.recursive.diagonal.diagonal.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
2.353e-05,0.4419889502762431,host,dbfgs+inplace,5,100,1,recursive,diagonal (variable)
4.8238e-05,2.1559766159459346,host,dbfgs+inplace,5,1000,1,recursive,diagonal (variable)
0.000328985,3.1612383543322644,host,dbfgs+inplace,5,10000,1,recursive,diagonal (variable)
0.00314295,3.3089931433844004,host,dbfgs+inplace,5,100000,1,recursive,diagonal (variable)
0.056145,1.8523466025469766,host,dbfgs+inplace,5,1000000,1,recursive,diagonal (variable)
0.6777,1.5346023314150805,host,dbfgs+inplace,5,10000000,1,recursive,diagonal (variable)
5.038e-05,0.3652242953552997,host,dbfgs+inplace,10,100,1,recursive,diagonal (variable)
0.00010853499999999999,1.6953056617680933,host,dbfgs+inplace,10,1000,1,recursive,diagonal (variable)
0.0007837,2.3478371825953808,host,dbfgs+inplace,10,10000,1,recursive,diagonal (variable)
0.008179500000000001,2.249526254661043,host,dbfgs+inplace,10,100000,1,recursive,diagonal (variable)
0.127515,1.4429674940203114,host,dbfgs+inplace,10,1000000,1,recursive,diagonal (variable)
1.71065,1.075614532487651,host,dbfgs+inplace,10,10000000,1,recursive,diagonal (variable)
0.00015004,0.22927219408157826,host,dbfgs+inplace,20,100,1,recursive,diagonal (variable)
0.000331855,1.0365973090657066,host,dbfgs+inplace,20,1000,1,recursive,diagonal (variable)
0.00241185,1.4262910214150963,host,dbfgs+inplace,20,10000,1,recursive,diagonal (variable)
0.0285815,1.203575739551808,host,dbfgs+inplace,20,100000,1,recursive,diagonal (variable)
0.380835,0.9032783226331614,host,dbfgs+inplace,20,1000000,1,recursive,diagonal (variable)
5.592499999999999,0.6151095216808226,host,dbfgs+inplace,20,10000000,1,recursive,diagonal (variable)
0.0007830000000000001,0.10523627075351213,host,dbfgs+inplace,50,100,1,recursive,diagonal (variable)
0.0019031,0.4329777731070359,host,dbfgs+inplace,50,1000,1,recursive,diagonal (variable)
0.0135615,0.6076024038638793,host,dbfgs+inplace,50,10000,1,recursive,diagonal (variable)
0.1832,0.4497816593886463,host,dbfgs+inplace,50,100000,1,recursive,diagonal (variable)
1.9707999999999999,0.4181043231175157,host,dbfgs+inplace,50,1000000,1,recursive,diagonal (variable)
31.046,0.26541261354119694,host,dbfgs+inplace,50,10000000,1,recursive,diagonal (variable)


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.recursive.diagonal.user.np1.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.7299e-05,0.6011908202786288,host,dbfgs+inplace,5,100,1,recursive,diagonal
3.35895e-05,3.096205659506691,host,dbfgs+inplace,5,1000,1,recursive,diagonal
0.00023005999999999998,4.520559853951143,host,dbfgs+inplace,5,10000,1,recursive,diagonal
0.0022346,4.654076792267071,host,dbfgs+inplace,5,100000,1,recursive,diagonal
0.0427855,2.4307300370452607,host,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.52895,1.966159372341431,host,dbfgs+inplace,5,10000000,1,recursive,diagonal
4.50455e-05,0.4084758743936686,host,dbfgs+inplace,10,100,1,recursive,diagonal
9.1785e-05,2.0046848613607886,host,dbfgs+inplace,10,1000,1,recursive,diagonal
0.0007029,2.617726561388533,host,dbfgs+inplace,10,10000,1,recursive,diagonal
0.007084,2.5974025974025974,host,dbfgs+inplace,10,100000,1,recursive,diagonal
0.11315,1.6261599646486964,host,dbfgs+inplace,10,1000000,1,recursive,diagonal
1.56235,1.1777130604538035,host,dbfgs+inplace,10,10000000,1,recursive,diagonal
0.000141055,0.24387650207365918,host,dbfgs+inplace,20,100,1,recursive,diagonal
0.00032602,1.0551499907981106,host,dbfgs+inplace,20,1000,1,recursive,diagonal
0.0022854,1.5052069659578193,host,dbfgs+inplace,20,10000,1,recursive,diagonal
0.027578000000000002,1.2473710929001376,host,dbfgs+inplace,20,100000,1,recursive,diagonal
0.360665,0.953793686662138,host,dbfgs+inplace,20,1000000,1,recursive,diagonal
5.546,0.6202668589974756,host,dbfgs+inplace,20,10000000,1,recursive,diagonal
0.0007702,0.1069851986497014,host,dbfgs+inplace,50,100,1,recursive,diagonal
0.00189215,0.43548344475860795,host,dbfgs+inplace,50,1000,1,recursive,diagonal
0.013374,0.6161208314640346,host,dbfgs+inplace,50,10000,1,recursive,diagonal
0.18323499999999998,0.4496957459000737,host,dbfgs+inplace,50,100000,1,recursive,diagonal
1.9909500000000002,0.41387277430372427,host,dbfgs+inplace,50,1000000,1,recursive,diagonal
31.799,0.25912764552344414,host,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_mult_csv/polaris-mult.host.dbfgs+inplace.recursive.diagonal.user.np1.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
1.7299e-05,0.6011908202786288,host,dbfgs+inplace,5,100,1,recursive,diagonal
3.35895e-05,3.096205659506691,host,dbfgs+inplace,5,1000,1,recursive,diagonal
0.00023005999999999998,4.520559853951143,host,dbfgs+inplace,5,10000,1,recursive,diagonal
0.0022346,4.654076792267071,host,dbfgs+inplace,5,100000,1,recursive,diagonal
0.0427855,2.4307300370452607,host,dbfgs+inplace,5,1000000,1,recursive,diagonal
0.52895,1.966159372341431,host,dbfgs+inplace,5,10000000,1,recursive,diagonal
4.50455e-05,0.4084758743936686,host,dbfgs+inplace,10,100,1,recursive,diagonal
9.1785e-05,2.0046848613607886,host,dbfgs+inplace,10,1000,1,recursive,diagonal
0.0007029,2.617726561388533,host,dbfgs+inplace,10,10000,1,recursive,diagonal
0.007084,2.5974025974025974,host,dbfgs+inplace,10,100000,1,recursive,diagonal
0.11315,1.6261599646486964,host,dbfgs+inplace,10,1000000,1,recursive,diagonal
1.56235,1.1777130604538035,host,dbfgs+inplace,10,10000000,1,recursive,diagonal
0.000141055,0.24387650207365918,host,dbfgs+inplace,20,100,1,recursive,diagonal
0.00032602,1.0551499907981106,host,dbfgs+inplace,20,1000,1,recursive,diagonal
0.0022854,1.5052069659578193,host,dbfgs+inplace,20,10000,1,recursive,diagonal
0.027578000000000002,1.2473710929001376,host,dbfgs+inplace,20,100000,1,recursive,diagonal
0.360665,0.953793686662138,host,dbfgs+inplace,20,1000000,1,recursive,diagonal
5.546,0.6202668589974756,host,dbfgs+inplace,20,10000000,1,recursive,diagonal
0.0007702,0.1069851986497014,host,dbfgs+inplace,50,100,1,recursive,diagonal
0.00189215,0.43548344475860795,host,dbfgs+inplace,50,1000,1,recursive,diagonal
0.013374,0.6161208314640346,host,dbfgs+inplace,50,10000,1,recursive,diagonal
0.18323499999999998,0.4496957459000737,host,dbfgs+inplace,50,100000,1,recursive,diagonal
1.9909500000000002,0.41387277430372427,host,dbfgs+inplace,50,1000000,1,recursive,diagonal
31.799,0.25912764552344414,host,dbfgs+inplace,50,10000000,1,recursive,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.compact_dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.002882,0.0036086051353226923,device,bfgs,5,100,4,compact dense,identity (scalar variable)
0.0028337,0.03670113279457952,device,bfgs,5,1000,4,compact dense,identity (scalar variable)
0.00284565,0.3654701034912937,device,bfgs,5,10000,4,compact dense,identity (scalar variable)
0.0028621000000000002,3.6336955382411515,device,bfgs,5,100000,4,compact dense,identity (scalar variable)
0.0029713,35.00151448860768,device,bfgs,5,1000000,4,compact dense,identity (scalar variable)
0.0041925,248.06201550387598,device,bfgs,5,10000000,4,compact dense,identity (scalar variable)
0.0028565500000000002,0.006441336577339797,device,bfgs,10,100,4,compact dense,identity (scalar variable)
0.00282915,0.06503720198646237,device,bfgs,10,1000,4,compact dense,identity (scalar variable)
0.00283935,0.6480356419603078,device,bfgs,10,10000,4,compact dense,identity (scalar variable)
0.0028808,6.387114690363788,device,bfgs,10,100000,4,compact dense,identity (scalar variable)
0.0030453,60.420976586871575,device,bfgs,10,1000000,4,compact dense,identity (scalar variable)
0.00459675,400.28280850600964,device,bfgs,10,10000000,4,compact dense,identity (scalar variable)
0.00298375,0.011529116045245077,device,bfgs,20,100,4,compact dense,identity (scalar variable)
0.0028627,0.1201662765920285,device,bfgs,20,1000,4,compact dense,identity (scalar variable)
0.0028425,1.210202286719437,device,bfgs,20,10000,4,compact dense,identity (scalar variable)
0.0029678,11.59107756587371,device,bfgs,20,100000,4,compact dense,identity (scalar variable)
0.0031484,109.26184728751112,device,bfgs,20,1000000,4,compact dense,identity (scalar variable)
0.005573,617.2617979544231,device,bfgs,20,10000000,4,compact dense,identity (scalar variable)
0.0030701,0.026839516628122864,device,bfgs,50,100,4,compact dense,identity (scalar variable)
0.003111,0.2648666023786564,device,bfgs,50,1000,4,compact dense,identity (scalar variable)
0.00297755,2.767375862705916,device,bfgs,50,10000,4,compact dense,identity (scalar variable)
0.0029845,27.60931479309767,device,bfgs,50,100000,4,compact dense,identity (scalar variable)
0.0034818,236.6591992647481,device,bfgs,50,1000000,4,compact dense,identity (scalar variable)
0.008298999999999999,992.8907097240632,device,bfgs,50,10000000,4,compact dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.compact_dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.002882,0.0036086051353226923,device,bfgs,5,100,4,compact dense,identity (scalar variable)
0.0028337,0.03670113279457952,device,bfgs,5,1000,4,compact dense,identity (scalar variable)
0.00284565,0.3654701034912937,device,bfgs,5,10000,4,compact dense,identity (scalar variable)
0.0028621000000000002,3.6336955382411515,device,bfgs,5,100000,4,compact dense,identity (scalar variable)
0.0029713,35.00151448860768,device,bfgs,5,1000000,4,compact dense,identity (scalar variable)
0.0041925,248.06201550387598,device,bfgs,5,10000000,4,compact dense,identity (scalar variable)
0.0028565500000000002,0.006441336577339797,device,bfgs,10,100,4,compact dense,identity (scalar variable)
0.00282915,0.06503720198646237,device,bfgs,10,1000,4,compact dense,identity (scalar variable)
0.00283935,0.6480356419603078,device,bfgs,10,10000,4,compact dense,identity (scalar variable)
0.0028808,6.387114690363788,device,bfgs,10,100000,4,compact dense,identity (scalar variable)
0.0030453,60.420976586871575,device,bfgs,10,1000000,4,compact dense,identity (scalar variable)
0.00459675,400.28280850600964,device,bfgs,10,10000000,4,compact dense,identity (scalar variable)
0.00298375,0.011529116045245077,device,bfgs,20,100,4,compact dense,identity (scalar variable)
0.0028627,0.1201662765920285,device,bfgs,20,1000,4,compact dense,identity (scalar variable)
0.0028425,1.210202286719437,device,bfgs,20,10000,4,compact dense,identity (scalar variable)
0.0029678,11.59107756587371,device,bfgs,20,100000,4,compact dense,identity (scalar variable)
0.0031484,109.26184728751112,device,bfgs,20,1000000,4,compact dense,identity (scalar variable)
0.005573,617.2617979544231,device,bfgs,20,10000000,4,compact dense,identity (scalar variable)
0.0030701,0.026839516628122864,device,bfgs,50,100,4,compact dense,identity (scalar variable)
0.003111,0.2648666023786564,device,bfgs,50,1000,4,compact dense,identity (scalar variable)
0.00297755,2.767375862705916,device,bfgs,50,10000,4,compact dense,identity (scalar variable)
0.0029845,27.60931479309767,device,bfgs,50,100000,4,compact dense,identity (scalar variable)
0.0034818,236.6591992647481,device,bfgs,50,1000000,4,compact dense,identity (scalar variable)
0.008298999999999999,992.8907097240632,device,bfgs,50,10000000,4,compact dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.compact_dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0027926,0.0037241280527107352,device,bfgs,5,100,4,compact dense,identity
0.0028247999999999997,0.03681676578872841,device,bfgs,5,1000,4,compact dense,identity
0.00279045,0.37269974376892623,device,bfgs,5,10000,4,compact dense,identity
0.0028178,3.6908226275818015,device,bfgs,5,100000,4,compact dense,identity
0.0029249000000000002,35.55677117166399,device,bfgs,5,1000000,4,compact dense,identity
0.00408225,254.76146732806663,device,bfgs,5,10000000,4,compact dense,identity
0.0028054,0.006558779496684965,device,bfgs,10,100,4,compact dense,identity
0.00279055,0.0659368224901901,device,bfgs,10,1000,4,compact dense,identity
0.00278165,0.6614778998076681,device,bfgs,10,10000,4,compact dense,identity
0.0028465,6.464078693131916,device,bfgs,10,100000,4,compact dense,identity
0.0030238500000000002,60.84957917886138,device,bfgs,10,1000000,4,compact dense,identity
0.004495,409.3437152391546,device,bfgs,10,10000000,4,compact dense,identity
0.0028719,0.011978132943347609,device,bfgs,20,100,4,compact dense,identity
0.00285305,0.12057272042200451,device,bfgs,20,1000,4,compact dense,identity
0.0027902,1.2328865314314388,device,bfgs,20,10000,4,compact dense,identity
0.0029147,11.802243798675677,device,bfgs,20,100000,4,compact dense,identity
0.0030575999999999997,112.50654107796967,device,bfgs,20,1000000,4,compact dense,identity
0.0053615,641.6114893220181,device,bfgs,20,10000000,4,compact dense,identity
0.0028312,0.029104266742017517,device,bfgs,50,100,4,compact dense,identity
0.0029004,0.28409874500068955,device,bfgs,50,1000,4,compact dense,identity
0.0029564,2.787173589500744,device,bfgs,50,10000,4,compact dense,identity
0.00300075,27.459801716237607,device,bfgs,50,100000,4,compact dense,identity
0.00344165,239.42004561765432,device,bfgs,50,1000000,4,compact dense,identity
0.0081835,1006.904136371968,device,bfgs,50,10000000,4,compact dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.compact_dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0027926,0.0037241280527107352,device,bfgs,5,100,4,compact dense,identity
0.0028247999999999997,0.03681676578872841,device,bfgs,5,1000,4,compact dense,identity
0.00279045,0.37269974376892623,device,bfgs,5,10000,4,compact dense,identity
0.0028178,3.6908226275818015,device,bfgs,5,100000,4,compact dense,identity
0.0029249000000000002,35.55677117166399,device,bfgs,5,1000000,4,compact dense,identity
0.00408225,254.76146732806663,device,bfgs,5,10000000,4,compact dense,identity
0.0028054,0.006558779496684965,device,bfgs,10,100,4,compact dense,identity
0.00279055,0.0659368224901901,device,bfgs,10,1000,4,compact dense,identity
0.00278165,0.6614778998076681,device,bfgs,10,10000,4,compact dense,identity
0.0028465,6.464078693131916,device,bfgs,10,100000,4,compact dense,identity
0.0030238500000000002,60.84957917886138,device,bfgs,10,1000000,4,compact dense,identity
0.004495,409.3437152391546,device,bfgs,10,10000000,4,compact dense,identity
0.0028719,0.011978132943347609,device,bfgs,20,100,4,compact dense,identity
0.00285305,0.12057272042200451,device,bfgs,20,1000,4,compact dense,identity
0.0027902,1.2328865314314388,device,bfgs,20,10000,4,compact dense,identity
0.0029147,11.802243798675677,device,bfgs,20,100000,4,compact dense,identity
0.0030575999999999997,112.50654107796967,device,bfgs,20,1000000,4,compact dense,identity
0.0053615,641.6114893220181,device,bfgs,20,10000000,4,compact dense,identity
0.0028312,0.029104266742017517,device,bfgs,50,100,4,compact dense,identity
0.0029004,0.28409874500068955,device,bfgs,50,1000,4,compact dense,identity
0.0029564,2.787173589500744,device,bfgs,50,10000,4,compact dense,identity
0.00300075,27.459801716237607,device,bfgs,50,100000,4,compact dense,identity
0.00344165,239.42004561765432,device,bfgs,50,1000000,4,compact dense,identity
0.0081835,1006.904136371968,device,bfgs,50,10000000,4,compact dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.compact_dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00425525,0.0024440397156453787,device,bfgs,5,100,4,compact dense,diagonal (variable)
0.00430025,0.024184640427882098,device,bfgs,5,1000,4,compact dense,diagonal (variable)
0.004318000000000001,0.24085224641037514,device,bfgs,5,10000,4,compact dense,diagonal (variable)
0.0043248,2.4047354790972992,device,bfgs,5,100000,4,compact dense,diagonal (variable)
0.0046584,22.325261892495277,device,bfgs,5,1000000,4,compact dense,diagonal (variable)
0.006893000000000001,150.8777020165385,device,bfgs,5,10000000,4,compact dense,diagonal (variable)
0.0047055,0.003910317713314207,device,bfgs,10,100,4,compact dense,diagonal (variable)
0.00471315,0.03903970805087892,device,bfgs,10,1000,4,compact dense,diagonal (variable)
0.00485865,0.3787060191617013,device,bfgs,10,10000,4,compact dense,diagonal (variable)
0.004743,3.8794012228547334,device,bfgs,10,100000,4,compact dense,diagonal (variable)
0.005212,35.303146584804296,device,bfgs,10,1000000,4,compact dense,diagonal (variable)
0.007817000000000001,235.38441857490082,device,bfgs,10,10000000,4,compact dense,diagonal (variable)
0.0051589999999999995,0.006667958906764878,device,bfgs,20,100,4,compact dense,diagonal (variable)
0.0051415,0.06690654478265098,device,bfgs,20,1000,4,compact dense,diagonal (variable)
0.0050295,0.6839646088080327,device,bfgs,20,10000,4,compact dense,diagonal (variable)
0.005265000000000001,6.533713200379867,device,bfgs,20,100000,4,compact dense,diagonal (variable)
0.0056885,60.47288388854707,device,bfgs,20,1000000,4,compact dense,diagonal (variable)
0.0094585,363.69403182322776,device,bfgs,20,10000000,4,compact dense,diagonal (variable)
0.0061575,0.013382054405196915,device,bfgs,50,100,4,compact dense,diagonal (variable)
0.006340500000000001,0.12995820518886522,device,bfgs,50,1000,4,compact dense,diagonal (variable)
0.0069995000000000005,1.17722694478177,device,bfgs,50,10000,4,compact dense,diagonal (variable)
0.007334,11.235342241614399,device,bfgs,50,100000,4,compact dense,diagonal (variable)
0.007258499999999999,113.52207756423505,device,bfgs,50,1000000,4,compact dense,diagonal (variable)
0.015179999999999999,542.8194993412385,device,bfgs,50,10000000,4,compact dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.compact_dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00425525,0.0024440397156453787,device,bfgs,5,100,4,compact dense,diagonal (variable)
0.00430025,0.024184640427882098,device,bfgs,5,1000,4,compact dense,diagonal (variable)
0.004318000000000001,0.24085224641037514,device,bfgs,5,10000,4,compact dense,diagonal (variable)
0.0043248,2.4047354790972992,device,bfgs,5,100000,4,compact dense,diagonal (variable)
0.0046584,22.325261892495277,device,bfgs,5,1000000,4,compact dense,diagonal (variable)
0.006893000000000001,150.8777020165385,device,bfgs,5,10000000,4,compact dense,diagonal (variable)
0.0047055,0.003910317713314207,device,bfgs,10,100,4,compact dense,diagonal (variable)
0.00471315,0.03903970805087892,device,bfgs,10,1000,4,compact dense,diagonal (variable)
0.00485865,0.3787060191617013,device,bfgs,10,10000,4,compact dense,diagonal (variable)
0.004743,3.8794012228547334,device,bfgs,10,100000,4,compact dense,diagonal (variable)
0.005212,35.303146584804296,device,bfgs,10,1000000,4,compact dense,diagonal (variable)
0.007817000000000001,235.38441857490082,device,bfgs,10,10000000,4,compact dense,diagonal (variable)
0.0051589999999999995,0.006667958906764878,device,bfgs,20,100,4,compact dense,diagonal (variable)
0.0051415,0.06690654478265098,device,bfgs,20,1000,4,compact dense,diagonal (variable)
0.0050295,0.6839646088080327,device,bfgs,20,10000,4,compact dense,diagonal (variable)
0.005265000000000001,6.533713200379867,device,bfgs,20,100000,4,compact dense,diagonal (variable)
0.0056885,60.47288388854707,device,bfgs,20,1000000,4,compact dense,diagonal (variable)
0.0094585,363.69403182322776,device,bfgs,20,10000000,4,compact dense,diagonal (variable)
0.0061575,0.013382054405196915,device,bfgs,50,100,4,compact dense,diagonal (variable)
0.006340500000000001,0.12995820518886522,device,bfgs,50,1000,4,compact dense,diagonal (variable)
0.0069995000000000005,1.17722694478177,device,bfgs,50,10000,4,compact dense,diagonal (variable)
0.007334,11.235342241614399,device,bfgs,50,100000,4,compact dense,diagonal (variable)
0.007258499999999999,113.52207756423505,device,bfgs,50,1000000,4,compact dense,diagonal (variable)
0.015179999999999999,542.8194993412385,device,bfgs,50,10000000,4,compact dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.compact_dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00354975,0.0029297837875906754,device,bfgs,5,100,4,compact dense,diagonal
0.0035817500000000003,0.029036085712291475,device,bfgs,5,1000,4,compact dense,diagonal
0.0035512,0.2928587519711647,device,bfgs,5,10000,4,compact dense,diagonal
0.00639,1.6275430359937404,device,bfgs,5,100000,4,compact dense,diagonal
0.00375625,27.68718801996672,device,bfgs,5,1000000,4,compact dense,diagonal
0.005145,202.13799805636538,device,bfgs,5,10000000,4,compact dense,diagonal
0.006514000000000001,0.0028246852932146144,device,bfgs,10,100,4,compact dense,diagonal
0.00356695,0.05158468719774597,device,bfgs,10,1000,4,compact dense,diagonal
0.00353775,0.5201045862483217,device,bfgs,10,10000,4,compact dense,diagonal
0.00360725,5.1008385889528025,device,bfgs,10,100000,4,compact dense,diagonal
0.0038228,48.13225907711625,device,bfgs,10,1000000,4,compact dense,diagonal
0.0057325,320.9768861753162,device,bfgs,10,10000000,4,compact dense,diagonal
0.0036481,0.009429566075491351,device,bfgs,20,100,4,compact dense,diagonal
0.0035971,0.09563259292207611,device,bfgs,20,1000,4,compact dense,diagonal
0.00355495,0.9676648054121718,device,bfgs,20,10000,4,compact dense,diagonal
0.0037294,9.22400386121092,device,bfgs,20,100000,4,compact dense,diagonal
0.0040278,85.40642534386018,device,bfgs,20,1000000,4,compact dense,diagonal
0.0093765,366.87463339199064,device,bfgs,20,10000000,4,compact dense,diagonal
0.0037414999999999996,0.022023252706133905,device,bfgs,50,100,4,compact dense,diagonal
0.0037673999999999997,0.21871847958804483,device,bfgs,50,1000,4,compact dense,diagonal
0.00378985,2.174228531472222,device,bfgs,50,10000,4,compact dense,diagonal
0.0038175500000000003,21.584524105774644,device,bfgs,50,100000,4,compact dense,diagonal
0.0043926,187.5882165460092,device,bfgs,50,1000000,4,compact dense,diagonal
0.010569499999999999,779.6016840910168,device,bfgs,50,10000000,4,compact dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.compact_dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00354975,0.0029297837875906754,device,bfgs,5,100,4,compact dense,diagonal
0.0035817500000000003,0.029036085712291475,device,bfgs,5,1000,4,compact dense,diagonal
0.0035512,0.2928587519711647,device,bfgs,5,10000,4,compact dense,diagonal
0.00639,1.6275430359937404,device,bfgs,5,100000,4,compact dense,diagonal
0.00375625,27.68718801996672,device,bfgs,5,1000000,4,compact dense,diagonal
0.005145,202.13799805636538,device,bfgs,5,10000000,4,compact dense,diagonal
0.006514000000000001,0.0028246852932146144,device,bfgs,10,100,4,compact dense,diagonal
0.00356695,0.05158468719774597,device,bfgs,10,1000,4,compact dense,diagonal
0.00353775,0.5201045862483217,device,bfgs,10,10000,4,compact dense,diagonal
0.00360725,5.1008385889528025,device,bfgs,10,100000,4,compact dense,diagonal
0.0038228,48.13225907711625,device,bfgs,10,1000000,4,compact dense,diagonal
0.0057325,320.9768861753162,device,bfgs,10,10000000,4,compact dense,diagonal
0.0036481,0.009429566075491351,device,bfgs,20,100,4,compact dense,diagonal
0.0035971,0.09563259292207611,device,bfgs,20,1000,4,compact dense,diagonal
0.00355495,0.9676648054121718,device,bfgs,20,10000,4,compact dense,diagonal
0.0037294,9.22400386121092,device,bfgs,20,100000,4,compact dense,diagonal
0.0040278,85.40642534386018,device,bfgs,20,1000000,4,compact dense,diagonal
0.0093765,366.87463339199064,device,bfgs,20,10000000,4,compact dense,diagonal
0.0037414999999999996,0.022023252706133905,device,bfgs,50,100,4,compact dense,diagonal
0.0037673999999999997,0.21871847958804483,device,bfgs,50,1000,4,compact dense,diagonal
0.00378985,2.174228531472222,device,bfgs,50,10000,4,compact dense,diagonal
0.0038175500000000003,21.584524105774644,device,bfgs,50,100000,4,compact dense,diagonal
0.0043926,187.5882165460092,device,bfgs,50,1000000,4,compact dense,diagonal
0.010569499999999999,779.6016840910168,device,bfgs,50,10000000,4,compact dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00246175,0.004224636945262517,device,bfgs,5,100,4,dense,identity (scalar variable)
0.0024656500000000002,0.04217954697544258,device,bfgs,5,1000,4,dense,identity (scalar variable)
0.0024414000000000003,0.4259850905218317,device,bfgs,5,10000,4,dense,identity (scalar variable)
0.0024616,4.22489437764056,device,bfgs,5,100000,4,dense,identity (scalar variable)
0.00260015,39.99769244082072,device,bfgs,5,1000000,4,dense,identity (scalar variable)
0.0037357000000000002,278.3949460609792,device,bfgs,5,10000000,4,dense,identity (scalar variable)
0.0024739000000000002,0.007437649056146165,device,bfgs,10,100,4,dense,identity (scalar variable)
0.00249925,0.07362208662598779,device,bfgs,10,1000,4,dense,identity (scalar variable)
0.00243975,0.7541756327492571,device,bfgs,10,10000,4,dense,identity (scalar variable)
0.0025494,7.217384482623363,device,bfgs,10,100000,4,dense,identity (scalar variable)
0.00264975,69.44051325596755,device,bfgs,10,1000000,4,dense,identity (scalar variable)
0.00422235,435.7762857176691,device,bfgs,10,10000000,4,dense,identity (scalar variable)
0.0024524,0.014027075517860055,device,bfgs,20,100,4,dense,identity (scalar variable)
0.0024564,0.14004233838137112,device,bfgs,20,1000,4,dense,identity (scalar variable)
0.00245545,1.4009651998615325,device,bfgs,20,10000,4,dense,identity (scalar variable)
0.00250155,13.751474086066638,device,bfgs,20,100000,4,dense,identity (scalar variable)
0.00275075,125.0568026901754,device,bfgs,20,1000000,4,dense,identity (scalar variable)
0.005020999999999999,685.1224855606454,device,bfgs,20,10000000,4,dense,identity (scalar variable)
0.00259665,0.031733194693162346,device,bfgs,50,100,4,dense,identity (scalar variable)
0.0028,0.29428571428571426,device,bfgs,50,1000,4,dense,identity (scalar variable)
0.00258475,3.1879292001160655,device,bfgs,50,10000,4,dense,identity (scalar variable)
0.0026706,30.854489627798998,device,bfgs,50,100000,4,dense,identity (scalar variable)
0.0031777,259.30704597664976,device,bfgs,50,1000000,4,dense,identity (scalar variable)
0.007862,1048.079369117273,device,bfgs,50,10000000,4,dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00246175,0.004224636945262517,device,bfgs,5,100,4,dense,identity (scalar variable)
0.0024656500000000002,0.04217954697544258,device,bfgs,5,1000,4,dense,identity (scalar variable)
0.0024414000000000003,0.4259850905218317,device,bfgs,5,10000,4,dense,identity (scalar variable)
0.0024616,4.22489437764056,device,bfgs,5,100000,4,dense,identity (scalar variable)
0.00260015,39.99769244082072,device,bfgs,5,1000000,4,dense,identity (scalar variable)
0.0037357000000000002,278.3949460609792,device,bfgs,5,10000000,4,dense,identity (scalar variable)
0.0024739000000000002,0.007437649056146165,device,bfgs,10,100,4,dense,identity (scalar variable)
0.00249925,0.07362208662598779,device,bfgs,10,1000,4,dense,identity (scalar variable)
0.00243975,0.7541756327492571,device,bfgs,10,10000,4,dense,identity (scalar variable)
0.0025494,7.217384482623363,device,bfgs,10,100000,4,dense,identity (scalar variable)
0.00264975,69.44051325596755,device,bfgs,10,1000000,4,dense,identity (scalar variable)
0.00422235,435.7762857176691,device,bfgs,10,10000000,4,dense,identity (scalar variable)
0.0024524,0.014027075517860055,device,bfgs,20,100,4,dense,identity (scalar variable)
0.0024564,0.14004233838137112,device,bfgs,20,1000,4,dense,identity (scalar variable)
0.00245545,1.4009651998615325,device,bfgs,20,10000,4,dense,identity (scalar variable)
0.00250155,13.751474086066638,device,bfgs,20,100000,4,dense,identity (scalar variable)
0.00275075,125.0568026901754,device,bfgs,20,1000000,4,dense,identity (scalar variable)
0.005020999999999999,685.1224855606454,device,bfgs,20,10000000,4,dense,identity (scalar variable)
0.00259665,0.031733194693162346,device,bfgs,50,100,4,dense,identity (scalar variable)
0.0028,0.29428571428571426,device,bfgs,50,1000,4,dense,identity (scalar variable)
0.00258475,3.1879292001160655,device,bfgs,50,10000,4,dense,identity (scalar variable)
0.0026706,30.854489627798998,device,bfgs,50,100000,4,dense,identity (scalar variable)
0.0031777,259.30704597664976,device,bfgs,50,1000000,4,dense,identity (scalar variable)
0.007862,1048.079369117273,device,bfgs,50,10000000,4,dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0024001499999999998,0.004333062516926026,device,bfgs,5,100,4,dense,identity
0.00240385,0.043263930777710756,device,bfgs,5,1000,4,dense,identity
0.00247935,0.4194647790751609,device,bfgs,5,10000,4,dense,identity
0.0024096,4.316069057104913,device,bfgs,5,100000,4,dense,identity
0.0025281,41.13761322732487,device,bfgs,5,1000000,4,dense,identity
0.0036444999999999997,285.36150363561535,device,bfgs,5,10000000,4,dense,identity
0.0024111000000000002,0.007631371573140889,device,bfgs,10,100,4,dense,identity
0.00239085,0.07696007696007696,device,bfgs,10,1000,4,dense,identity
0.00242975,0.7572795555098261,device,bfgs,10,10000,4,dense,identity
0.00241555,7.617312827306411,device,bfgs,10,100000,4,dense,identity
0.0025808999999999997,71.29295982021776,device,bfgs,10,1000000,4,dense,identity
0.0041174,446.8839558944965,device,bfgs,10,10000000,4,dense,identity
0.002489,0.013820811570912013,device,bfgs,20,100,4,dense,identity
0.00246725,0.13942648697943055,device,bfgs,20,1000,4,dense,identity
0.0024243,1.4189662995503858,device,bfgs,20,10000,4,dense,identity
0.0024223499999999998,14.20108572254216,device,bfgs,20,100000,4,dense,identity
0.0026775,128.4780578898226,device,bfgs,20,1000000,4,dense,identity
0.0049570000000000005,693.9681258825902,device,bfgs,20,10000000,4,dense,identity
0.0024904,0.03308705428846772,device,bfgs,50,100,4,dense,identity
0.0025563499999999998,0.32233457859839226,device,bfgs,50,1000,4,dense,identity
0.0024914,3.3073773781809424,device,bfgs,50,10000,4,dense,identity
0.00255225,32.28523851503576,device,bfgs,50,100000,4,dense,identity
0.00312965,263.2882271180483,device,bfgs,50,1000000,4,dense,identity
0.007735499999999999,1065.218796457889,device,bfgs,50,10000000,4,dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0024001499999999998,0.004333062516926026,device,bfgs,5,100,4,dense,identity
0.00240385,0.043263930777710756,device,bfgs,5,1000,4,dense,identity
0.00247935,0.4194647790751609,device,bfgs,5,10000,4,dense,identity
0.0024096,4.316069057104913,device,bfgs,5,100000,4,dense,identity
0.0025281,41.13761322732487,device,bfgs,5,1000000,4,dense,identity
0.0036444999999999997,285.36150363561535,device,bfgs,5,10000000,4,dense,identity
0.0024111000000000002,0.007631371573140889,device,bfgs,10,100,4,dense,identity
0.00239085,0.07696007696007696,device,bfgs,10,1000,4,dense,identity
0.00242975,0.7572795555098261,device,bfgs,10,10000,4,dense,identity
0.00241555,7.617312827306411,device,bfgs,10,100000,4,dense,identity
0.0025808999999999997,71.29295982021776,device,bfgs,10,1000000,4,dense,identity
0.0041174,446.8839558944965,device,bfgs,10,10000000,4,dense,identity
0.002489,0.013820811570912013,device,bfgs,20,100,4,dense,identity
0.00246725,0.13942648697943055,device,bfgs,20,1000,4,dense,identity
0.0024243,1.4189662995503858,device,bfgs,20,10000,4,dense,identity
0.0024223499999999998,14.20108572254216,device,bfgs,20,100000,4,dense,identity
0.0026775,128.4780578898226,device,bfgs,20,1000000,4,dense,identity
0.0049570000000000005,693.9681258825902,device,bfgs,20,10000000,4,dense,identity
0.0024904,0.03308705428846772,device,bfgs,50,100,4,dense,identity
0.0025563499999999998,0.32233457859839226,device,bfgs,50,1000,4,dense,identity
0.0024914,3.3073773781809424,device,bfgs,50,10000,4,dense,identity
0.00255225,32.28523851503576,device,bfgs,50,100000,4,dense,identity
0.00312965,263.2882271180483,device,bfgs,50,1000000,4,dense,identity
0.007735499999999999,1065.218796457889,device,bfgs,50,10000000,4,dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0042794,0.0024302472309202226,device,bfgs,5,100,4,dense,diagonal (variable)
0.0042561000000000005,0.024435516082798803,device,bfgs,5,1000,4,dense,diagonal (variable)
0.0044616000000000005,0.2331002331002331,device,bfgs,5,10000,4,dense,diagonal (variable)
0.00434625,2.3928674144377338,device,bfgs,5,100000,4,dense,diagonal (variable)
0.00459915,22.612874118043553,device,bfgs,5,1000000,4,dense,diagonal (variable)
0.007003,148.50778237898044,device,bfgs,5,10000000,4,dense,diagonal (variable)
0.0047142,0.0039031012685079125,device,bfgs,10,100,4,dense,diagonal (variable)
0.00469755,0.03916935423784739,device,bfgs,10,1000,4,dense,diagonal (variable)
0.0047518,0.38722168441432725,device,bfgs,10,10000,4,dense,diagonal (variable)
0.007410999999999999,2.482795844015653,device,bfgs,10,100000,4,dense,diagonal (variable)
0.005195,35.41867179980751,device,bfgs,10,1000000,4,dense,diagonal (variable)
0.007722999999999999,238.24938495403345,device,bfgs,10,10000000,4,dense,diagonal (variable)
0.005027,0.006843047543266361,device,bfgs,20,100,4,dense,diagonal (variable)
0.0051775,0.06644133268952197,device,bfgs,20,1000,4,dense,diagonal (variable)
0.005044,0.6819984139571768,device,bfgs,20,10000,4,dense,diagonal (variable)
0.005161000000000001,6.665374927339662,device,bfgs,20,100000,4,dense,diagonal (variable)
0.005693,60.42508343579835,device,bfgs,20,1000000,4,dense,diagonal (variable)
0.009405,365.76289207868155,device,bfgs,20,10000000,4,dense,diagonal (variable)
0.006207,0.013275334299983888,device,bfgs,50,100,4,dense,diagonal (variable)
0.0061525,0.13392929703372614,device,bfgs,50,1000,4,dense,diagonal (variable)
0.006883499999999999,1.1970654463572312,device,bfgs,50,10000,4,dense,diagonal (variable)
0.0072435,11.375716159315248,device,bfgs,50,100000,4,dense,diagonal (variable)
0.007413500000000001,111.14858029270923,device,bfgs,50,1000000,4,dense,diagonal (variable)
0.0151505,543.8764397214613,device,bfgs,50,10000000,4,dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0042794,0.0024302472309202226,device,bfgs,5,100,4,dense,diagonal (variable)
0.0042561000000000005,0.024435516082798803,device,bfgs,5,1000,4,dense,diagonal (variable)
0.0044616000000000005,0.2331002331002331,device,bfgs,5,10000,4,dense,diagonal (variable)
0.00434625,2.3928674144377338,device,bfgs,5,100000,4,dense,diagonal (variable)
0.00459915,22.612874118043553,device,bfgs,5,1000000,4,dense,diagonal (variable)
0.007003,148.50778237898044,device,bfgs,5,10000000,4,dense,diagonal (variable)
0.0047142,0.0039031012685079125,device,bfgs,10,100,4,dense,diagonal (variable)
0.00469755,0.03916935423784739,device,bfgs,10,1000,4,dense,diagonal (variable)
0.0047518,0.38722168441432725,device,bfgs,10,10000,4,dense,diagonal (variable)
0.007410999999999999,2.482795844015653,device,bfgs,10,100000,4,dense,diagonal (variable)
0.005195,35.41867179980751,device,bfgs,10,1000000,4,dense,diagonal (variable)
0.007722999999999999,238.24938495403345,device,bfgs,10,10000000,4,dense,diagonal (variable)
0.005027,0.006843047543266361,device,bfgs,20,100,4,dense,diagonal (variable)
0.0051775,0.06644133268952197,device,bfgs,20,1000,4,dense,diagonal (variable)
0.005044,0.6819984139571768,device,bfgs,20,10000,4,dense,diagonal (variable)
0.005161000000000001,6.665374927339662,device,bfgs,20,100000,4,dense,diagonal (variable)
0.005693,60.42508343579835,device,bfgs,20,1000000,4,dense,diagonal (variable)
0.009405,365.76289207868155,device,bfgs,20,10000000,4,dense,diagonal (variable)
0.006207,0.013275334299983888,device,bfgs,50,100,4,dense,diagonal (variable)
0.0061525,0.13392929703372614,device,bfgs,50,1000,4,dense,diagonal (variable)
0.006883499999999999,1.1970654463572312,device,bfgs,50,10000,4,dense,diagonal (variable)
0.0072435,11.375716159315248,device,bfgs,50,100000,4,dense,diagonal (variable)
0.007413500000000001,111.14858029270923,device,bfgs,50,1000000,4,dense,diagonal (variable)
0.0151505,543.8764397214613,device,bfgs,50,10000000,4,dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00276385,0.0037628670152142843,device,bfgs,5,100,4,dense,diagonal
0.002794,0.03722261989978525,device,bfgs,5,1000,4,dense,diagonal
0.00289625,0.35908502373759177,device,bfgs,5,10000,4,dense,diagonal
0.00279745,3.7176714507855366,device,bfgs,5,100000,4,dense,diagonal
0.0029563,35.179109021411904,device,bfgs,5,1000000,4,dense,diagonal
0.00417735,248.9616622978683,device,bfgs,5,10000000,4,dense,diagonal
0.00276815,0.006647038635912071,device,bfgs,10,100,4,dense,diagonal
0.00277935,0.0662025293683775,device,bfgs,10,1000,4,dense,diagonal
0.0032958500000000003,0.5582778342460973,device,bfgs,10,10000,4,dense,diagonal
0.00280395,6.562171222739351,device,bfgs,10,100000,4,dense,diagonal
0.00298615,61.61780218676222,device,bfgs,10,1000000,4,dense,diagonal
0.00470705,390.90300719134063,device,bfgs,10,10000000,4,dense,diagonal
0.00278315,0.012360095575157645,device,bfgs,20,100,4,dense,diagonal
0.0027803000000000003,0.12372765528899758,device,bfgs,20,1000,4,dense,diagonal
0.0027937,1.2313419479543257,device,bfgs,20,10000,4,dense,diagonal
0.0028192499999999997,12.201826726966393,device,bfgs,20,100000,4,dense,diagonal
0.00315595,109.00045944961106,device,bfgs,20,1000000,4,dense,diagonal
0.005697,603.8265753905564,device,bfgs,20,10000000,4,dense,diagonal
0.00298005,0.027650542776127916,device,bfgs,50,100,4,dense,diagonal
0.00284375,0.2897582417582418,device,bfgs,50,1000,4,dense,diagonal
0.0029272,2.8149767696091827,device,bfgs,50,10000,4,dense,diagonal
0.0029794500000000002,27.656111027203007,device,bfgs,50,100000,4,dense,diagonal
0.0037681,218.6778482524349,device,bfgs,50,1000000,4,dense,diagonal
0.008959,919.7455073110839,device,bfgs,50,10000000,4,dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00276385,0.0037628670152142843,device,bfgs,5,100,4,dense,diagonal
0.002794,0.03722261989978525,device,bfgs,5,1000,4,dense,diagonal
0.00289625,0.35908502373759177,device,bfgs,5,10000,4,dense,diagonal
0.00279745,3.7176714507855366,device,bfgs,5,100000,4,dense,diagonal
0.0029563,35.179109021411904,device,bfgs,5,1000000,4,dense,diagonal
0.00417735,248.9616622978683,device,bfgs,5,10000000,4,dense,diagonal
0.00276815,0.006647038635912071,device,bfgs,10,100,4,dense,diagonal
0.00277935,0.0662025293683775,device,bfgs,10,1000,4,dense,diagonal
0.0032958500000000003,0.5582778342460973,device,bfgs,10,10000,4,dense,diagonal
0.00280395,6.562171222739351,device,bfgs,10,100000,4,dense,diagonal
0.00298615,61.61780218676222,device,bfgs,10,1000000,4,dense,diagonal
0.00470705,390.90300719134063,device,bfgs,10,10000000,4,dense,diagonal
0.00278315,0.012360095575157645,device,bfgs,20,100,4,dense,diagonal
0.0027803000000000003,0.12372765528899758,device,bfgs,20,1000,4,dense,diagonal
0.0027937,1.2313419479543257,device,bfgs,20,10000,4,dense,diagonal
0.0028192499999999997,12.201826726966393,device,bfgs,20,100000,4,dense,diagonal
0.00315595,109.00045944961106,device,bfgs,20,1000000,4,dense,diagonal
0.005697,603.8265753905564,device,bfgs,20,10000000,4,dense,diagonal
0.00298005,0.027650542776127916,device,bfgs,50,100,4,dense,diagonal
0.00284375,0.2897582417582418,device,bfgs,50,1000,4,dense,diagonal
0.0029272,2.8149767696091827,device,bfgs,50,10000,4,dense,diagonal
0.0029794500000000002,27.656111027203007,device,bfgs,50,100000,4,dense,diagonal
0.0037681,218.6778482524349,device,bfgs,50,1000000,4,dense,diagonal
0.008959,919.7455073110839,device,bfgs,50,10000000,4,dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.recursive.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0058445,0.0017794507656771325,device,bfgs,5,100,4,recursive,identity (scalar variable)
0.0058000000000000005,0.01793103448275862,device,bfgs,5,1000,4,recursive,identity (scalar variable)
0.005836,0.1782042494859493,device,bfgs,5,10000,4,recursive,identity (scalar variable)
0.006134499999999999,1.6953296927214936,device,bfgs,5,100000,4,recursive,identity (scalar variable)
0.0061265,16.97543458744797,device,bfgs,5,1000000,4,recursive,identity (scalar variable)
0.008765499999999999,118.64696822771093,device,bfgs,5,10000000,4,recursive,identity (scalar variable)
0.012672,0.001452020202020202,device,bfgs,10,100,4,recursive,identity (scalar variable)
0.012879499999999999,0.014286268876897396,device,bfgs,10,1000,4,recursive,identity (scalar variable)
0.012625500000000001,0.14573680250287116,device,bfgs,10,10000,4,recursive,identity (scalar variable)
0.012887000000000001,1.4277954527818733,device,bfgs,10,100000,4,recursive,identity (scalar variable)
0.013256,13.88050694025347,device,bfgs,10,1000000,4,recursive,identity (scalar variable)
0.019405,94.82092244266941,device,bfgs,10,10000000,4,recursive,identity (scalar variable)
0.027513500000000003,0.0012502953095752992,device,bfgs,20,100,4,recursive,identity (scalar variable)
0.027061,0.012712020989616052,device,bfgs,20,1000,4,recursive,identity (scalar variable)
0.027084000000000004,0.12701225815979914,device,bfgs,20,10000,4,recursive,identity (scalar variable)
0.027991,1.228966453502912,device,bfgs,20,100000,4,recursive,identity (scalar variable)
0.029803000000000003,11.542462168238096,device,bfgs,20,1000000,4,recursive,identity (scalar variable)
0.0447835,76.81400515814977,device,bfgs,20,10000000,4,recursive,identity (scalar variable)
0.059419999999999994,0.001386738471894985,device,bfgs,50,100,4,recursive,identity (scalar variable)
0.059145,0.013931862372136275,device,bfgs,50,1000,4,recursive,identity (scalar variable)
0.059399999999999994,0.13872053872053874,device,bfgs,50,10000,4,recursive,identity (scalar variable)
0.06256,1.3171355498721227,device,bfgs,50,100000,4,recursive,identity (scalar variable)
0.069455,11.86379670290116,device,bfgs,50,1000000,4,recursive,identity (scalar variable)
0.1436,57.38161559888579,device,bfgs,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.recursive.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0058445,0.0017794507656771325,device,bfgs,5,100,4,recursive,identity (scalar variable)
0.0058000000000000005,0.01793103448275862,device,bfgs,5,1000,4,recursive,identity (scalar variable)
0.005836,0.1782042494859493,device,bfgs,5,10000,4,recursive,identity (scalar variable)
0.006134499999999999,1.6953296927214936,device,bfgs,5,100000,4,recursive,identity (scalar variable)
0.0061265,16.97543458744797,device,bfgs,5,1000000,4,recursive,identity (scalar variable)
0.008765499999999999,118.64696822771093,device,bfgs,5,10000000,4,recursive,identity (scalar variable)
0.012672,0.001452020202020202,device,bfgs,10,100,4,recursive,identity (scalar variable)
0.012879499999999999,0.014286268876897396,device,bfgs,10,1000,4,recursive,identity (scalar variable)
0.012625500000000001,0.14573680250287116,device,bfgs,10,10000,4,recursive,identity (scalar variable)
0.012887000000000001,1.4277954527818733,device,bfgs,10,100000,4,recursive,identity (scalar variable)
0.013256,13.88050694025347,device,bfgs,10,1000000,4,recursive,identity (scalar variable)
0.019405,94.82092244266941,device,bfgs,10,10000000,4,recursive,identity (scalar variable)
0.027513500000000003,0.0012502953095752992,device,bfgs,20,100,4,recursive,identity (scalar variable)
0.027061,0.012712020989616052,device,bfgs,20,1000,4,recursive,identity (scalar variable)
0.027084000000000004,0.12701225815979914,device,bfgs,20,10000,4,recursive,identity (scalar variable)
0.027991,1.228966453502912,device,bfgs,20,100000,4,recursive,identity (scalar variable)
0.029803000000000003,11.542462168238096,device,bfgs,20,1000000,4,recursive,identity (scalar variable)
0.0447835,76.81400515814977,device,bfgs,20,10000000,4,recursive,identity (scalar variable)
0.059419999999999994,0.001386738471894985,device,bfgs,50,100,4,recursive,identity (scalar variable)
0.059145,0.013931862372136275,device,bfgs,50,1000,4,recursive,identity (scalar variable)
0.059399999999999994,0.13872053872053874,device,bfgs,50,10000,4,recursive,identity (scalar variable)
0.06256,1.3171355498721227,device,bfgs,50,100000,4,recursive,identity (scalar variable)
0.069455,11.86379670290116,device,bfgs,50,1000000,4,recursive,identity (scalar variable)
0.1436,57.38161559888579,device,bfgs,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.recursive.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0061015,0.0017044988937146603,device,bfgs,5,100,4,recursive,identity
0.005792,0.017955801104972375,device,bfgs,5,1000,4,recursive,identity
0.0057599999999999995,0.18055555555555558,device,bfgs,5,10000,4,recursive,identity
0.0060585,1.7165965172897582,device,bfgs,5,100000,4,recursive,identity
0.0060425,17.21141911460488,device,bfgs,5,1000000,4,recursive,identity
0.008737,119.03399336156575,device,bfgs,5,10000000,4,recursive,identity
0.012625,0.0014574257425742573,device,bfgs,10,100,4,recursive,identity
0.012490999999999999,0.014730606036346171,device,bfgs,10,1000,4,recursive,identity
0.0129275,0.14233223747824406,device,bfgs,10,10000,4,recursive,identity
0.012942500000000001,1.4216727834653273,device,bfgs,10,100000,4,recursive,identity
0.0132295,13.908310971692053,device,bfgs,10,1000000,4,recursive,identity
0.0191225,96.22172833050071,device,bfgs,10,10000000,4,recursive,identity
0.026661,0.0012902741832639436,device,bfgs,20,100,4,recursive,identity
0.026236500000000003,0.01311150496445791,device,bfgs,20,1000,4,recursive,identity
0.027395000000000003,0.12557035955466325,device,bfgs,20,10000,4,recursive,identity
0.0267015,1.2883171357414376,device,bfgs,20,100000,4,recursive,identity
0.028593,12.030916657923267,device,bfgs,20,1000000,4,recursive,identity
0.044436500000000004,77.41383772349307,device,bfgs,20,10000000,4,recursive,identity
0.0588,0.0014013605442176871,device,bfgs,50,100,4,recursive,identity
0.058499999999999996,0.014085470085470085,device,bfgs,50,1000,4,recursive,identity
0.06194499999999999,0.13302122850916137,device,bfgs,50,10000,4,recursive,identity
0.060250000000000005,1.367634854771784,device,bfgs,50,100000,4,recursive,identity
0.069285,11.892906112434149,device,bfgs,50,1000000,4,recursive,identity
0.142735,57.72935860160437,device,bfgs,50,10000000,4,recursive,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.recursive.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0061015,0.0017044988937146603,device,bfgs,5,100,4,recursive,identity
0.005792,0.017955801104972375,device,bfgs,5,1000,4,recursive,identity
0.0057599999999999995,0.18055555555555558,device,bfgs,5,10000,4,recursive,identity
0.0060585,1.7165965172897582,device,bfgs,5,100000,4,recursive,identity
0.0060425,17.21141911460488,device,bfgs,5,1000000,4,recursive,identity
0.008737,119.03399336156575,device,bfgs,5,10000000,4,recursive,identity
0.012625,0.0014574257425742573,device,bfgs,10,100,4,recursive,identity
0.012490999999999999,0.014730606036346171,device,bfgs,10,1000,4,recursive,identity
0.0129275,0.14233223747824406,device,bfgs,10,10000,4,recursive,identity
0.012942500000000001,1.4216727834653273,device,bfgs,10,100000,4,recursive,identity
0.0132295,13.908310971692053,device,bfgs,10,1000000,4,recursive,identity
0.0191225,96.22172833050071,device,bfgs,10,10000000,4,recursive,identity
0.026661,0.0012902741832639436,device,bfgs,20,100,4,recursive,identity
0.026236500000000003,0.01311150496445791,device,bfgs,20,1000,4,recursive,identity
0.027395000000000003,0.12557035955466325,device,bfgs,20,10000,4,recursive,identity
0.0267015,1.2883171357414376,device,bfgs,20,100000,4,recursive,identity
0.028593,12.030916657923267,device,bfgs,20,1000000,4,recursive,identity
0.044436500000000004,77.41383772349307,device,bfgs,20,10000000,4,recursive,identity
0.0588,0.0014013605442176871,device,bfgs,50,100,4,recursive,identity
0.058499999999999996,0.014085470085470085,device,bfgs,50,1000,4,recursive,identity
0.06194499999999999,0.13302122850916137,device,bfgs,50,10000,4,recursive,identity
0.060250000000000005,1.367634854771784,device,bfgs,50,100000,4,recursive,identity
0.069285,11.892906112434149,device,bfgs,50,1000000,4,recursive,identity
0.142735,57.72935860160437,device,bfgs,50,10000000,4,recursive,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.recursive.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0061045000000000006,0.0017036612335162584,device,bfgs,5,100,4,recursive,diagonal (variable)
0.0060245,0.017262843389492903,device,bfgs,5,1000,4,recursive,diagonal (variable)
0.006111,0.1701849124529537,device,bfgs,5,10000,4,recursive,diagonal (variable)
0.0063939999999999995,1.6265248670628714,device,bfgs,5,100000,4,recursive,diagonal (variable)
0.006386500000000001,16.284349800360133,device,bfgs,5,1000000,4,recursive,diagonal (variable)
0.009967,104.34433630982242,device,bfgs,5,10000000,4,recursive,diagonal (variable)
0.01297,0.0014186584425597533,device,bfgs,10,100,4,recursive,diagonal (variable)
0.012617999999999999,0.014582342685053101,device,bfgs,10,1000,4,recursive,diagonal (variable)
0.012790000000000001,0.14386239249413604,device,bfgs,10,10000,4,recursive,diagonal (variable)
0.0132215,1.391672654388685,device,bfgs,10,100000,4,recursive,diagonal (variable)
0.013625000000000002,13.5045871559633,device,bfgs,10,1000000,4,recursive,diagonal (variable)
0.020424,90.09009009009009,device,bfgs,10,10000000,4,recursive,diagonal (variable)
0.027521499999999997,0.0012499318714459607,device,bfgs,20,100,4,recursive,diagonal (variable)
0.0274245,0.012543528596692737,device,bfgs,20,1000,4,recursive,diagonal (variable)
0.027377000000000002,0.12565292033458741,device,bfgs,20,10000,4,recursive,diagonal (variable)
0.027861000000000004,1.2347008362944618,device,bfgs,20,100000,4,recursive,diagonal (variable)
0.029911,11.50078566413694,device,bfgs,20,1000000,4,recursive,diagonal (variable)
0.046561000000000005,73.88157470844698,device,bfgs,20,10000000,4,recursive,diagonal (variable)
0.064845,0.001270722492096538,device,bfgs,50,100,4,recursive,diagonal (variable)
0.06382499999999999,0.012910301605953781,device,bfgs,50,1000,4,recursive,diagonal (variable)
0.059770000000000004,0.1378618035803915,device,bfgs,50,10000,4,recursive,diagonal (variable)
0.06296,1.3087674714104192,device,bfgs,50,100000,4,recursive,diagonal (variable)
0.073375,11.229982964224872,device,bfgs,50,1000000,4,recursive,diagonal (variable)
0.146605,56.20545001875788,device,bfgs,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.recursive.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0061045000000000006,0.0017036612335162584,device,bfgs,5,100,4,recursive,diagonal (variable)
0.0060245,0.017262843389492903,device,bfgs,5,1000,4,recursive,diagonal (variable)
0.006111,0.1701849124529537,device,bfgs,5,10000,4,recursive,diagonal (variable)
0.0063939999999999995,1.6265248670628714,device,bfgs,5,100000,4,recursive,diagonal (variable)
0.006386500000000001,16.284349800360133,device,bfgs,5,1000000,4,recursive,diagonal (variable)
0.009967,104.34433630982242,device,bfgs,5,10000000,4,recursive,diagonal (variable)
0.01297,0.0014186584425597533,device,bfgs,10,100,4,recursive,diagonal (variable)
0.012617999999999999,0.014582342685053101,device,bfgs,10,1000,4,recursive,diagonal (variable)
0.012790000000000001,0.14386239249413604,device,bfgs,10,10000,4,recursive,diagonal (variable)
0.0132215,1.391672654388685,device,bfgs,10,100000,4,recursive,diagonal (variable)
0.013625000000000002,13.5045871559633,device,bfgs,10,1000000,4,recursive,diagonal (variable)
0.020424,90.09009009009009,device,bfgs,10,10000000,4,recursive,diagonal (variable)
0.027521499999999997,0.0012499318714459607,device,bfgs,20,100,4,recursive,diagonal (variable)
0.0274245,0.012543528596692737,device,bfgs,20,1000,4,recursive,diagonal (variable)
0.027377000000000002,0.12565292033458741,device,bfgs,20,10000,4,recursive,diagonal (variable)
0.027861000000000004,1.2347008362944618,device,bfgs,20,100000,4,recursive,diagonal (variable)
0.029911,11.50078566413694,device,bfgs,20,1000000,4,recursive,diagonal (variable)
0.046561000000000005,73.88157470844698,device,bfgs,20,10000000,4,recursive,diagonal (variable)
0.064845,0.001270722492096538,device,bfgs,50,100,4,recursive,diagonal (variable)
0.06382499999999999,0.012910301605953781,device,bfgs,50,1000,4,recursive,diagonal (variable)
0.059770000000000004,0.1378618035803915,device,bfgs,50,10000,4,recursive,diagonal (variable)
0.06296,1.3087674714104192,device,bfgs,50,100000,4,recursive,diagonal (variable)
0.073375,11.229982964224872,device,bfgs,50,1000000,4,recursive,diagonal (variable)
0.146605,56.20545001875788,device,bfgs,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.recursive.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0057655,0.0018038331454340473,device,bfgs,5,100,4,recursive,diagonal
0.005808499999999999,0.017904794697426188,device,bfgs,5,1000,4,recursive,diagonal
0.005778500000000001,0.17997750281214844,device,bfgs,5,10000,4,recursive,diagonal
0.0061175,1.7000408663669802,device,bfgs,5,100000,4,recursive,diagonal
0.006024,17.264276228419654,device,bfgs,5,1000000,4,recursive,diagonal
0.008740000000000001,118.99313501144164,device,bfgs,5,10000000,4,recursive,diagonal
0.012637,0.001456041782068529,device,bfgs,10,100,4,recursive,diagonal
0.012445000000000001,0.014785054238650059,device,bfgs,10,1000,4,recursive,diagonal
0.012499,0.14721177694215537,device,bfgs,10,10000,4,recursive,diagonal
0.012878999999999998,1.428682351114217,device,bfgs,10,100000,4,recursive,diagonal
0.013203999999999999,13.93517116025447,device,bfgs,10,1000000,4,recursive,diagonal
0.019268,95.4951214448827,device,bfgs,10,10000000,4,recursive,diagonal
0.0271565,0.0012667317216872574,device,bfgs,20,100,4,recursive,diagonal
0.026163,0.013148339257730384,device,bfgs,20,1000,4,recursive,diagonal
0.026061499999999998,0.1319954722483357,device,bfgs,20,10000,4,recursive,diagonal
0.026986,1.2747350478025643,device,bfgs,20,100000,4,recursive,diagonal
0.028593,12.030916657923267,device,bfgs,20,1000000,4,recursive,diagonal
0.044502,77.29989663385915,device,bfgs,20,10000000,4,recursive,diagonal
0.061845000000000004,0.0013323631659794648,device,bfgs,50,100,4,recursive,diagonal
0.06058,0.01360184879498184,device,bfgs,50,1000,4,recursive,diagonal
0.059250000000000004,0.1390717299578059,device,bfgs,50,10000,4,recursive,diagonal
0.06332499999999999,1.3012238452427953,device,bfgs,50,100000,4,recursive,diagonal
0.071145,11.58198046243587,device,bfgs,50,1000000,4,recursive,diagonal
0.14318,57.549937142058944,device,bfgs,50,10000000,4,recursive,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.bfgs.recursive.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0057655,0.0018038331454340473,device,bfgs,5,100,4,recursive,diagonal
0.005808499999999999,0.017904794697426188,device,bfgs,5,1000,4,recursive,diagonal
0.005778500000000001,0.17997750281214844,device,bfgs,5,10000,4,recursive,diagonal
0.0061175,1.7000408663669802,device,bfgs,5,100000,4,recursive,diagonal
0.006024,17.264276228419654,device,bfgs,5,1000000,4,recursive,diagonal
0.008740000000000001,118.99313501144164,device,bfgs,5,10000000,4,recursive,diagonal
0.012637,0.001456041782068529,device,bfgs,10,100,4,recursive,diagonal
0.012445000000000001,0.014785054238650059,device,bfgs,10,1000,4,recursive,diagonal
0.012499,0.14721177694215537,device,bfgs,10,10000,4,recursive,diagonal
0.012878999999999998,1.428682351114217,device,bfgs,10,100000,4,recursive,diagonal
0.013203999999999999,13.93517116025447,device,bfgs,10,1000000,4,recursive,diagonal
0.019268,95.4951214448827,device,bfgs,10,10000000,4,recursive,diagonal
0.0271565,0.0012667317216872574,device,bfgs,20,100,4,recursive,diagonal
0.026163,0.013148339257730384,device,bfgs,20,1000,4,recursive,diagonal
0.026061499999999998,0.1319954722483357,device,bfgs,20,10000,4,recursive,diagonal
0.026986,1.2747350478025643,device,bfgs,20,100000,4,recursive,diagonal
0.028593,12.030916657923267,device,bfgs,20,1000000,4,recursive,diagonal
0.044502,77.29989663385915,device,bfgs,20,10000000,4,recursive,diagonal
0.061845000000000004,0.0013323631659794648,device,bfgs,50,100,4,recursive,diagonal
0.06058,0.01360184879498184,device,bfgs,50,1000,4,recursive,diagonal
0.059250000000000004,0.1390717299578059,device,bfgs,50,10000,4,recursive,diagonal
0.06332499999999999,1.3012238452427953,device,bfgs,50,100000,4,recursive,diagonal
0.071145,11.58198046243587,device,bfgs,50,1000000,4,recursive,diagonal
0.14318,57.549937142058944,device,bfgs,50,10000000,4,recursive,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0039144,0.002656856734109953,device,dbfgs+inplace,5,100,4,recursive,identity (scalar variable)
0.0039767,0.026152337365152014,device,dbfgs+inplace,5,1000,4,recursive,identity (scalar variable)
0.0039422,0.2638120846227995,device,dbfgs+inplace,5,10000,4,recursive,identity (scalar variable)
0.0040029,2.5981163656349144,device,dbfgs+inplace,5,100000,4,recursive,identity (scalar variable)
0.004479,23.219468631390935,device,dbfgs+inplace,5,1000000,4,recursive,identity (scalar variable)
0.008934000000000001,116.40922319229907,device,dbfgs+inplace,5,10000000,4,recursive,identity (scalar variable)
0.008344,0.0022051773729626074,device,dbfgs+inplace,10,100,4,recursive,identity (scalar variable)
0.00823,0.022357229647630622,device,dbfgs+inplace,10,1000,4,recursive,identity (scalar variable)
0.008253,0.22294923058281835,device,dbfgs+inplace,10,10000,4,recursive,identity (scalar variable)
0.008591,2.141776277499709,device,dbfgs+inplace,10,100000,4,recursive,identity (scalar variable)
0.00972,18.930041152263374,device,dbfgs+inplace,10,1000000,4,recursive,identity (scalar variable)
0.022355,82.30820845448446,device,dbfgs+inplace,10,10000000,4,recursive,identity (scalar variable)
0.0213965,0.0016077395835767533,device,dbfgs+inplace,20,100,4,recursive,identity (scalar variable)
0.021265,0.016176816364918883,device,dbfgs+inplace,20,1000,4,recursive,identity (scalar variable)
0.021221499999999997,0.16209975732158424,device,dbfgs+inplace,20,10000,4,recursive,identity (scalar variable)
0.0214355,1.60481444332999,device,dbfgs+inplace,20,100000,4,recursive,identity (scalar variable)
0.025661,13.405557071041658,device,dbfgs+inplace,20,1000000,4,recursive,identity (scalar variable)
0.069495,49.499964026188934,device,dbfgs+inplace,20,10000000,4,recursive,identity (scalar variable)
0.0959,0.0008592283628779979,device,dbfgs+inplace,50,100,4,recursive,identity (scalar variable)
0.098805,0.008339658924143515,device,dbfgs+inplace,50,1000,4,recursive,identity (scalar variable)
0.09736500000000001,0.08463000051353155,device,dbfgs+inplace,50,10000,4,recursive,identity (scalar variable)
0.096845,0.8508441323764778,device,dbfgs+inplace,50,100000,4,recursive,identity (scalar variable)
0.11603000000000001,7.101611652158924,device,dbfgs+inplace,50,1000000,4,recursive,identity (scalar variable)
0.373205,22.079018233946492,device,dbfgs+inplace,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.dbfgs+inplace.recursive.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0039144,0.002656856734109953,device,dbfgs+inplace,5,100,4,recursive,identity (scalar variable)
0.0039767,0.026152337365152014,device,dbfgs+inplace,5,1000,4,recursive,identity (scalar variable)
0.0039422,0.2638120846227995,device,dbfgs+inplace,5,10000,4,recursive,identity (scalar variable)
0.0040029,2.5981163656349144,device,dbfgs+inplace,5,100000,4,recursive,identity (scalar variable)
0.004479,23.219468631390935,device,dbfgs+inplace,5,1000000,4,recursive,identity (scalar variable)
0.008934000000000001,116.40922319229907,device,dbfgs+inplace,5,10000000,4,recursive,identity (scalar variable)
0.008344,0.0022051773729626074,device,dbfgs+inplace,10,100,4,recursive,identity (scalar variable)
0.00823,0.022357229647630622,device,dbfgs+inplace,10,1000,4,recursive,identity (scalar variable)
0.008253,0.22294923058281835,device,dbfgs+inplace,10,10000,4,recursive,identity (scalar variable)
0.008591,2.141776277499709,device,dbfgs+inplace,10,100000,4,recursive,identity (scalar variable)
0.00972,18.930041152263374,device,dbfgs+inplace,10,1000000,4,recursive,identity (scalar variable)
0.022355,82.30820845448446,device,dbfgs+inplace,10,10000000,4,recursive,identity (scalar variable)
0.0213965,0.0016077395835767533,device,dbfgs+inplace,20,100,4,recursive,identity (scalar variable)
0.021265,0.016176816364918883,device,dbfgs+inplace,20,1000,4,recursive,identity (scalar variable)
0.021221499999999997,0.16209975732158424,device,dbfgs+inplace,20,10000,4,recursive,identity (scalar variable)
0.0214355,1.60481444332999,device,dbfgs+inplace,20,100000,4,recursive,identity (scalar variable)
0.025661,13.405557071041658,device,dbfgs+inplace,20,1000000,4,recursive,identity (scalar variable)
0.069495,49.499964026188934,device,dbfgs+inplace,20,10000000,4,recursive,identity (scalar variable)
0.0959,0.0008592283628779979,device,dbfgs+inplace,50,100,4,recursive,identity (scalar variable)
0.098805,0.008339658924143515,device,dbfgs+inplace,50,1000,4,recursive,identity (scalar variable)
0.09736500000000001,0.08463000051353155,device,dbfgs+inplace,50,10000,4,recursive,identity (scalar variable)
0.096845,0.8508441323764778,device,dbfgs+inplace,50,100000,4,recursive,identity (scalar variable)
0.11603000000000001,7.101611652158924,device,dbfgs+inplace,50,1000000,4,recursive,identity (scalar variable)
0.373205,22.079018233946492,device,dbfgs+inplace,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.dbfgs+inplace.recursive.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0038112,0.00272879932829555,device,dbfgs+inplace,5,100,4,recursive,identity
0.0038557,0.026973052882745027,device,dbfgs+inplace,5,1000,4,recursive,identity
0.0038191999999999996,0.27230833682446587,device,dbfgs+inplace,5,10000,4,recursive,identity
0.00387685,2.682590247236803,device,dbfgs+inplace,5,100000,4,recursive,identity
0.00434875,23.91491807990802,device,dbfgs+inplace,5,1000000,4,recursive,identity
0.008366,124.31269423858475,device,dbfgs+inplace,5,10000000,4,recursive,identity
0.007929,0.002320595283137848,device,dbfgs+inplace,10,100,4,recursive,identity
0.008069999999999999,0.022800495662949196,device,dbfgs+inplace,10,1000,4,recursive,identity
0.00819,0.22466422466422467,device,dbfgs+inplace,10,10000,4,recursive,identity
0.008240500000000001,2.2328742187974027,device,dbfgs+inplace,10,100000,4,recursive,identity
0.0095945,19.177653864193026,device,dbfgs+inplace,10,1000000,4,recursive,identity
0.021992,83.66678792288104,device,dbfgs+inplace,10,10000000,4,recursive,identity
0.0201555,0.0017067301729056586,device,dbfgs+inplace,20,100,4,recursive,identity
0.0210485,0.016343207354443307,device,dbfgs+inplace,20,1000,4,recursive,identity
0.0210425,0.16347867411191636,device,dbfgs+inplace,20,10000,4,recursive,identity
0.021442,1.604327954481858,device,dbfgs+inplace,20,100000,4,recursive,identity
0.025423,13.531054556897297,device,dbfgs+inplace,20,1000000,4,recursive,identity
0.06900500000000001,49.851460039127595,device,dbfgs+inplace,20,10000000,4,recursive,identity
0.09613000000000001,0.0008571725787995423,device,dbfgs+inplace,50,100,4,recursive,identity
0.09598,0.008585121900395917,device,dbfgs+inplace,50,1000,4,recursive,identity
0.095275,0.08648648648648649,device,dbfgs+inplace,50,10000,4,recursive,identity
0.09770999999999999,0.8433118411626241,device,dbfgs+inplace,50,100000,4,recursive,identity
0.11598,7.104673219520607,device,dbfgs+inplace,50,1000000,4,recursive,identity
0.371495,22.18064846094833,device,dbfgs+inplace,50,10000000,4,recursive,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.dbfgs+inplace.recursive.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0038112,0.00272879932829555,device,dbfgs+inplace,5,100,4,recursive,identity
0.0038557,0.026973052882745027,device,dbfgs+inplace,5,1000,4,recursive,identity
0.0038191999999999996,0.27230833682446587,device,dbfgs+inplace,5,10000,4,recursive,identity
0.00387685,2.682590247236803,device,dbfgs+inplace,5,100000,4,recursive,identity
0.00434875,23.91491807990802,device,dbfgs+inplace,5,1000000,4,recursive,identity
0.008366,124.31269423858475,device,dbfgs+inplace,5,10000000,4,recursive,identity
0.007929,0.002320595283137848,device,dbfgs+inplace,10,100,4,recursive,identity
0.008069999999999999,0.022800495662949196,device,dbfgs+inplace,10,1000,4,recursive,identity
0.00819,0.22466422466422467,device,dbfgs+inplace,10,10000,4,recursive,identity
0.008240500000000001,2.2328742187974027,device,dbfgs+inplace,10,100000,4,recursive,identity
0.0095945,19.177653864193026,device,dbfgs+inplace,10,1000000,4,recursive,identity
0.021992,83.66678792288104,device,dbfgs+inplace,10,10000000,4,recursive,identity
0.0201555,0.0017067301729056586,device,dbfgs+inplace,20,100,4,recursive,identity
0.0210485,0.016343207354443307,device,dbfgs+inplace,20,1000,4,recursive,identity
0.0210425,0.16347867411191636,device,dbfgs+inplace,20,10000,4,recursive,identity
0.021442,1.604327954481858,device,dbfgs+inplace,20,100000,4,recursive,identity
0.025423,13.531054556897297,device,dbfgs+inplace,20,1000000,4,recursive,identity
0.06900500000000001,49.851460039127595,device,dbfgs+inplace,20,10000000,4,recursive,identity
0.09613000000000001,0.0008571725787995423,device,dbfgs+inplace,50,100,4,recursive,identity
0.09598,0.008585121900395917,device,dbfgs+inplace,50,1000,4,recursive,identity
0.095275,0.08648648648648649,device,dbfgs+inplace,50,10000,4,recursive,identity
0.09770999999999999,0.8433118411626241,device,dbfgs+inplace,50,100000,4,recursive,identity
0.11598,7.104673219520607,device,dbfgs+inplace,50,1000000,4,recursive,identity
0.371495,22.18064846094833,device,dbfgs+inplace,50,10000000,4,recursive,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.dbfgs+inplace.recursive.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0040494500000000004,0.0025682500092605166,device,dbfgs+inplace,5,100,4,recursive,diagonal (variable)
0.00405945,0.025619234132702704,device,dbfgs+inplace,5,1000,4,recursive,diagonal (variable)
0.0040799,0.2549082085345229,device,dbfgs+inplace,5,10000,4,recursive,diagonal (variable)
0.00414545,2.5087746806739917,device,dbfgs+inplace,5,100000,4,recursive,diagonal (variable)
0.0046609,22.313287133386257,device,dbfgs+inplace,5,1000000,4,recursive,diagonal (variable)
0.009367499999999999,111.02215105417667,device,dbfgs+inplace,5,10000000,4,recursive,diagonal (variable)
0.008322,0.0022110069694784907,device,dbfgs+inplace,10,100,4,recursive,diagonal (variable)
0.008412,0.02187351402757965,device,dbfgs+inplace,10,1000,4,recursive,diagonal (variable)
0.0086325,0.2131479872574573,device,dbfgs+inplace,10,10000,4,recursive,diagonal (variable)
0.0085405,2.154440606521866,device,dbfgs+inplace,10,100000,4,recursive,diagonal (variable)
0.010101,18.216018216018217,device,dbfgs+inplace,10,1000000,4,recursive,diagonal (variable)
0.0229835,80.05743250592816,device,dbfgs+inplace,10,10000000,4,recursive,diagonal (variable)
0.020736499999999998,0.0016589106165457047,device,dbfgs+inplace,20,100,4,recursive,diagonal (variable)
0.021326,0.01613054487480071,device,dbfgs+inplace,20,1000,4,recursive,diagonal (variable)
0.021286,0.16160856901249648,device,dbfgs+inplace,20,10000,4,recursive,diagonal (variable)
0.0224355,1.5332843038933832,device,dbfgs+inplace,20,100000,4,recursive,diagonal (variable)
0.025402,13.54224076844343,device,dbfgs+inplace,20,1000000,4,recursive,diagonal (variable)
0.070195,49.00633948286916,device,dbfgs+inplace,20,10000000,4,recursive,diagonal (variable)
0.09862499999999999,0.0008354879594423321,device,dbfgs+inplace,50,100,4,recursive,diagonal (variable)
0.095995,0.00858378040522944,device,dbfgs+inplace,50,1000,4,recursive,diagonal (variable)
0.097315,0.0846734830190618,device,dbfgs+inplace,50,10000,4,recursive,diagonal (variable)
0.096055,0.8578418614335537,device,dbfgs+inplace,50,100000,4,recursive,diagonal (variable)
0.11835500000000002,6.962105529973384,device,dbfgs+inplace,50,1000000,4,recursive,diagonal (variable)
0.373165,22.081384910160384,device,dbfgs+inplace,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.dbfgs+inplace.recursive.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.0040494500000000004,0.0025682500092605166,device,dbfgs+inplace,5,100,4,recursive,diagonal (variable)
0.00405945,0.025619234132702704,device,dbfgs+inplace,5,1000,4,recursive,diagonal (variable)
0.0040799,0.2549082085345229,device,dbfgs+inplace,5,10000,4,recursive,diagonal (variable)
0.00414545,2.5087746806739917,device,dbfgs+inplace,5,100000,4,recursive,diagonal (variable)
0.0046609,22.313287133386257,device,dbfgs+inplace,5,1000000,4,recursive,diagonal (variable)
0.009367499999999999,111.02215105417667,device,dbfgs+inplace,5,10000000,4,recursive,diagonal (variable)
0.008322,0.0022110069694784907,device,dbfgs+inplace,10,100,4,recursive,diagonal (variable)
0.008412,0.02187351402757965,device,dbfgs+inplace,10,1000,4,recursive,diagonal (variable)
0.0086325,0.2131479872574573,device,dbfgs+inplace,10,10000,4,recursive,diagonal (variable)
0.0085405,2.154440606521866,device,dbfgs+inplace,10,100000,4,recursive,diagonal (variable)
0.010101,18.216018216018217,device,dbfgs+inplace,10,1000000,4,recursive,diagonal (variable)
0.0229835,80.05743250592816,device,dbfgs+inplace,10,10000000,4,recursive,diagonal (variable)
0.020736499999999998,0.0016589106165457047,device,dbfgs+inplace,20,100,4,recursive,diagonal (variable)
0.021326,0.01613054487480071,device,dbfgs+inplace,20,1000,4,recursive,diagonal (variable)
0.021286,0.16160856901249648,device,dbfgs+inplace,20,10000,4,recursive,diagonal (variable)
0.0224355,1.5332843038933832,device,dbfgs+inplace,20,100000,4,recursive,diagonal (variable)
0.025402,13.54224076844343,device,dbfgs+inplace,20,1000000,4,recursive,diagonal (variable)
0.070195,49.00633948286916,device,dbfgs+inplace,20,10000000,4,recursive,diagonal (variable)
0.09862499999999999,0.0008354879594423321,device,dbfgs+inplace,50,100,4,recursive,diagonal (variable)
0.095995,0.00858378040522944,device,dbfgs+inplace,50,1000,4,recursive,diagonal (variable)
0.097315,0.0846734830190618,device,dbfgs+inplace,50,10000,4,recursive,diagonal (variable)
0.096055,0.8578418614335537,device,dbfgs+inplace,50,100000,4,recursive,diagonal (variable)
0.11835500000000002,6.962105529973384,device,dbfgs+inplace,50,1000000,4,recursive,diagonal (variable)
0.373165,22.081384910160384,device,dbfgs+inplace,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.dbfgs+inplace.recursive.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00380145,0.002735798182272554,device,dbfgs+inplace,5,100,4,recursive,diagonal
0.0038344499999999997,0.027122533870568143,device,dbfgs+inplace,5,1000,4,recursive,diagonal
0.0038434500000000004,0.2705902249281244,device,dbfgs+inplace,5,10000,4,recursive,diagonal
0.0038985,2.667692702321405,device,dbfgs+inplace,5,100000,4,recursive,diagonal
0.00435055,23.905023502775514,device,dbfgs+inplace,5,1000000,4,recursive,diagonal
0.008577999999999999,121.24038237351365,device,dbfgs+inplace,5,10000000,4,recursive,diagonal
0.008014499999999999,0.0022958387921891577,device,dbfgs+inplace,10,100,4,recursive,diagonal
0.008136500000000001,0.022614146131629077,device,dbfgs+inplace,10,1000,4,recursive,diagonal
0.008116,0.22671266633809758,device,dbfgs+inplace,10,10000,4,recursive,diagonal
0.008271,2.2246403095151734,device,dbfgs+inplace,10,100000,4,recursive,diagonal
0.0095625,19.241830065359476,device,dbfgs+inplace,10,1000000,4,recursive,diagonal
0.022071,83.36731457568754,device,dbfgs+inplace,10,10000000,4,recursive,diagonal
0.020483,0.001679441488063272,device,dbfgs+inplace,20,100,4,recursive,diagonal
0.020560000000000002,0.016731517509727626,device,dbfgs+inplace,20,1000,4,recursive,diagonal
0.0209285,0.16436916166949375,device,dbfgs+inplace,20,10000,4,recursive,diagonal
0.0213365,1.6122606800553043,device,dbfgs+inplace,20,100000,4,recursive,diagonal
0.025388,13.54970852371199,device,dbfgs+inplace,20,1000000,4,recursive,diagonal
0.06933500000000001,49.61419196653926,device,dbfgs+inplace,20,10000000,4,recursive,diagonal
0.097,0.0008494845360824742,device,dbfgs+inplace,50,100,4,recursive,diagonal
0.09794,0.008413314274045333,device,dbfgs+inplace,50,1000,4,recursive,diagonal
0.09604,0.0857975843398584,device,dbfgs+inplace,50,10000,4,recursive,diagonal
0.102375,0.8048840048840049,device,dbfgs+inplace,50,100000,4,recursive,diagonal
0.1183,6.9653423499577345,device,dbfgs+inplace,50,1000000,4,recursive,diagonal
0.37189,22.157089461937673,device,dbfgs+inplace,50,10000000,4,recursive,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.device.dbfgs+inplace.recursive.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00380145,0.002735798182272554,device,dbfgs+inplace,5,100,4,recursive,diagonal
0.0038344499999999997,0.027122533870568143,device,dbfgs+inplace,5,1000,4,recursive,diagonal
0.0038434500000000004,0.2705902249281244,device,dbfgs+inplace,5,10000,4,recursive,diagonal
0.0038985,2.667692702321405,device,dbfgs+inplace,5,100000,4,recursive,diagonal
0.00435055,23.905023502775514,device,dbfgs+inplace,5,1000000,4,recursive,diagonal
0.008577999999999999,121.24038237351365,device,dbfgs+inplace,5,10000000,4,recursive,diagonal
0.008014499999999999,0.0022958387921891577,device,dbfgs+inplace,10,100,4,recursive,diagonal
0.008136500000000001,0.022614146131629077,device,dbfgs+inplace,10,1000,4,recursive,diagonal
0.008116,0.22671266633809758,device,dbfgs+inplace,10,10000,4,recursive,diagonal
0.008271,2.2246403095151734,device,dbfgs+inplace,10,100000,4,recursive,diagonal
0.0095625,19.241830065359476,device,dbfgs+inplace,10,1000000,4,recursive,diagonal
0.022071,83.36731457568754,device,dbfgs+inplace,10,10000000,4,recursive,diagonal
0.020483,0.001679441488063272,device,dbfgs+inplace,20,100,4,recursive,diagonal
0.020560000000000002,0.016731517509727626,device,dbfgs+inplace,20,1000,4,recursive,diagonal
0.0209285,0.16436916166949375,device,dbfgs+inplace,20,10000,4,recursive,diagonal
0.0213365,1.6122606800553043,device,dbfgs+inplace,20,100000,4,recursive,diagonal
0.025388,13.54970852371199,device,dbfgs+inplace,20,1000000,4,recursive,diagonal
0.06933500000000001,49.61419196653926,device,dbfgs+inplace,20,10000000,4,recursive,diagonal
0.097,0.0008494845360824742,device,dbfgs+inplace,50,100,4,recursive,diagonal
0.09794,0.008413314274045333,device,dbfgs+inplace,50,1000,4,recursive,diagonal
0.09604,0.0857975843398584,device,dbfgs+inplace,50,10000,4,recursive,diagonal
0.102375,0.8048840048840049,device,dbfgs+inplace,50,100000,4,recursive,diagonal
0.1183,6.9653423499577345,device,dbfgs+inplace,50,1000000,4,recursive,diagonal
0.37189,22.157089461937673,device,dbfgs+inplace,50,10000000,4,recursive,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.compact_dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.276e-05,0.11211729193617938,host,bfgs,5,100,4,compact dense,identity (scalar variable)
9.521e-05,1.0923222350593425,host,bfgs,5,1000,4,compact dense,identity (scalar variable)
0.000127145,8.179637421841205,host,bfgs,5,10000,4,compact dense,identity (scalar variable)
0.00030330499999999997,34.28891709665189,host,bfgs,5,100000,4,compact dense,identity (scalar variable)
0.013387,7.768730858295362,host,bfgs,5,1000000,4,compact dense,identity (scalar variable)
0.14841500000000002,7.007377960448741,host,bfgs,5,10000000,4,compact dense,identity (scalar variable)
9.525500000000001e-05,0.19316571308592723,host,bfgs,10,100,4,compact dense,identity (scalar variable)
9.827499999999999e-05,1.8722971254133811,host,bfgs,10,1000,4,compact dense,identity (scalar variable)
0.000144275,12.753422283832958,host,bfgs,10,10000,4,compact dense,identity (scalar variable)
0.00040919,44.966885798773184,host,bfgs,10,100000,4,compact dense,identity (scalar variable)
0.019699,9.340575663739275,host,bfgs,10,1000000,4,compact dense,identity (scalar variable)
0.20878999999999998,8.812682599741366,host,bfgs,10,10000000,4,compact dense,identity (scalar variable)
0.000100245,0.343159259813457,host,bfgs,20,100,4,compact dense,identity (scalar variable)
0.000103235,3.3322032256502156,host,bfgs,20,1000,4,compact dense,identity (scalar variable)
0.00016962,20.28062728451834,host,bfgs,20,10000,4,compact dense,identity (scalar variable)
0.0009908500000000002,34.71766664984609,host,bfgs,20,100000,4,compact dense,identity (scalar variable)
0.032357000000000004,10.631393516086163,host,bfgs,20,1000000,4,compact dense,identity (scalar variable)
0.327765,10.4953243940018,host,bfgs,20,10000000,4,compact dense,identity (scalar variable)
0.00012059,0.6833070735550212,host,bfgs,50,100,4,compact dense,identity (scalar variable)
0.00013887,5.933606970547995,host,bfgs,50,1000,4,compact dense,identity (scalar variable)
0.00024201000000000002,34.04817982727986,host,bfgs,50,10000,4,compact dense,identity (scalar variable)
0.00528,15.606060606060606,host,bfgs,50,100000,4,compact dense,identity (scalar variable)
0.068745,11.986326278274785,host,bfgs,50,1000000,4,compact dense,identity (scalar variable)
0.69265,11.89634014292933,host,bfgs,50,10000000,4,compact dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.compact_dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.276e-05,0.11211729193617938,host,bfgs,5,100,4,compact dense,identity (scalar variable)
9.521e-05,1.0923222350593425,host,bfgs,5,1000,4,compact dense,identity (scalar variable)
0.000127145,8.179637421841205,host,bfgs,5,10000,4,compact dense,identity (scalar variable)
0.00030330499999999997,34.28891709665189,host,bfgs,5,100000,4,compact dense,identity (scalar variable)
0.013387,7.768730858295362,host,bfgs,5,1000000,4,compact dense,identity (scalar variable)
0.14841500000000002,7.007377960448741,host,bfgs,5,10000000,4,compact dense,identity (scalar variable)
9.525500000000001e-05,0.19316571308592723,host,bfgs,10,100,4,compact dense,identity (scalar variable)
9.827499999999999e-05,1.8722971254133811,host,bfgs,10,1000,4,compact dense,identity (scalar variable)
0.000144275,12.753422283832958,host,bfgs,10,10000,4,compact dense,identity (scalar variable)
0.00040919,44.966885798773184,host,bfgs,10,100000,4,compact dense,identity (scalar variable)
0.019699,9.340575663739275,host,bfgs,10,1000000,4,compact dense,identity (scalar variable)
0.20878999999999998,8.812682599741366,host,bfgs,10,10000000,4,compact dense,identity (scalar variable)
0.000100245,0.343159259813457,host,bfgs,20,100,4,compact dense,identity (scalar variable)
0.000103235,3.3322032256502156,host,bfgs,20,1000,4,compact dense,identity (scalar variable)
0.00016962,20.28062728451834,host,bfgs,20,10000,4,compact dense,identity (scalar variable)
0.0009908500000000002,34.71766664984609,host,bfgs,20,100000,4,compact dense,identity (scalar variable)
0.032357000000000004,10.631393516086163,host,bfgs,20,1000000,4,compact dense,identity (scalar variable)
0.327765,10.4953243940018,host,bfgs,20,10000000,4,compact dense,identity (scalar variable)
0.00012059,0.6833070735550212,host,bfgs,50,100,4,compact dense,identity (scalar variable)
0.00013887,5.933606970547995,host,bfgs,50,1000,4,compact dense,identity (scalar variable)
0.00024201000000000002,34.04817982727986,host,bfgs,50,10000,4,compact dense,identity (scalar variable)
0.00528,15.606060606060606,host,bfgs,50,100000,4,compact dense,identity (scalar variable)
0.068745,11.986326278274785,host,bfgs,50,1000000,4,compact dense,identity (scalar variable)
0.69265,11.89634014292933,host,bfgs,50,10000000,4,compact dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.compact_dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.974e-05,0.11589034989971027,host,bfgs,5,100,4,compact dense,identity
9.152e-05,1.1363636363636362,host,bfgs,5,1000,4,compact dense,identity
0.00012099,8.59575171501777,host,bfgs,5,10000,4,compact dense,identity
0.000280825,37.033739873586754,host,bfgs,5,100000,4,compact dense,identity
0.012895499999999999,8.064828816253733,host,bfgs,5,1000000,4,compact dense,identity
0.14676,7.086399563913873,host,bfgs,5,10000000,4,compact dense,identity
9.1545e-05,0.20099404664372714,host,bfgs,10,100,4,compact dense,identity
9.3605e-05,1.9657069600982855,host,bfgs,10,1000,4,compact dense,identity
0.00013801,13.332367219766686,host,bfgs,10,10000,4,compact dense,identity
0.00041354499999999997,44.49334413425383,host,bfgs,10,100000,4,compact dense,identity
0.0197805,9.302090442607618,host,bfgs,10,1000000,4,compact dense,identity
0.206845,8.895549807827116,host,bfgs,10,10000000,4,compact dense,identity
9.3905e-05,0.3663276715829828,host,bfgs,20,100,4,compact dense,identity
0.000100285,3.430223861993319,host,bfgs,20,1000,4,compact dense,identity
0.000164195,20.950698864155424,host,bfgs,20,10000,4,compact dense,identity
0.0009861,34.88490011155055,host,bfgs,20,100000,4,compact dense,identity
0.0318665,10.795035538888802,host,bfgs,20,1000000,4,compact dense,identity
0.32633999999999996,10.541153398296258,host,bfgs,20,10000000,4,compact dense,identity
0.00012009500000000001,0.6861234855739206,host,bfgs,50,100,4,compact dense,identity
0.000135855,6.065290199109344,host,bfgs,50,1000,4,compact dense,identity
0.00023487999999999997,35.08174386920982,host,bfgs,50,10000,4,compact dense,identity
0.0051965,15.85682671028577,host,bfgs,50,100000,4,compact dense,identity
0.070285,11.723696379028242,host,bfgs,50,1000000,4,compact dense,identity
0.6910999999999999,11.923021270438433,host,bfgs,50,10000000,4,compact dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.compact_dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.974e-05,0.11589034989971027,host,bfgs,5,100,4,compact dense,identity
9.152e-05,1.1363636363636362,host,bfgs,5,1000,4,compact dense,identity
0.00012099,8.59575171501777,host,bfgs,5,10000,4,compact dense,identity
0.000280825,37.033739873586754,host,bfgs,5,100000,4,compact dense,identity
0.012895499999999999,8.064828816253733,host,bfgs,5,1000000,4,compact dense,identity
0.14676,7.086399563913873,host,bfgs,5,10000000,4,compact dense,identity
9.1545e-05,0.20099404664372714,host,bfgs,10,100,4,compact dense,identity
9.3605e-05,1.9657069600982855,host,bfgs,10,1000,4,compact dense,identity
0.00013801,13.332367219766686,host,bfgs,10,10000,4,compact dense,identity
0.00041354499999999997,44.49334413425383,host,bfgs,10,100000,4,compact dense,identity
0.0197805,9.302090442607618,host,bfgs,10,1000000,4,compact dense,identity
0.206845,8.895549807827116,host,bfgs,10,10000000,4,compact dense,identity
9.3905e-05,0.3663276715829828,host,bfgs,20,100,4,compact dense,identity
0.000100285,3.430223861993319,host,bfgs,20,1000,4,compact dense,identity
0.000164195,20.950698864155424,host,bfgs,20,10000,4,compact dense,identity
0.0009861,34.88490011155055,host,bfgs,20,100000,4,compact dense,identity
0.0318665,10.795035538888802,host,bfgs,20,1000000,4,compact dense,identity
0.32633999999999996,10.541153398296258,host,bfgs,20,10000000,4,compact dense,identity
0.00012009500000000001,0.6861234855739206,host,bfgs,50,100,4,compact dense,identity
0.000135855,6.065290199109344,host,bfgs,50,1000,4,compact dense,identity
0.00023487999999999997,35.08174386920982,host,bfgs,50,10000,4,compact dense,identity
0.0051965,15.85682671028577,host,bfgs,50,100000,4,compact dense,identity
0.070285,11.723696379028242,host,bfgs,50,1000000,4,compact dense,identity
0.6910999999999999,11.923021270438433,host,bfgs,50,10000000,4,compact dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.compact_dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00020622499999999998,0.050430355194569045,host,bfgs,5,100,4,compact dense,diagonal (variable)
0.00021619500000000003,0.48104720275677043,host,bfgs,5,1000,4,compact dense,diagonal (variable)
0.00028665,3.6281179138321997,host,bfgs,5,10000,4,compact dense,diagonal (variable)
0.0008612,12.076172782164422,host,bfgs,5,100000,4,compact dense,diagonal (variable)
0.027559499999999997,3.773653368167057,host,bfgs,5,1000000,4,compact dense,diagonal (variable)
0.342825,3.0336177349959894,host,bfgs,5,10000000,4,compact dense,diagonal (variable)
0.00024662,0.07460870975589975,host,bfgs,10,100,4,compact dense,diagonal (variable)
0.00025828,0.7124051417066749,host,bfgs,10,1000,4,compact dense,diagonal (variable)
0.00035942,5.119358967224974,host,bfgs,10,10000,4,compact dense,diagonal (variable)
0.0016858,10.914699252580375,host,bfgs,10,100000,4,compact dense,diagonal (variable)
0.040194999999999995,4.577683791516359,host,bfgs,10,1000000,4,compact dense,diagonal (variable)
0.46770500000000004,3.934103761986722,host,bfgs,10,10000000,4,compact dense,diagonal (variable)
0.00027731,0.12404889834481266,host,bfgs,20,100,4,compact dense,diagonal (variable)
0.00029607,1.1618873914952546,host,bfgs,20,1000,4,compact dense,diagonal (variable)
0.00046582000000000004,7.384826757116482,host,bfgs,20,10000,4,compact dense,diagonal (variable)
0.0044296000000000006,7.765938233700559,host,bfgs,20,100000,4,compact dense,diagonal (variable)
0.06543,5.2575271282286415,host,bfgs,20,1000000,4,compact dense,diagonal (variable)
0.7247,4.746791775907273,host,bfgs,20,10000000,4,compact dense,diagonal (variable)
0.000352855,0.23352368536651033,host,bfgs,50,100,4,compact dense,diagonal (variable)
0.000398255,2.069026126476755,host,bfgs,50,1000,4,compact dense,diagonal (variable)
0.0008394499999999999,9.815950920245399,host,bfgs,50,10000,4,compact dense,diagonal (variable)
0.013472000000000001,6.116389548693586,host,bfgs,50,100000,4,compact dense,diagonal (variable)
0.147835,5.573781580816451,host,bfgs,50,1000000,4,compact dense,diagonal (variable)
1.59155,5.177342841883698,host,bfgs,50,10000000,4,compact dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.compact_dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00020622499999999998,0.050430355194569045,host,bfgs,5,100,4,compact dense,diagonal (variable)
0.00021619500000000003,0.48104720275677043,host,bfgs,5,1000,4,compact dense,diagonal (variable)
0.00028665,3.6281179138321997,host,bfgs,5,10000,4,compact dense,diagonal (variable)
0.0008612,12.076172782164422,host,bfgs,5,100000,4,compact dense,diagonal (variable)
0.027559499999999997,3.773653368167057,host,bfgs,5,1000000,4,compact dense,diagonal (variable)
0.342825,3.0336177349959894,host,bfgs,5,10000000,4,compact dense,diagonal (variable)
0.00024662,0.07460870975589975,host,bfgs,10,100,4,compact dense,diagonal (variable)
0.00025828,0.7124051417066749,host,bfgs,10,1000,4,compact dense,diagonal (variable)
0.00035942,5.119358967224974,host,bfgs,10,10000,4,compact dense,diagonal (variable)
0.0016858,10.914699252580375,host,bfgs,10,100000,4,compact dense,diagonal (variable)
0.040194999999999995,4.577683791516359,host,bfgs,10,1000000,4,compact dense,diagonal (variable)
0.46770500000000004,3.934103761986722,host,bfgs,10,10000000,4,compact dense,diagonal (variable)
0.00027731,0.12404889834481266,host,bfgs,20,100,4,compact dense,diagonal (variable)
0.00029607,1.1618873914952546,host,bfgs,20,1000,4,compact dense,diagonal (variable)
0.00046582000000000004,7.384826757116482,host,bfgs,20,10000,4,compact dense,diagonal (variable)
0.0044296000000000006,7.765938233700559,host,bfgs,20,100000,4,compact dense,diagonal (variable)
0.06543,5.2575271282286415,host,bfgs,20,1000000,4,compact dense,diagonal (variable)
0.7247,4.746791775907273,host,bfgs,20,10000000,4,compact dense,diagonal (variable)
0.000352855,0.23352368536651033,host,bfgs,50,100,4,compact dense,diagonal (variable)
0.000398255,2.069026126476755,host,bfgs,50,1000,4,compact dense,diagonal (variable)
0.0008394499999999999,9.815950920245399,host,bfgs,50,10000,4,compact dense,diagonal (variable)
0.013472000000000001,6.116389548693586,host,bfgs,50,100000,4,compact dense,diagonal (variable)
0.147835,5.573781580816451,host,bfgs,50,1000000,4,compact dense,diagonal (variable)
1.59155,5.177342841883698,host,bfgs,50,10000000,4,compact dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.compact_dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00010261499999999999,0.10134970520879014,host,bfgs,5,100,4,compact dense,diagonal
0.00010597499999999999,0.9813635291342299,host,bfgs,5,1000,4,compact dense,diagonal
0.00014607999999999998,7.119386637458927,host,bfgs,5,10000,4,compact dense,diagonal
0.000374135,27.797452791104817,host,bfgs,5,100000,4,compact dense,diagonal
0.017425,5.968436154949785,host,bfgs,5,1000000,4,compact dense,diagonal
0.19045499999999999,5.46060749258355,host,bfgs,5,10000000,4,compact dense,diagonal
0.000105965,0.1736422403623838,host,bfgs,10,100,4,compact dense,diagonal
0.000109105,1.6864488336923147,host,bfgs,10,1000,4,compact dense,diagonal
0.00016841,10.925717000178137,host,bfgs,10,10000,4,compact dense,diagonal
0.0008245,22.316555488174654,host,bfgs,10,100000,4,compact dense,diagonal
0.0261795,7.028400084035218,host,bfgs,10,1000000,4,compact dense,diagonal
0.270895,6.792299599475812,host,bfgs,10,10000000,4,compact dense,diagonal
0.000109405,0.31442804259403134,host,bfgs,20,100,4,compact dense,diagonal
0.000119465,2.879504457372452,host,bfgs,20,1000,4,compact dense,diagonal
0.00020216,17.01622477245746,host,bfgs,20,10000,4,compact dense,diagonal
0.0022721,15.140178689318253,host,bfgs,20,100000,4,compact dense,diagonal
0.042540499999999995,8.086411772311092,host,bfgs,20,1000000,4,compact dense,diagonal
0.42954499999999995,8.008474083041358,host,bfgs,20,10000000,4,compact dense,diagonal
0.000133935,0.6152238025908089,host,bfgs,50,100,4,compact dense,diagonal
0.000155125,5.311845286059629,host,bfgs,50,1000,4,compact dense,diagonal
0.00028097,29.326974410079366,host,bfgs,50,10000,4,compact dense,diagonal
0.0079285,10.392886422400203,host,bfgs,50,100000,4,compact dense,diagonal
0.09373000000000001,8.79120879120879,host,bfgs,50,1000000,4,compact dense,diagonal
0.91555,9.000054611981868,host,bfgs,50,10000000,4,compact dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.compact_dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00010261499999999999,0.10134970520879014,host,bfgs,5,100,4,compact dense,diagonal
0.00010597499999999999,0.9813635291342299,host,bfgs,5,1000,4,compact dense,diagonal
0.00014607999999999998,7.119386637458927,host,bfgs,5,10000,4,compact dense,diagonal
0.000374135,27.797452791104817,host,bfgs,5,100000,4,compact dense,diagonal
0.017425,5.968436154949785,host,bfgs,5,1000000,4,compact dense,diagonal
0.19045499999999999,5.46060749258355,host,bfgs,5,10000000,4,compact dense,diagonal
0.000105965,0.1736422403623838,host,bfgs,10,100,4,compact dense,diagonal
0.000109105,1.6864488336923147,host,bfgs,10,1000,4,compact dense,diagonal
0.00016841,10.925717000178137,host,bfgs,10,10000,4,compact dense,diagonal
0.0008245,22.316555488174654,host,bfgs,10,100000,4,compact dense,diagonal
0.0261795,7.028400084035218,host,bfgs,10,1000000,4,compact dense,diagonal
0.270895,6.792299599475812,host,bfgs,10,10000000,4,compact dense,diagonal
0.000109405,0.31442804259403134,host,bfgs,20,100,4,compact dense,diagonal
0.000119465,2.879504457372452,host,bfgs,20,1000,4,compact dense,diagonal
0.00020216,17.01622477245746,host,bfgs,20,10000,4,compact dense,diagonal
0.0022721,15.140178689318253,host,bfgs,20,100000,4,compact dense,diagonal
0.042540499999999995,8.086411772311092,host,bfgs,20,1000000,4,compact dense,diagonal
0.42954499999999995,8.008474083041358,host,bfgs,20,10000000,4,compact dense,diagonal
0.000133935,0.6152238025908089,host,bfgs,50,100,4,compact dense,diagonal
0.000155125,5.311845286059629,host,bfgs,50,1000,4,compact dense,diagonal
0.00028097,29.326974410079366,host,bfgs,50,10000,4,compact dense,diagonal
0.0079285,10.392886422400203,host,bfgs,50,100000,4,compact dense,diagonal
0.09373000000000001,8.79120879120879,host,bfgs,50,1000000,4,compact dense,diagonal
0.91555,9.000054611981868,host,bfgs,50,10000000,4,compact dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.588e-05,0.12109920819748486,host,bfgs,5,100,4,dense,identity (scalar variable)
8.868e-05,1.1727559765448803,host,bfgs,5,1000,4,dense,identity (scalar variable)
0.00011984999999999999,8.677513558614937,host,bfgs,5,10000,4,dense,identity (scalar variable)
0.000282455,36.82002442867006,host,bfgs,5,100000,4,dense,identity (scalar variable)
0.012655,8.218095614381667,host,bfgs,5,1000000,4,dense,identity (scalar variable)
0.14469,7.187780772686433,host,bfgs,5,10000000,4,dense,identity (scalar variable)
9.0635e-05,0.20301208142549787,host,bfgs,10,100,4,dense,identity (scalar variable)
8.943e-05,2.0574751202057473,host,bfgs,10,1000,4,dense,identity (scalar variable)
0.000133685,13.763698245876501,host,bfgs,10,10000,4,dense,identity (scalar variable)
0.00039427500000000003,46.667934817069295,host,bfgs,10,100000,4,dense,identity (scalar variable)
0.019459999999999998,9.45529290853032,host,bfgs,10,1000000,4,dense,identity (scalar variable)
0.205045,8.9736399326977,host,bfgs,10,10000000,4,dense,identity (scalar variable)
9.224e-05,0.37294015611448394,host,bfgs,20,100,4,dense,identity (scalar variable)
9.8525e-05,3.491499619385943,host,bfgs,20,1000,4,dense,identity (scalar variable)
0.00017150500000000002,20.057724264598697,host,bfgs,20,10000,4,dense,identity (scalar variable)
0.00098615,34.883131369467115,host,bfgs,20,100000,4,dense,identity (scalar variable)
0.031912,10.779644021057909,host,bfgs,20,1000000,4,dense,identity (scalar variable)
0.324415,10.603702048302328,host,bfgs,20,10000000,4,dense,identity (scalar variable)
0.00011575,0.711879049676026,host,bfgs,50,100,4,dense,identity (scalar variable)
0.00013125000000000002,6.278095238095236,host,bfgs,50,1000,4,dense,identity (scalar variable)
0.00023307,35.354185437851285,host,bfgs,50,10000,4,dense,identity (scalar variable)
0.0052045,15.83245268517629,host,bfgs,50,100000,4,dense,identity (scalar variable)
0.069565,11.845037015740672,host,bfgs,50,1000000,4,dense,identity (scalar variable)
0.68875,11.963702359346643,host,bfgs,50,10000000,4,dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.588e-05,0.12109920819748486,host,bfgs,5,100,4,dense,identity (scalar variable)
8.868e-05,1.1727559765448803,host,bfgs,5,1000,4,dense,identity (scalar variable)
0.00011984999999999999,8.677513558614937,host,bfgs,5,10000,4,dense,identity (scalar variable)
0.000282455,36.82002442867006,host,bfgs,5,100000,4,dense,identity (scalar variable)
0.012655,8.218095614381667,host,bfgs,5,1000000,4,dense,identity (scalar variable)
0.14469,7.187780772686433,host,bfgs,5,10000000,4,dense,identity (scalar variable)
9.0635e-05,0.20301208142549787,host,bfgs,10,100,4,dense,identity (scalar variable)
8.943e-05,2.0574751202057473,host,bfgs,10,1000,4,dense,identity (scalar variable)
0.000133685,13.763698245876501,host,bfgs,10,10000,4,dense,identity (scalar variable)
0.00039427500000000003,46.667934817069295,host,bfgs,10,100000,4,dense,identity (scalar variable)
0.019459999999999998,9.45529290853032,host,bfgs,10,1000000,4,dense,identity (scalar variable)
0.205045,8.9736399326977,host,bfgs,10,10000000,4,dense,identity (scalar variable)
9.224e-05,0.37294015611448394,host,bfgs,20,100,4,dense,identity (scalar variable)
9.8525e-05,3.491499619385943,host,bfgs,20,1000,4,dense,identity (scalar variable)
0.00017150500000000002,20.057724264598697,host,bfgs,20,10000,4,dense,identity (scalar variable)
0.00098615,34.883131369467115,host,bfgs,20,100000,4,dense,identity (scalar variable)
0.031912,10.779644021057909,host,bfgs,20,1000000,4,dense,identity (scalar variable)
0.324415,10.603702048302328,host,bfgs,20,10000000,4,dense,identity (scalar variable)
0.00011575,0.711879049676026,host,bfgs,50,100,4,dense,identity (scalar variable)
0.00013125000000000002,6.278095238095236,host,bfgs,50,1000,4,dense,identity (scalar variable)
0.00023307,35.354185437851285,host,bfgs,50,10000,4,dense,identity (scalar variable)
0.0052045,15.83245268517629,host,bfgs,50,100000,4,dense,identity (scalar variable)
0.069565,11.845037015740672,host,bfgs,50,1000000,4,dense,identity (scalar variable)
0.68875,11.963702359346643,host,bfgs,50,10000000,4,dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.476e-05,0.1226993865030675,host,bfgs,5,100,4,dense,identity
8.522e-05,1.2203708049753579,host,bfgs,5,1000,4,dense,identity
0.00011737,8.860867342591805,host,bfgs,5,10000,4,dense,identity
0.000270155,38.49641872258518,host,bfgs,5,100000,4,dense,identity
0.0123975,8.388788062109295,host,bfgs,5,1000000,4,dense,identity
0.143095,7.267898948251162,host,bfgs,5,10000000,4,dense,identity
8.341e-05,0.2205970507133437,host,bfgs,10,100,4,dense,identity
8.642e-05,2.1291367738949316,host,bfgs,10,1000,4,dense,identity
0.00013413999999999999,13.717012076934548,host,bfgs,10,10000,4,dense,identity
0.00037652,48.86858599808775,host,bfgs,10,100000,4,dense,identity
0.019181,9.592826234294353,host,bfgs,10,1000000,4,dense,identity
0.20298500000000003,9.064709214966621,host,bfgs,10,10000000,4,dense,identity
8.8005e-05,0.3908868814271917,host,bfgs,20,100,4,dense,identity
9.3945e-05,3.6617169620522647,host,bfgs,20,1000,4,dense,identity
0.000155215,22.162806429790937,host,bfgs,20,10000,4,dense,identity
0.00096355,35.70131285351046,host,bfgs,20,100000,4,dense,identity
0.0317575,10.832086908604268,host,bfgs,20,1000000,4,dense,identity
0.322345,10.671795746793032,host,bfgs,20,10000000,4,dense,identity
0.00011222,0.7342719657815006,host,bfgs,50,100,4,dense,identity
0.00012741,6.46731025822149,host,bfgs,50,1000,4,dense,identity
0.000225115,36.60351375963396,host,bfgs,50,10000,4,dense,identity
0.0050955,16.171131390442547,host,bfgs,50,100000,4,dense,identity
0.06951500000000001,11.853556786305113,host,bfgs,50,1000000,4,dense,identity
0.6871,11.992431960413331,host,bfgs,50,10000000,4,dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.476e-05,0.1226993865030675,host,bfgs,5,100,4,dense,identity
8.522e-05,1.2203708049753579,host,bfgs,5,1000,4,dense,identity
0.00011737,8.860867342591805,host,bfgs,5,10000,4,dense,identity
0.000270155,38.49641872258518,host,bfgs,5,100000,4,dense,identity
0.0123975,8.388788062109295,host,bfgs,5,1000000,4,dense,identity
0.143095,7.267898948251162,host,bfgs,5,10000000,4,dense,identity
8.341e-05,0.2205970507133437,host,bfgs,10,100,4,dense,identity
8.642e-05,2.1291367738949316,host,bfgs,10,1000,4,dense,identity
0.00013413999999999999,13.717012076934548,host,bfgs,10,10000,4,dense,identity
0.00037652,48.86858599808775,host,bfgs,10,100000,4,dense,identity
0.019181,9.592826234294353,host,bfgs,10,1000000,4,dense,identity
0.20298500000000003,9.064709214966621,host,bfgs,10,10000000,4,dense,identity
8.8005e-05,0.3908868814271917,host,bfgs,20,100,4,dense,identity
9.3945e-05,3.6617169620522647,host,bfgs,20,1000,4,dense,identity
0.000155215,22.162806429790937,host,bfgs,20,10000,4,dense,identity
0.00096355,35.70131285351046,host,bfgs,20,100000,4,dense,identity
0.0317575,10.832086908604268,host,bfgs,20,1000000,4,dense,identity
0.322345,10.671795746793032,host,bfgs,20,10000000,4,dense,identity
0.00011222,0.7342719657815006,host,bfgs,50,100,4,dense,identity
0.00012741,6.46731025822149,host,bfgs,50,1000,4,dense,identity
0.000225115,36.60351375963396,host,bfgs,50,10000,4,dense,identity
0.0050955,16.171131390442547,host,bfgs,50,100000,4,dense,identity
0.06951500000000001,11.853556786305113,host,bfgs,50,1000000,4,dense,identity
0.6871,11.992431960413331,host,bfgs,50,10000000,4,dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000207745,0.05006137331825074,host,bfgs,5,100,4,dense,diagonal (variable)
0.00021478,0.4842164074867306,host,bfgs,5,1000,4,dense,diagonal (variable)
0.000281735,3.6914121426162882,host,bfgs,5,10000,4,dense,diagonal (variable)
0.00085085,12.223071046600458,host,bfgs,5,100000,4,dense,diagonal (variable)
0.027553,3.7745436068667657,host,bfgs,5,1000000,4,dense,diagonal (variable)
0.34292500000000004,3.03273310490632,host,bfgs,5,10000000,4,dense,diagonal (variable)
0.00024356999999999997,0.07554296506137867,host,bfgs,10,100,4,dense,diagonal (variable)
0.00026083,0.705440325115976,host,bfgs,10,1000,4,dense,diagonal (variable)
0.000359055,5.124563089220314,host,bfgs,10,10000,4,dense,diagonal (variable)
0.00168665,10.909198707497108,host,bfgs,10,100000,4,dense,diagonal (variable)
0.0400125,4.5985629490784135,host,bfgs,10,1000000,4,dense,diagonal (variable)
0.46748500000000004,3.9359551643368236,host,bfgs,10,10000000,4,dense,diagonal (variable)
0.000276055,0.1246128488888084,host,bfgs,20,100,4,dense,diagonal (variable)
0.000298235,1.1534528140560296,host,bfgs,20,1000,4,dense,diagonal (variable)
0.00045624999999999995,7.53972602739726,host,bfgs,20,10000,4,dense,diagonal (variable)
0.00443525,7.756045318753171,host,bfgs,20,100000,4,dense,diagonal (variable)
0.065495,5.25230933659058,host,bfgs,20,1000000,4,dense,diagonal (variable)
0.72375,4.753022452504317,host,bfgs,20,10000000,4,dense,diagonal (variable)
0.00034652,0.23779291238600944,host,bfgs,50,100,4,dense,diagonal (variable)
0.000413785,1.991372331041483,host,bfgs,50,1000,4,dense,diagonal (variable)
0.00083905,9.820630474941899,host,bfgs,50,10000,4,dense,diagonal (variable)
0.0134595,6.122069913444037,host,bfgs,50,100000,4,dense,diagonal (variable)
0.14787999999999998,5.572085474709224,host,bfgs,50,1000000,4,dense,diagonal (variable)
1.5909,5.179458168332391,host,bfgs,50,10000000,4,dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000207745,0.05006137331825074,host,bfgs,5,100,4,dense,diagonal (variable)
0.00021478,0.4842164074867306,host,bfgs,5,1000,4,dense,diagonal (variable)
0.000281735,3.6914121426162882,host,bfgs,5,10000,4,dense,diagonal (variable)
0.00085085,12.223071046600458,host,bfgs,5,100000,4,dense,diagonal (variable)
0.027553,3.7745436068667657,host,bfgs,5,1000000,4,dense,diagonal (variable)
0.34292500000000004,3.03273310490632,host,bfgs,5,10000000,4,dense,diagonal (variable)
0.00024356999999999997,0.07554296506137867,host,bfgs,10,100,4,dense,diagonal (variable)
0.00026083,0.705440325115976,host,bfgs,10,1000,4,dense,diagonal (variable)
0.000359055,5.124563089220314,host,bfgs,10,10000,4,dense,diagonal (variable)
0.00168665,10.909198707497108,host,bfgs,10,100000,4,dense,diagonal (variable)
0.0400125,4.5985629490784135,host,bfgs,10,1000000,4,dense,diagonal (variable)
0.46748500000000004,3.9359551643368236,host,bfgs,10,10000000,4,dense,diagonal (variable)
0.000276055,0.1246128488888084,host,bfgs,20,100,4,dense,diagonal (variable)
0.000298235,1.1534528140560296,host,bfgs,20,1000,4,dense,diagonal (variable)
0.00045624999999999995,7.53972602739726,host,bfgs,20,10000,4,dense,diagonal (variable)
0.00443525,7.756045318753171,host,bfgs,20,100000,4,dense,diagonal (variable)
0.065495,5.25230933659058,host,bfgs,20,1000000,4,dense,diagonal (variable)
0.72375,4.753022452504317,host,bfgs,20,10000000,4,dense,diagonal (variable)
0.00034652,0.23779291238600944,host,bfgs,50,100,4,dense,diagonal (variable)
0.000413785,1.991372331041483,host,bfgs,50,1000,4,dense,diagonal (variable)
0.00083905,9.820630474941899,host,bfgs,50,10000,4,dense,diagonal (variable)
0.0134595,6.122069913444037,host,bfgs,50,100000,4,dense,diagonal (variable)
0.14787999999999998,5.572085474709224,host,bfgs,50,1000000,4,dense,diagonal (variable)
1.5909,5.179458168332391,host,bfgs,50,10000000,4,dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.625e-05,0.12057971014492755,host,bfgs,5,100,4,dense,diagonal
8.8675e-05,1.1728221031857908,host,bfgs,5,1000,4,dense,diagonal
0.000124395,8.36046464890068,host,bfgs,5,10000,4,dense,diagonal
0.00030997,33.55163402909959,host,bfgs,5,100000,4,dense,diagonal
0.015137000000000001,6.870582017572834,host,bfgs,5,1000000,4,dense,diagonal
0.166705,6.2385651300200955,host,bfgs,5,10000000,4,dense,diagonal
8.7975e-05,0.20915032679738563,host,bfgs,10,100,4,dense,diagonal
9.2335e-05,1.9927438132885686,host,bfgs,10,1000,4,dense,diagonal
0.00014882,12.363929579357613,host,bfgs,10,10000,4,dense,diagonal
0.0005211,35.30992132028401,host,bfgs,10,100000,4,dense,diagonal
0.022739500000000003,8.091646694078584,host,bfgs,10,1000000,4,dense,diagonal
0.237495,7.747531526979515,host,bfgs,10,10000000,4,dense,diagonal
9.458e-05,0.36371325861704373,host,bfgs,20,100,4,dense,diagonal
9.9635e-05,3.4526019972901087,host,bfgs,20,1000,4,dense,diagonal
0.00016805,20.470098185063968,host,bfgs,20,10000,4,dense,diagonal
0.00164685,20.888362631690804,host,bfgs,20,100000,4,dense,diagonal
0.0371405,9.262126250319733,host,bfgs,20,1000000,4,dense,diagonal
0.375875,9.151978716328566,host,bfgs,20,10000000,4,dense,diagonal
0.000114115,0.7220786049160933,host,bfgs,50,100,4,dense,diagonal
0.000137095,6.010430723221123,host,bfgs,50,1000,4,dense,diagonal
0.000240775,34.22282213684976,host,bfgs,50,10000,4,dense,diagonal
0.0065439999999999995,12.591687041564793,host,bfgs,50,100000,4,dense,diagonal
0.080955,10.178494225186832,host,bfgs,50,1000000,4,dense,diagonal
0.80145,10.281365025890574,host,bfgs,50,10000000,4,dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.625e-05,0.12057971014492755,host,bfgs,5,100,4,dense,diagonal
8.8675e-05,1.1728221031857908,host,bfgs,5,1000,4,dense,diagonal
0.000124395,8.36046464890068,host,bfgs,5,10000,4,dense,diagonal
0.00030997,33.55163402909959,host,bfgs,5,100000,4,dense,diagonal
0.015137000000000001,6.870582017572834,host,bfgs,5,1000000,4,dense,diagonal
0.166705,6.2385651300200955,host,bfgs,5,10000000,4,dense,diagonal
8.7975e-05,0.20915032679738563,host,bfgs,10,100,4,dense,diagonal
9.2335e-05,1.9927438132885686,host,bfgs,10,1000,4,dense,diagonal
0.00014882,12.363929579357613,host,bfgs,10,10000,4,dense,diagonal
0.0005211,35.30992132028401,host,bfgs,10,100000,4,dense,diagonal
0.022739500000000003,8.091646694078584,host,bfgs,10,1000000,4,dense,diagonal
0.237495,7.747531526979515,host,bfgs,10,10000000,4,dense,diagonal
9.458e-05,0.36371325861704373,host,bfgs,20,100,4,dense,diagonal
9.9635e-05,3.4526019972901087,host,bfgs,20,1000,4,dense,diagonal
0.00016805,20.470098185063968,host,bfgs,20,10000,4,dense,diagonal
0.00164685,20.888362631690804,host,bfgs,20,100000,4,dense,diagonal
0.0371405,9.262126250319733,host,bfgs,20,1000000,4,dense,diagonal
0.375875,9.151978716328566,host,bfgs,20,10000000,4,dense,diagonal
0.000114115,0.7220786049160933,host,bfgs,50,100,4,dense,diagonal
0.000137095,6.010430723221123,host,bfgs,50,1000,4,dense,diagonal
0.000240775,34.22282213684976,host,bfgs,50,10000,4,dense,diagonal
0.0065439999999999995,12.591687041564793,host,bfgs,50,100000,4,dense,diagonal
0.080955,10.178494225186832,host,bfgs,50,1000000,4,dense,diagonal
0.80145,10.281365025890574,host,bfgs,50,10000000,4,dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.recursive.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00013476,0.0771742356782428,host,bfgs,5,100,4,recursive,identity (scalar variable)
0.000139615,0.7449056333488522,host,bfgs,5,1000,4,recursive,identity (scalar variable)
0.00019675999999999998,5.285627159991869,host,bfgs,5,10000,4,recursive,identity (scalar variable)
0.00056705,18.34053434441407,host,bfgs,5,100000,4,recursive,identity (scalar variable)
0.022087000000000002,4.7086521483225425,host,bfgs,5,1000000,4,recursive,identity (scalar variable)
0.32552,3.194888178913738,host,bfgs,5,10000000,4,recursive,identity (scalar variable)
0.000273325,0.06731912558309705,host,bfgs,10,100,4,recursive,identity (scalar variable)
0.00028205499999999997,0.6523550371381469,host,bfgs,10,1000,4,recursive,identity (scalar variable)
0.000419745,4.3836138607964354,host,bfgs,10,10000,4,recursive,identity (scalar variable)
0.0015254,12.062409859708927,host,bfgs,10,100000,4,recursive,identity (scalar variable)
0.05824,3.159340659340659,host,bfgs,10,1000000,4,recursive,identity (scalar variable)
0.8134499999999999,2.261970618968591,host,bfgs,10,10000000,4,recursive,identity (scalar variable)
0.0005673,0.060638110347258946,host,bfgs,20,100,4,recursive,identity (scalar variable)
0.00060695,0.5667682675673449,host,bfgs,20,1000,4,recursive,identity (scalar variable)
0.0009754000000000001,3.5267582530243997,host,bfgs,20,10000,4,recursive,identity (scalar variable)
0.0054399999999999995,6.3235294117647065,host,bfgs,20,100000,4,recursive,identity (scalar variable)
0.19192499999999998,1.7923668099518042,host,bfgs,20,1000000,4,recursive,identity (scalar variable)
2.3937,1.4371057358900448,host,bfgs,20,10000000,4,recursive,identity (scalar variable)
0.0011286,0.07301080985291512,host,bfgs,50,100,4,recursive,identity (scalar variable)
0.0012699500000000002,0.6488444426945942,host,bfgs,50,1000,4,recursive,identity (scalar variable)
0.0028409,2.900489281565701,host,bfgs,50,10000,4,recursive,identity (scalar variable)
0.059275,1.3901307465204553,host,bfgs,50,100000,4,recursive,identity (scalar variable)
1.1535,0.7143476376246208,host,bfgs,50,1000000,4,recursive,identity (scalar variable)
11.7985,0.6983938636267323,host,bfgs,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.recursive.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00013476,0.0771742356782428,host,bfgs,5,100,4,recursive,identity (scalar variable)
0.000139615,0.7449056333488522,host,bfgs,5,1000,4,recursive,identity (scalar variable)
0.00019675999999999998,5.285627159991869,host,bfgs,5,10000,4,recursive,identity (scalar variable)
0.00056705,18.34053434441407,host,bfgs,5,100000,4,recursive,identity (scalar variable)
0.022087000000000002,4.7086521483225425,host,bfgs,5,1000000,4,recursive,identity (scalar variable)
0.32552,3.194888178913738,host,bfgs,5,10000000,4,recursive,identity (scalar variable)
0.000273325,0.06731912558309705,host,bfgs,10,100,4,recursive,identity (scalar variable)
0.00028205499999999997,0.6523550371381469,host,bfgs,10,1000,4,recursive,identity (scalar variable)
0.000419745,4.3836138607964354,host,bfgs,10,10000,4,recursive,identity (scalar variable)
0.0015254,12.062409859708927,host,bfgs,10,100000,4,recursive,identity (scalar variable)
0.05824,3.159340659340659,host,bfgs,10,1000000,4,recursive,identity (scalar variable)
0.8134499999999999,2.261970618968591,host,bfgs,10,10000000,4,recursive,identity (scalar variable)
0.0005673,0.060638110347258946,host,bfgs,20,100,4,recursive,identity (scalar variable)
0.00060695,0.5667682675673449,host,bfgs,20,1000,4,recursive,identity (scalar variable)
0.0009754000000000001,3.5267582530243997,host,bfgs,20,10000,4,recursive,identity (scalar variable)
0.0054399999999999995,6.3235294117647065,host,bfgs,20,100000,4,recursive,identity (scalar variable)
0.19192499999999998,1.7923668099518042,host,bfgs,20,1000000,4,recursive,identity (scalar variable)
2.3937,1.4371057358900448,host,bfgs,20,10000000,4,recursive,identity (scalar variable)
0.0011286,0.07301080985291512,host,bfgs,50,100,4,recursive,identity (scalar variable)
0.0012699500000000002,0.6488444426945942,host,bfgs,50,1000,4,recursive,identity (scalar variable)
0.0028409,2.900489281565701,host,bfgs,50,10000,4,recursive,identity (scalar variable)
0.059275,1.3901307465204553,host,bfgs,50,100000,4,recursive,identity (scalar variable)
1.1535,0.7143476376246208,host,bfgs,50,1000000,4,recursive,identity (scalar variable)
11.7985,0.6983938636267323,host,bfgs,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.recursive.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000132705,0.07836931539881693,host,bfgs,5,100,4,recursive,identity
0.000136515,0.7618210453063766,host,bfgs,5,1000,4,recursive,identity
0.00019449999999999998,5.347043701799486,host,bfgs,5,10000,4,recursive,identity
0.00055335,18.794614620041564,host,bfgs,5,100000,4,recursive,identity
0.0219815,4.731251279485021,host,bfgs,5,1000000,4,recursive,identity
0.32382,3.2116607992094375,host,bfgs,5,10000000,4,recursive,identity
0.000272835,0.06744002785566368,host,bfgs,10,100,4,recursive,identity
0.000285465,0.6445623806771408,host,bfgs,10,1000,4,recursive,identity
0.00041723000000000004,4.410037629125422,host,bfgs,10,10000,4,recursive,identity
0.0015122,12.167702684830049,host,bfgs,10,100000,4,recursive,identity
0.058105,3.1666810085190606,host,bfgs,10,1000000,4,recursive,identity
0.8114000000000001,2.267685481883164,host,bfgs,10,10000000,4,recursive,identity
0.0005685,0.06051011433597185,host,bfgs,20,100,4,recursive,identity
0.0006029,0.5705755515010781,host,bfgs,20,1000,4,recursive,identity
0.0009908500000000002,3.471766664984609,host,bfgs,20,10000,4,recursive,identity
0.005336,6.446776611694154,host,bfgs,20,100000,4,recursive,identity
0.19255,1.7865489483251105,host,bfgs,20,1000000,4,recursive,identity
2.3914,1.4384879150288534,host,bfgs,20,10000000,4,recursive,identity
0.0011500500000000001,0.07164905873657666,host,bfgs,50,100,4,recursive,identity
0.0013037,0.6320472501342332,host,bfgs,50,1000,4,recursive,identity
0.0029337499999999997,2.808691947166596,host,bfgs,50,10000,4,recursive,identity
0.058914999999999995,1.3986251379105492,host,bfgs,50,100000,4,recursive,identity
1.1493,0.7169581484381797,host,bfgs,50,1000000,4,recursive,identity
11.8025,0.6981571700910824,host,bfgs,50,10000000,4,recursive,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.recursive.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000132705,0.07836931539881693,host,bfgs,5,100,4,recursive,identity
0.000136515,0.7618210453063766,host,bfgs,5,1000,4,recursive,identity
0.00019449999999999998,5.347043701799486,host,bfgs,5,10000,4,recursive,identity
0.00055335,18.794614620041564,host,bfgs,5,100000,4,recursive,identity
0.0219815,4.731251279485021,host,bfgs,5,1000000,4,recursive,identity
0.32382,3.2116607992094375,host,bfgs,5,10000000,4,recursive,identity
0.000272835,0.06744002785566368,host,bfgs,10,100,4,recursive,identity
0.000285465,0.6445623806771408,host,bfgs,10,1000,4,recursive,identity
0.00041723000000000004,4.410037629125422,host,bfgs,10,10000,4,recursive,identity
0.0015122,12.167702684830049,host,bfgs,10,100000,4,recursive,identity
0.058105,3.1666810085190606,host,bfgs,10,1000000,4,recursive,identity
0.8114000000000001,2.267685481883164,host,bfgs,10,10000000,4,recursive,identity
0.0005685,0.06051011433597185,host,bfgs,20,100,4,recursive,identity
0.0006029,0.5705755515010781,host,bfgs,20,1000,4,recursive,identity
0.0009908500000000002,3.471766664984609,host,bfgs,20,10000,4,recursive,identity
0.005336,6.446776611694154,host,bfgs,20,100000,4,recursive,identity
0.19255,1.7865489483251105,host,bfgs,20,1000000,4,recursive,identity
2.3914,1.4384879150288534,host,bfgs,20,10000000,4,recursive,identity
0.0011500500000000001,0.07164905873657666,host,bfgs,50,100,4,recursive,identity
0.0013037,0.6320472501342332,host,bfgs,50,1000,4,recursive,identity
0.0029337499999999997,2.808691947166596,host,bfgs,50,10000,4,recursive,identity
0.058914999999999995,1.3986251379105492,host,bfgs,50,100000,4,recursive,identity
1.1493,0.7169581484381797,host,bfgs,50,1000000,4,recursive,identity
11.8025,0.6981571700910824,host,bfgs,50,10000000,4,recursive,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.recursive.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00014563,0.07141385703495158,host,bfgs,5,100,4,recursive,diagonal (variable)
0.00015388,0.6758513127112035,host,bfgs,5,1000,4,recursive,diagonal (variable)
0.000239535,4.341745465172104,host,bfgs,5,10000,4,recursive,diagonal (variable)
0.0009662499999999999,10.763260025873223,host,bfgs,5,100000,4,recursive,diagonal (variable)
0.0338425,3.073059023417301,host,bfgs,5,1000000,4,recursive,diagonal (variable)
0.49678000000000005,2.09348202423608,host,bfgs,5,10000000,4,recursive,diagonal (variable)
0.00028817000000000003,0.06385119894506715,host,bfgs,10,100,4,recursive,diagonal (variable)
0.00030476,0.6037537734610842,host,bfgs,10,1000,4,recursive,diagonal (variable)
0.00045581500000000004,4.036725425885502,host,bfgs,10,10000,4,recursive,diagonal (variable)
0.0027634499999999998,6.658343736995423,host,bfgs,10,100000,4,recursive,diagonal (variable)
0.07268,2.5316455696202538,host,bfgs,10,1000000,4,recursive,diagonal (variable)
1.0218,1.80074378547661,host,bfgs,10,10000000,4,recursive,diagonal (variable)
0.0005923,0.058078676346446055,host,bfgs,20,100,4,recursive,diagonal (variable)
0.0006304500000000001,0.5456420017447854,host,bfgs,20,1000,4,recursive,diagonal (variable)
0.00104565,3.2898197293549467,host,bfgs,20,10000,4,recursive,diagonal (variable)
0.007586,4.534669127339837,host,bfgs,20,100000,4,recursive,diagonal (variable)
0.21301,1.6149476550396695,host,bfgs,20,1000000,4,recursive,diagonal (variable)
2.68295,1.2821707448890214,host,bfgs,20,10000000,4,recursive,diagonal (variable)
0.00119105,0.0691826539607909,host,bfgs,50,100,4,recursive,diagonal (variable)
0.0013368,0.6163973668461998,host,bfgs,50,1000,4,recursive,diagonal (variable)
0.00306025,2.692590474634425,host,bfgs,50,10000,4,recursive,diagonal (variable)
0.063025,1.3074176913923046,host,bfgs,50,100000,4,recursive,diagonal (variable)
1.1892,0.6929027917928019,host,bfgs,50,1000000,4,recursive,diagonal (variable)
12.289,0.6705183497436732,host,bfgs,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.recursive.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00014563,0.07141385703495158,host,bfgs,5,100,4,recursive,diagonal (variable)
0.00015388,0.6758513127112035,host,bfgs,5,1000,4,recursive,diagonal (variable)
0.000239535,4.341745465172104,host,bfgs,5,10000,4,recursive,diagonal (variable)
0.0009662499999999999,10.763260025873223,host,bfgs,5,100000,4,recursive,diagonal (variable)
0.0338425,3.073059023417301,host,bfgs,5,1000000,4,recursive,diagonal (variable)
0.49678000000000005,2.09348202423608,host,bfgs,5,10000000,4,recursive,diagonal (variable)
0.00028817000000000003,0.06385119894506715,host,bfgs,10,100,4,recursive,diagonal (variable)
0.00030476,0.6037537734610842,host,bfgs,10,1000,4,recursive,diagonal (variable)
0.00045581500000000004,4.036725425885502,host,bfgs,10,10000,4,recursive,diagonal (variable)
0.0027634499999999998,6.658343736995423,host,bfgs,10,100000,4,recursive,diagonal (variable)
0.07268,2.5316455696202538,host,bfgs,10,1000000,4,recursive,diagonal (variable)
1.0218,1.80074378547661,host,bfgs,10,10000000,4,recursive,diagonal (variable)
0.0005923,0.058078676346446055,host,bfgs,20,100,4,recursive,diagonal (variable)
0.0006304500000000001,0.5456420017447854,host,bfgs,20,1000,4,recursive,diagonal (variable)
0.00104565,3.2898197293549467,host,bfgs,20,10000,4,recursive,diagonal (variable)
0.007586,4.534669127339837,host,bfgs,20,100000,4,recursive,diagonal (variable)
0.21301,1.6149476550396695,host,bfgs,20,1000000,4,recursive,diagonal (variable)
2.68295,1.2821707448890214,host,bfgs,20,10000000,4,recursive,diagonal (variable)
0.00119105,0.0691826539607909,host,bfgs,50,100,4,recursive,diagonal (variable)
0.0013368,0.6163973668461998,host,bfgs,50,1000,4,recursive,diagonal (variable)
0.00306025,2.692590474634425,host,bfgs,50,10000,4,recursive,diagonal (variable)
0.063025,1.3074176913923046,host,bfgs,50,100000,4,recursive,diagonal (variable)
1.1892,0.6929027917928019,host,bfgs,50,1000000,4,recursive,diagonal (variable)
12.289,0.6705183497436732,host,bfgs,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.recursive.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00013154,0.0790634027672191,host,bfgs,5,100,4,recursive,diagonal
0.000136115,0.7640598023729934,host,bfgs,5,1000,4,recursive,diagonal
0.00020127,5.167188353952402,host,bfgs,5,10000,4,recursive,diagonal
0.00057445,18.104273653059447,host,bfgs,5,100000,4,recursive,diagonal
0.023281,4.467162063485246,host,bfgs,5,1000000,4,recursive,diagonal
0.333885,3.114844931638139,host,bfgs,5,10000000,4,recursive,diagonal
0.000273095,0.06737582160054194,host,bfgs,10,100,4,recursive,diagonal
0.000283595,0.6488125672173346,host,bfgs,10,1000,4,recursive,diagonal
0.000426885,4.310294341567401,host,bfgs,10,10000,4,recursive,diagonal
0.0017403499999999999,10.572585974085673,host,bfgs,10,100000,4,recursive,diagonal
0.05913,3.1117875866734312,host,bfgs,10,1000000,4,recursive,diagonal
0.82155,2.2396689185076992,host,bfgs,10,10000000,4,recursive,diagonal
0.0005673,0.060638110347258946,host,bfgs,20,100,4,recursive,diagonal
0.0005997999999999999,0.5735245081693898,host,bfgs,20,1000,4,recursive,diagonal
0.00100125,3.435705368289638,host,bfgs,20,10000,4,recursive,diagonal
0.005793,5.9382012774037625,host,bfgs,20,100000,4,recursive,diagonal
0.193385,1.7788349665175687,host,bfgs,20,1000000,4,recursive,diagonal
2.40325,1.4313949859565172,host,bfgs,20,10000000,4,recursive,diagonal
0.0011524,0.0715029503644568,host,bfgs,50,100,4,recursive,diagonal
0.0013275000000000001,0.6207156308851223,host,bfgs,50,1000,4,recursive,diagonal
0.0029322999999999997,2.810080823926611,host,bfgs,50,10000,4,recursive,diagonal
0.05997,1.3740203435050857,host,bfgs,50,100000,4,recursive,diagonal
1.1559,0.7128644346396747,host,bfgs,50,1000000,4,recursive,diagonal
11.7895,0.6989270113236354,host,bfgs,50,10000000,4,recursive,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.bfgs.recursive.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00013154,0.0790634027672191,host,bfgs,5,100,4,recursive,diagonal
0.000136115,0.7640598023729934,host,bfgs,5,1000,4,recursive,diagonal
0.00020127,5.167188353952402,host,bfgs,5,10000,4,recursive,diagonal
0.00057445,18.104273653059447,host,bfgs,5,100000,4,recursive,diagonal
0.023281,4.467162063485246,host,bfgs,5,1000000,4,recursive,diagonal
0.333885,3.114844931638139,host,bfgs,5,10000000,4,recursive,diagonal
0.000273095,0.06737582160054194,host,bfgs,10,100,4,recursive,diagonal
0.000283595,0.6488125672173346,host,bfgs,10,1000,4,recursive,diagonal
0.000426885,4.310294341567401,host,bfgs,10,10000,4,recursive,diagonal
0.0017403499999999999,10.572585974085673,host,bfgs,10,100000,4,recursive,diagonal
0.05913,3.1117875866734312,host,bfgs,10,1000000,4,recursive,diagonal
0.82155,2.2396689185076992,host,bfgs,10,10000000,4,recursive,diagonal
0.0005673,0.060638110347258946,host,bfgs,20,100,4,recursive,diagonal
0.0005997999999999999,0.5735245081693898,host,bfgs,20,1000,4,recursive,diagonal
0.00100125,3.435705368289638,host,bfgs,20,10000,4,recursive,diagonal
0.005793,5.9382012774037625,host,bfgs,20,100000,4,recursive,diagonal
0.193385,1.7788349665175687,host,bfgs,20,1000000,4,recursive,diagonal
2.40325,1.4313949859565172,host,bfgs,20,10000000,4,recursive,diagonal
0.0011524,0.0715029503644568,host,bfgs,50,100,4,recursive,diagonal
0.0013275000000000001,0.6207156308851223,host,bfgs,50,1000,4,recursive,diagonal
0.0029322999999999997,2.810080823926611,host,bfgs,50,10000,4,recursive,diagonal
0.05997,1.3740203435050857,host,bfgs,50,100000,4,recursive,diagonal
1.1559,0.7128644346396747,host,bfgs,50,1000000,4,recursive,diagonal
11.7895,0.6989270113236354,host,bfgs,50,10000000,4,recursive,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.dense.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.7e-05,0.10721649484536083,host,dbfgs+inplace,5,100,4,dense,identity (scalar variable)
0.00010185999999999999,1.021009228352641,host,dbfgs+inplace,5,1000,4,dense,identity (scalar variable)
0.000143225,7.261302146971548,host,dbfgs+inplace,5,10000,4,dense,identity (scalar variable)
0.00041011,25.359050010972666,host,dbfgs+inplace,5,100000,4,dense,identity (scalar variable)
0.0186435,5.57835170434736,host,dbfgs+inplace,5,1000000,4,dense,identity (scalar variable)
0.236185,4.403327899739611,host,dbfgs+inplace,5,10000000,4,dense,identity (scalar variable)
0.00013001499999999998,0.1415221320616852,host,dbfgs+inplace,10,100,4,dense,identity (scalar variable)
0.00013684,1.344636071324174,host,dbfgs+inplace,10,1000,4,dense,identity (scalar variable)
0.000227605,8.084180927484018,host,dbfgs+inplace,10,10000,4,dense,identity (scalar variable)
0.00089835,20.48199476818612,host,dbfgs+inplace,10,100000,4,dense,identity (scalar variable)
0.0416165,4.421323273220958,host,dbfgs+inplace,10,1000000,4,dense,identity (scalar variable)
0.48764,3.773275367074071,host,dbfgs+inplace,10,10000000,4,dense,identity (scalar variable)
0.0001959,0.1755997958141909,host,dbfgs+inplace,20,100,4,dense,identity (scalar variable)
0.000208925,1.6465238722029436,host,dbfgs+inplace,20,1000,4,dense,identity (scalar variable)
0.000380645,9.037291964954223,host,dbfgs+inplace,20,10000,4,dense,identity (scalar variable)
0.00371265,9.265618897552962,host,dbfgs+inplace,20,100000,4,dense,identity (scalar variable)
0.11754,2.9266632635698486,host,dbfgs+inplace,20,1000000,4,dense,identity (scalar variable)
1.28495,2.677146970699249,host,dbfgs+inplace,20,10000000,4,dense,identity (scalar variable)
0.00041457000000000006,0.19876016113081021,host,dbfgs+inplace,50,100,4,dense,identity (scalar variable)
0.00050025,1.647176411794103,host,dbfgs+inplace,50,1000,4,dense,identity (scalar variable)
0.00126085,6.5352738232144985,host,dbfgs+inplace,50,10000,4,dense,identity (scalar variable)
0.024329,3.386904517242797,host,dbfgs+inplace,50,100000,4,dense,identity (scalar variable)
0.6101,1.3505982625799051,host,dbfgs+inplace,50,1000000,4,dense,identity (scalar variable)
6.0378,1.3647354996853158,host,dbfgs+inplace,50,10000000,4,dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.dense.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.7e-05,0.10721649484536083,host,dbfgs+inplace,5,100,4,dense,identity (scalar variable)
0.00010185999999999999,1.021009228352641,host,dbfgs+inplace,5,1000,4,dense,identity (scalar variable)
0.000143225,7.261302146971548,host,dbfgs+inplace,5,10000,4,dense,identity (scalar variable)
0.00041011,25.359050010972666,host,dbfgs+inplace,5,100000,4,dense,identity (scalar variable)
0.0186435,5.57835170434736,host,dbfgs+inplace,5,1000000,4,dense,identity (scalar variable)
0.236185,4.403327899739611,host,dbfgs+inplace,5,10000000,4,dense,identity (scalar variable)
0.00013001499999999998,0.1415221320616852,host,dbfgs+inplace,10,100,4,dense,identity (scalar variable)
0.00013684,1.344636071324174,host,dbfgs+inplace,10,1000,4,dense,identity (scalar variable)
0.000227605,8.084180927484018,host,dbfgs+inplace,10,10000,4,dense,identity (scalar variable)
0.00089835,20.48199476818612,host,dbfgs+inplace,10,100000,4,dense,identity (scalar variable)
0.0416165,4.421323273220958,host,dbfgs+inplace,10,1000000,4,dense,identity (scalar variable)
0.48764,3.773275367074071,host,dbfgs+inplace,10,10000000,4,dense,identity (scalar variable)
0.0001959,0.1755997958141909,host,dbfgs+inplace,20,100,4,dense,identity (scalar variable)
0.000208925,1.6465238722029436,host,dbfgs+inplace,20,1000,4,dense,identity (scalar variable)
0.000380645,9.037291964954223,host,dbfgs+inplace,20,10000,4,dense,identity (scalar variable)
0.00371265,9.265618897552962,host,dbfgs+inplace,20,100000,4,dense,identity (scalar variable)
0.11754,2.9266632635698486,host,dbfgs+inplace,20,1000000,4,dense,identity (scalar variable)
1.28495,2.677146970699249,host,dbfgs+inplace,20,10000000,4,dense,identity (scalar variable)
0.00041457000000000006,0.19876016113081021,host,dbfgs+inplace,50,100,4,dense,identity (scalar variable)
0.00050025,1.647176411794103,host,dbfgs+inplace,50,1000,4,dense,identity (scalar variable)
0.00126085,6.5352738232144985,host,dbfgs+inplace,50,10000,4,dense,identity (scalar variable)
0.024329,3.386904517242797,host,dbfgs+inplace,50,100000,4,dense,identity (scalar variable)
0.6101,1.3505982625799051,host,dbfgs+inplace,50,1000000,4,dense,identity (scalar variable)
6.0378,1.3647354996853158,host,dbfgs+inplace,50,10000000,4,dense,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.dense.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.0665e-05,0.1147079909557161,host,dbfgs+inplace,5,100,4,dense,identity
9.452e-05,1.1002962336013544,host,dbfgs+inplace,5,1000,4,dense,identity
0.000133175,7.809273512295852,host,dbfgs+inplace,5,10000,4,dense,identity
0.00038403,27.0812176132073,host,dbfgs+inplace,5,100000,4,dense,identity
0.018762,5.543119070461571,host,dbfgs+inplace,5,1000000,4,dense,identity
0.22927499999999998,4.536037509540945,host,dbfgs+inplace,5,10000000,4,dense,identity
0.00012248,0.15022860875244937,host,dbfgs+inplace,10,100,4,dense,identity
0.00012886499999999998,1.427850851666473,host,dbfgs+inplace,10,1000,4,dense,identity
0.00021595500000000002,8.520293579680951,host,dbfgs+inplace,10,10000,4,dense,identity
0.0008861000000000001,20.765150660196362,host,dbfgs+inplace,10,100000,4,dense,identity
0.0417095,4.4114650139656435,host,dbfgs+inplace,10,1000000,4,dense,identity
0.48094000000000003,3.825841061255042,host,dbfgs+inplace,10,10000000,4,dense,identity
0.000191615,0.1795266550113509,host,dbfgs+inplace,20,100,4,dense,identity
0.00021232500000000002,1.6201577769928175,host,dbfgs+inplace,20,1000,4,dense,identity
0.00038357500000000004,8.96825914097634,host,dbfgs+inplace,20,10000,4,dense,identity
0.00366415,9.388261943424805,host,dbfgs+inplace,20,100000,4,dense,identity
0.117045,2.939040539963262,host,dbfgs+inplace,20,1000000,4,dense,identity
1.2792999999999999,2.688970530759009,host,dbfgs+inplace,20,10000000,4,dense,identity
0.00041481499999999996,0.1986427684630498,host,dbfgs+inplace,50,100,4,dense,identity
0.0004883649999999999,1.687262600718725,host,dbfgs+inplace,50,1000,4,dense,identity
0.0013143,6.2694970706840145,host,dbfgs+inplace,50,10000,4,dense,identity
0.024442,3.3712462155306446,host,dbfgs+inplace,50,100000,4,dense,identity
0.6106499999999999,1.3493818062720053,host,dbfgs+inplace,50,1000000,4,dense,identity
6.053,1.3613084420948292,host,dbfgs+inplace,50,10000000,4,dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.dense.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
9.0665e-05,0.1147079909557161,host,dbfgs+inplace,5,100,4,dense,identity
9.452e-05,1.1002962336013544,host,dbfgs+inplace,5,1000,4,dense,identity
0.000133175,7.809273512295852,host,dbfgs+inplace,5,10000,4,dense,identity
0.00038403,27.0812176132073,host,dbfgs+inplace,5,100000,4,dense,identity
0.018762,5.543119070461571,host,dbfgs+inplace,5,1000000,4,dense,identity
0.22927499999999998,4.536037509540945,host,dbfgs+inplace,5,10000000,4,dense,identity
0.00012248,0.15022860875244937,host,dbfgs+inplace,10,100,4,dense,identity
0.00012886499999999998,1.427850851666473,host,dbfgs+inplace,10,1000,4,dense,identity
0.00021595500000000002,8.520293579680951,host,dbfgs+inplace,10,10000,4,dense,identity
0.0008861000000000001,20.765150660196362,host,dbfgs+inplace,10,100000,4,dense,identity
0.0417095,4.4114650139656435,host,dbfgs+inplace,10,1000000,4,dense,identity
0.48094000000000003,3.825841061255042,host,dbfgs+inplace,10,10000000,4,dense,identity
0.000191615,0.1795266550113509,host,dbfgs+inplace,20,100,4,dense,identity
0.00021232500000000002,1.6201577769928175,host,dbfgs+inplace,20,1000,4,dense,identity
0.00038357500000000004,8.96825914097634,host,dbfgs+inplace,20,10000,4,dense,identity
0.00366415,9.388261943424805,host,dbfgs+inplace,20,100000,4,dense,identity
0.117045,2.939040539963262,host,dbfgs+inplace,20,1000000,4,dense,identity
1.2792999999999999,2.688970530759009,host,dbfgs+inplace,20,10000000,4,dense,identity
0.00041481499999999996,0.1986427684630498,host,dbfgs+inplace,50,100,4,dense,identity
0.0004883649999999999,1.687262600718725,host,dbfgs+inplace,50,1000,4,dense,identity
0.0013143,6.2694970706840145,host,dbfgs+inplace,50,10000,4,dense,identity
0.024442,3.3712462155306446,host,dbfgs+inplace,50,100000,4,dense,identity
0.6106499999999999,1.3493818062720053,host,dbfgs+inplace,50,1000000,4,dense,identity
6.053,1.3613084420948292,host,dbfgs+inplace,50,10000000,4,dense,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.dense.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00010662,0.09754267492027761,host,dbfgs+inplace,5,100,4,dense,diagonal (variable)
0.00011324499999999999,0.918362841626562,host,dbfgs+inplace,5,1000,4,dense,diagonal (variable)
0.00017784999999999999,5.847624402586449,host,dbfgs+inplace,5,10000,4,dense,diagonal (variable)
0.0006758000000000001,15.389168393015684,host,dbfgs+inplace,5,100000,4,dense,diagonal (variable)
0.027250999999999997,3.816373711056475,host,dbfgs+inplace,5,1000000,4,dense,diagonal (variable)
0.35536500000000004,2.926568457782843,host,dbfgs+inplace,5,10000000,4,dense,diagonal (variable)
0.00014087,0.13061688081209627,host,dbfgs+inplace,10,100,4,dense,diagonal (variable)
0.00015954,1.1533157828757676,host,dbfgs+inplace,10,1000,4,dense,diagonal (variable)
0.0002638,6.974981046247156,host,dbfgs+inplace,10,10000,4,dense,diagonal (variable)
0.0014769499999999999,12.458106232438473,host,dbfgs+inplace,10,100000,4,dense,diagonal (variable)
0.05083,3.6199095022624435,host,dbfgs+inplace,10,1000000,4,dense,diagonal (variable)
0.61985,2.968460111317254,host,dbfgs+inplace,10,10000000,4,dense,diagonal (variable)
0.00020669999999999998,0.1664247701983551,host,dbfgs+inplace,20,100,4,dense,diagonal (variable)
0.00022331,1.5404594509874165,host,dbfgs+inplace,20,1000,4,dense,diagonal (variable)
0.00044065500000000003,7.806560688066628,host,dbfgs+inplace,20,10000,4,dense,diagonal (variable)
0.0042518,8.090691001458206,host,dbfgs+inplace,20,100000,4,dense,diagonal (variable)
0.12909500000000002,2.664704287540183,host,dbfgs+inplace,20,1000000,4,dense,diagonal (variable)
1.4358,2.3958768630728517,host,dbfgs+inplace,20,10000000,4,dense,diagonal (variable)
0.000427395,0.19279589138852818,host,dbfgs+inplace,50,100,4,dense,diagonal (variable)
0.00051095,1.6126822585380172,host,dbfgs+inplace,50,1000,4,dense,diagonal (variable)
0.0013454,6.1245726178088296,host,dbfgs+inplace,50,10000,4,dense,diagonal (variable)
0.025988499999999998,3.1706331646689887,host,dbfgs+inplace,50,100000,4,dense,diagonal (variable)
0.6254,1.3175567636712506,host,dbfgs+inplace,50,1000000,4,dense,diagonal (variable)
6.2706,1.3140688291391573,host,dbfgs+inplace,50,10000000,4,dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.dense.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00010662,0.09754267492027761,host,dbfgs+inplace,5,100,4,dense,diagonal (variable)
0.00011324499999999999,0.918362841626562,host,dbfgs+inplace,5,1000,4,dense,diagonal (variable)
0.00017784999999999999,5.847624402586449,host,dbfgs+inplace,5,10000,4,dense,diagonal (variable)
0.0006758000000000001,15.389168393015684,host,dbfgs+inplace,5,100000,4,dense,diagonal (variable)
0.027250999999999997,3.816373711056475,host,dbfgs+inplace,5,1000000,4,dense,diagonal (variable)
0.35536500000000004,2.926568457782843,host,dbfgs+inplace,5,10000000,4,dense,diagonal (variable)
0.00014087,0.13061688081209627,host,dbfgs+inplace,10,100,4,dense,diagonal (variable)
0.00015954,1.1533157828757676,host,dbfgs+inplace,10,1000,4,dense,diagonal (variable)
0.0002638,6.974981046247156,host,dbfgs+inplace,10,10000,4,dense,diagonal (variable)
0.0014769499999999999,12.458106232438473,host,dbfgs+inplace,10,100000,4,dense,diagonal (variable)
0.05083,3.6199095022624435,host,dbfgs+inplace,10,1000000,4,dense,diagonal (variable)
0.61985,2.968460111317254,host,dbfgs+inplace,10,10000000,4,dense,diagonal (variable)
0.00020669999999999998,0.1664247701983551,host,dbfgs+inplace,20,100,4,dense,diagonal (variable)
0.00022331,1.5404594509874165,host,dbfgs+inplace,20,1000,4,dense,diagonal (variable)
0.00044065500000000003,7.806560688066628,host,dbfgs+inplace,20,10000,4,dense,diagonal (variable)
0.0042518,8.090691001458206,host,dbfgs+inplace,20,100000,4,dense,diagonal (variable)
0.12909500000000002,2.664704287540183,host,dbfgs+inplace,20,1000000,4,dense,diagonal (variable)
1.4358,2.3958768630728517,host,dbfgs+inplace,20,10000000,4,dense,diagonal (variable)
0.000427395,0.19279589138852818,host,dbfgs+inplace,50,100,4,dense,diagonal (variable)
0.00051095,1.6126822585380172,host,dbfgs+inplace,50,1000,4,dense,diagonal (variable)
0.0013454,6.1245726178088296,host,dbfgs+inplace,50,10000,4,dense,diagonal (variable)
0.025988499999999998,3.1706331646689887,host,dbfgs+inplace,50,100000,4,dense,diagonal (variable)
0.6254,1.3175567636712506,host,dbfgs+inplace,50,1000000,4,dense,diagonal (variable)
6.2706,1.3140688291391573,host,dbfgs+inplace,50,10000000,4,dense,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.dense.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.921499999999999e-05,0.11657232528162305,host,dbfgs+inplace,5,100,4,dense,diagonal
9.16e-05,1.135371179039301,host,dbfgs+inplace,5,1000,4,dense,diagonal
0.00013678,7.603450796900131,host,dbfgs+inplace,5,10000,4,dense,diagonal
0.00040062500000000005,25.9594383775351,host,dbfgs+inplace,5,100000,4,dense,diagonal
0.0200315,5.191822878965628,host,dbfgs+inplace,5,1000000,4,dense,diagonal
0.240995,4.31544222909189,host,dbfgs+inplace,5,10000000,4,dense,diagonal
0.00012119500000000001,0.15182144477907503,host,dbfgs+inplace,10,100,4,dense,diagonal
0.00012654999999999999,1.4539707625444491,host,dbfgs+inplace,10,1000,4,dense,diagonal
0.00022119499999999999,8.318452044576054,host,dbfgs+inplace,10,10000,4,dense,diagonal
0.00098005,18.77455231875925,host,dbfgs+inplace,10,100000,4,dense,diagonal
0.043351,4.244423427371918,host,dbfgs+inplace,10,1000000,4,dense,diagonal
0.50545,3.6403205064793753,host,dbfgs+inplace,10,10000000,4,dense,diagonal
0.00018720500000000002,0.18375577575385268,host,dbfgs+inplace,20,100,4,dense,diagonal
0.00020079999999999997,1.713147410358566,host,dbfgs+inplace,20,1000,4,dense,diagonal
0.00038583,8.915843765388903,host,dbfgs+inplace,20,10000,4,dense,diagonal
0.00376335,9.140792113409596,host,dbfgs+inplace,20,100000,4,dense,diagonal
0.12175499999999999,2.8253459816845305,host,dbfgs+inplace,20,1000000,4,dense,diagonal
1.3265,2.5932906143987937,host,dbfgs+inplace,20,10000000,4,dense,diagonal
0.000403875,0.2040235221293717,host,dbfgs+inplace,50,100,4,dense,diagonal
0.00047839,1.7224440310207154,host,dbfgs+inplace,50,1000,4,dense,diagonal
0.0013208,6.238643246517262,host,dbfgs+inplace,50,10000,4,dense,diagonal
0.024995999999999997,3.296527444391103,host,dbfgs+inplace,50,100000,4,dense,diagonal
0.61795,1.3334412169269358,host,dbfgs+inplace,50,1000000,4,dense,diagonal
6.151,1.3396195740529995,host,dbfgs+inplace,50,10000000,4,dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.dense.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
8.921499999999999e-05,0.11657232528162305,host,dbfgs+inplace,5,100,4,dense,diagonal
9.16e-05,1.135371179039301,host,dbfgs+inplace,5,1000,4,dense,diagonal
0.00013678,7.603450796900131,host,dbfgs+inplace,5,10000,4,dense,diagonal
0.00040062500000000005,25.9594383775351,host,dbfgs+inplace,5,100000,4,dense,diagonal
0.0200315,5.191822878965628,host,dbfgs+inplace,5,1000000,4,dense,diagonal
0.240995,4.31544222909189,host,dbfgs+inplace,5,10000000,4,dense,diagonal
0.00012119500000000001,0.15182144477907503,host,dbfgs+inplace,10,100,4,dense,diagonal
0.00012654999999999999,1.4539707625444491,host,dbfgs+inplace,10,1000,4,dense,diagonal
0.00022119499999999999,8.318452044576054,host,dbfgs+inplace,10,10000,4,dense,diagonal
0.00098005,18.77455231875925,host,dbfgs+inplace,10,100000,4,dense,diagonal
0.043351,4.244423427371918,host,dbfgs+inplace,10,1000000,4,dense,diagonal
0.50545,3.6403205064793753,host,dbfgs+inplace,10,10000000,4,dense,diagonal
0.00018720500000000002,0.18375577575385268,host,dbfgs+inplace,20,100,4,dense,diagonal
0.00020079999999999997,1.713147410358566,host,dbfgs+inplace,20,1000,4,dense,diagonal
0.00038583,8.915843765388903,host,dbfgs+inplace,20,10000,4,dense,diagonal
0.00376335,9.140792113409596,host,dbfgs+inplace,20,100000,4,dense,diagonal
0.12175499999999999,2.8253459816845305,host,dbfgs+inplace,20,1000000,4,dense,diagonal
1.3265,2.5932906143987937,host,dbfgs+inplace,20,10000000,4,dense,diagonal
0.000403875,0.2040235221293717,host,dbfgs+inplace,50,100,4,dense,diagonal
0.00047839,1.7224440310207154,host,dbfgs+inplace,50,1000,4,dense,diagonal
0.0013208,6.238643246517262,host,dbfgs+inplace,50,10000,4,dense,diagonal
0.024995999999999997,3.296527444391103,host,dbfgs+inplace,50,100000,4,dense,diagonal
0.61795,1.3334412169269358,host,dbfgs+inplace,50,1000000,4,dense,diagonal
6.151,1.3396195740529995,host,dbfgs+inplace,50,10000000,4,dense,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00011724999999999999,0.08869936034115139,host,dbfgs+inplace,5,100,4,recursive,identity (scalar variable)
0.00012139,0.8567427300436609,host,dbfgs+inplace,5,1000,4,recursive,identity (scalar variable)
0.00019381,5.366080181621176,host,dbfgs+inplace,5,10000,4,recursive,identity (scalar variable)
0.00099915,10.408847520392332,host,dbfgs+inplace,5,100000,4,recursive,identity (scalar variable)
0.031123,3.341580181859075,host,dbfgs+inplace,5,1000000,4,recursive,identity (scalar variable)
0.5658000000000001,1.8381053375751146,host,dbfgs+inplace,5,10000000,4,recursive,identity (scalar variable)
0.000289465,0.06356554332993626,host,dbfgs+inplace,10,100,4,recursive,identity (scalar variable)
0.000299065,0.6152508651965292,host,dbfgs+inplace,10,1000,4,recursive,identity (scalar variable)
0.0005017,3.6675303966513852,host,dbfgs+inplace,10,10000,4,recursive,identity (scalar variable)
0.0024332,7.5620581949695875,host,dbfgs+inplace,10,100000,4,recursive,identity (scalar variable)
0.09208,1.9982623805386621,host,dbfgs+inplace,10,1000000,4,recursive,identity (scalar variable)
1.6785,1.0962168602919273,host,dbfgs+inplace,10,10000000,4,recursive,identity (scalar variable)
0.0008639000000000001,0.039819423544391705,host,dbfgs+inplace,20,100,4,recursive,identity (scalar variable)
0.0009253000000000001,0.3717713174105695,host,dbfgs+inplace,20,1000,4,recursive,identity (scalar variable)
0.00165755,2.0753521764049347,host,dbfgs+inplace,20,10000,4,recursive,identity (scalar variable)
0.0124365,2.766051541832509,host,dbfgs+inplace,20,100000,4,recursive,identity (scalar variable)
0.295215,1.1652524431346645,host,dbfgs+inplace,20,1000000,4,recursive,identity (scalar variable)
5.7955,0.5935639720472781,host,dbfgs+inplace,20,10000000,4,recursive,identity (scalar variable)
0.00454025,0.018148780353504763,host,dbfgs+inplace,50,100,4,recursive,identity (scalar variable)
0.0049201,0.1674762708075039,host,dbfgs+inplace,50,1000,4,recursive,identity (scalar variable)
0.0083205,0.9903251006550088,host,dbfgs+inplace,50,10000,4,recursive,identity (scalar variable)
0.10496000000000001,0.785060975609756,host,dbfgs+inplace,50,100000,4,recursive,identity (scalar variable)
1.47875,0.5572273879966188,host,dbfgs+inplace,50,1000000,4,recursive,identity (scalar variable)
32.968,0.24993933511283667,host,dbfgs+inplace,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.recursive.constantdiagonal.scalar.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00011724999999999999,0.08869936034115139,host,dbfgs+inplace,5,100,4,recursive,identity (scalar variable)
0.00012139,0.8567427300436609,host,dbfgs+inplace,5,1000,4,recursive,identity (scalar variable)
0.00019381,5.366080181621176,host,dbfgs+inplace,5,10000,4,recursive,identity (scalar variable)
0.00099915,10.408847520392332,host,dbfgs+inplace,5,100000,4,recursive,identity (scalar variable)
0.031123,3.341580181859075,host,dbfgs+inplace,5,1000000,4,recursive,identity (scalar variable)
0.5658000000000001,1.8381053375751146,host,dbfgs+inplace,5,10000000,4,recursive,identity (scalar variable)
0.000289465,0.06356554332993626,host,dbfgs+inplace,10,100,4,recursive,identity (scalar variable)
0.000299065,0.6152508651965292,host,dbfgs+inplace,10,1000,4,recursive,identity (scalar variable)
0.0005017,3.6675303966513852,host,dbfgs+inplace,10,10000,4,recursive,identity (scalar variable)
0.0024332,7.5620581949695875,host,dbfgs+inplace,10,100000,4,recursive,identity (scalar variable)
0.09208,1.9982623805386621,host,dbfgs+inplace,10,1000000,4,recursive,identity (scalar variable)
1.6785,1.0962168602919273,host,dbfgs+inplace,10,10000000,4,recursive,identity (scalar variable)
0.0008639000000000001,0.039819423544391705,host,dbfgs+inplace,20,100,4,recursive,identity (scalar variable)
0.0009253000000000001,0.3717713174105695,host,dbfgs+inplace,20,1000,4,recursive,identity (scalar variable)
0.00165755,2.0753521764049347,host,dbfgs+inplace,20,10000,4,recursive,identity (scalar variable)
0.0124365,2.766051541832509,host,dbfgs+inplace,20,100000,4,recursive,identity (scalar variable)
0.295215,1.1652524431346645,host,dbfgs+inplace,20,1000000,4,recursive,identity (scalar variable)
5.7955,0.5935639720472781,host,dbfgs+inplace,20,10000000,4,recursive,identity (scalar variable)
0.00454025,0.018148780353504763,host,dbfgs+inplace,50,100,4,recursive,identity (scalar variable)
0.0049201,0.1674762708075039,host,dbfgs+inplace,50,1000,4,recursive,identity (scalar variable)
0.0083205,0.9903251006550088,host,dbfgs+inplace,50,10000,4,recursive,identity (scalar variable)
0.10496000000000001,0.785060975609756,host,dbfgs+inplace,50,100000,4,recursive,identity (scalar variable)
1.47875,0.5572273879966188,host,dbfgs+inplace,50,1000000,4,recursive,identity (scalar variable)
32.968,0.24993933511283667,host,dbfgs+inplace,50,10000000,4,recursive,identity (scalar variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.recursive.constantdiagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000112775,0.09221902017291066,host,dbfgs+inplace,5,100,4,recursive,identity
0.00011457,0.9077419917954089,host,dbfgs+inplace,5,1000,4,recursive,identity
0.00018599,5.591698478412818,host,dbfgs+inplace,5,10000,4,recursive,identity
0.00095955,10.838413839820749,host,dbfgs+inplace,5,100000,4,recursive,identity
0.0324685,3.203104547484485,host,dbfgs+inplace,5,1000000,4,recursive,identity
0.5587,1.8614641131197425,host,dbfgs+inplace,5,10000000,4,recursive,identity
0.000281675,0.06532351113872371,host,dbfgs+inplace,10,100,4,recursive,identity
0.00029377,0.6263403342751133,host,dbfgs+inplace,10,1000,4,recursive,identity
0.00048503,3.7935797785703977,host,dbfgs+inplace,10,10000,4,recursive,identity
0.00231835,7.936679103672872,host,dbfgs+inplace,10,100000,4,recursive,identity
0.08901,2.0671834625322996,host,dbfgs+inplace,10,1000000,4,recursive,identity
1.67705,1.0971646641423929,host,dbfgs+inplace,10,10000000,4,recursive,identity
0.0008682000000000001,0.0396222068647777,host,dbfgs+inplace,20,100,4,recursive,identity
0.00090605,0.3796699961370785,host,dbfgs+inplace,20,1000,4,recursive,identity
0.0016657999999999998,2.065073838395966,host,dbfgs+inplace,20,10000,4,recursive,identity
0.01227,2.8035859820700897,host,dbfgs+inplace,20,100000,4,recursive,identity
0.28034,1.2270814011557396,host,dbfgs+inplace,20,1000000,4,recursive,identity
5.7615,0.5970667360930313,host,dbfgs+inplace,20,10000000,4,recursive,identity
0.00453195,0.01818201877778881,host,dbfgs+inplace,50,100,4,recursive,identity
0.0050205,0.1641270789761976,host,dbfgs+inplace,50,1000,4,recursive,identity
0.008332,0.9889582333173307,host,dbfgs+inplace,50,10000,4,recursive,identity
0.10429999999999999,0.7900287631831258,host,dbfgs+inplace,50,100000,4,recursive,identity
1.46585,0.5621311866834942,host,dbfgs+inplace,50,1000000,4,recursive,identity
32.93,0.25022775584573337,host,dbfgs+inplace,50,10000000,4,recursive,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.recursive.constantdiagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000112775,0.09221902017291066,host,dbfgs+inplace,5,100,4,recursive,identity
0.00011457,0.9077419917954089,host,dbfgs+inplace,5,1000,4,recursive,identity
0.00018599,5.591698478412818,host,dbfgs+inplace,5,10000,4,recursive,identity
0.00095955,10.838413839820749,host,dbfgs+inplace,5,100000,4,recursive,identity
0.0324685,3.203104547484485,host,dbfgs+inplace,5,1000000,4,recursive,identity
0.5587,1.8614641131197425,host,dbfgs+inplace,5,10000000,4,recursive,identity
0.000281675,0.06532351113872371,host,dbfgs+inplace,10,100,4,recursive,identity
0.00029377,0.6263403342751133,host,dbfgs+inplace,10,1000,4,recursive,identity
0.00048503,3.7935797785703977,host,dbfgs+inplace,10,10000,4,recursive,identity
0.00231835,7.936679103672872,host,dbfgs+inplace,10,100000,4,recursive,identity
0.08901,2.0671834625322996,host,dbfgs+inplace,10,1000000,4,recursive,identity
1.67705,1.0971646641423929,host,dbfgs+inplace,10,10000000,4,recursive,identity
0.0008682000000000001,0.0396222068647777,host,dbfgs+inplace,20,100,4,recursive,identity
0.00090605,0.3796699961370785,host,dbfgs+inplace,20,1000,4,recursive,identity
0.0016657999999999998,2.065073838395966,host,dbfgs+inplace,20,10000,4,recursive,identity
0.01227,2.8035859820700897,host,dbfgs+inplace,20,100000,4,recursive,identity
0.28034,1.2270814011557396,host,dbfgs+inplace,20,1000000,4,recursive,identity
5.7615,0.5970667360930313,host,dbfgs+inplace,20,10000000,4,recursive,identity
0.00453195,0.01818201877778881,host,dbfgs+inplace,50,100,4,recursive,identity
0.0050205,0.1641270789761976,host,dbfgs+inplace,50,1000,4,recursive,identity
0.008332,0.9889582333173307,host,dbfgs+inplace,50,10000,4,recursive,identity
0.10429999999999999,0.7900287631831258,host,dbfgs+inplace,50,100000,4,recursive,identity
1.46585,0.5621311866834942,host,dbfgs+inplace,50,1000000,4,recursive,identity
32.93,0.25022775584573337,host,dbfgs+inplace,50,10000000,4,recursive,identity


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.recursive.diagonal.diagonal.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00012806,0.08121193190691864,host,dbfgs+inplace,5,100,4,recursive,diagonal (variable)
0.000134395,0.7738383124372187,host,dbfgs+inplace,5,1000,4,recursive,diagonal (variable)
0.00023289500000000003,4.465531677365336,host,dbfgs+inplace,5,10000,4,recursive,diagonal (variable)
0.0009845,10.563737938039615,host,dbfgs+inplace,5,100000,4,recursive,diagonal (variable)
0.039512000000000005,2.632111763514881,host,dbfgs+inplace,5,1000000,4,recursive,diagonal (variable)
0.68505,1.518137362236333,host,dbfgs+inplace,5,10000000,4,recursive,diagonal (variable)
0.000297105,0.061930967166489964,host,dbfgs+inplace,10,100,4,recursive,diagonal (variable)
0.000311295,0.5910792014006007,host,dbfgs+inplace,10,1000,4,recursive,diagonal (variable)
0.0005425,3.391705069124424,host,dbfgs+inplace,10,10000,4,recursive,diagonal (variable)
0.0029419,6.254461402494987,host,dbfgs+inplace,10,100000,4,recursive,diagonal (variable)
0.09870999999999999,1.8640461959274646,host,dbfgs+inplace,10,1000000,4,recursive,diagonal (variable)
1.80715,1.0181777937636611,host,dbfgs+inplace,10,10000000,4,recursive,diagonal (variable)
0.0008758,0.03927837405800411,host,dbfgs+inplace,20,100,4,recursive,diagonal (variable)
0.00093095,0.36951501154734406,host,dbfgs+inplace,20,1000,4,recursive,diagonal (variable)
0.0016521500000000002,2.082135399328148,host,dbfgs+inplace,20,10000,4,recursive,diagonal (variable)
0.013346,2.577551326240072,host,dbfgs+inplace,20,100000,4,recursive,diagonal (variable)
0.303765,1.1324543643935276,host,dbfgs+inplace,20,1000000,4,recursive,diagonal (variable)
5.9595,0.5772296333585032,host,dbfgs+inplace,20,10000000,4,recursive,diagonal (variable)
0.004494349999999999,0.018334130630680748,host,dbfgs+inplace,50,100,4,recursive,diagonal (variable)
0.0048927,0.16841416804627302,host,dbfgs+inplace,50,1000,4,recursive,diagonal (variable)
0.008269,0.9964929253839642,host,dbfgs+inplace,50,10000,4,recursive,diagonal (variable)
0.104745,0.7866723948637167,host,dbfgs+inplace,50,100000,4,recursive,diagonal (variable)
1.48725,0.5540426962514708,host,dbfgs+inplace,50,1000000,4,recursive,diagonal (variable)
33.222,0.2480284149057853,host,dbfgs+inplace,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.recursive.diagonal.diagonal.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.00012806,0.08121193190691864,host,dbfgs+inplace,5,100,4,recursive,diagonal (variable)
0.000134395,0.7738383124372187,host,dbfgs+inplace,5,1000,4,recursive,diagonal (variable)
0.00023289500000000003,4.465531677365336,host,dbfgs+inplace,5,10000,4,recursive,diagonal (variable)
0.0009845,10.563737938039615,host,dbfgs+inplace,5,100000,4,recursive,diagonal (variable)
0.039512000000000005,2.632111763514881,host,dbfgs+inplace,5,1000000,4,recursive,diagonal (variable)
0.68505,1.518137362236333,host,dbfgs+inplace,5,10000000,4,recursive,diagonal (variable)
0.000297105,0.061930967166489964,host,dbfgs+inplace,10,100,4,recursive,diagonal (variable)
0.000311295,0.5910792014006007,host,dbfgs+inplace,10,1000,4,recursive,diagonal (variable)
0.0005425,3.391705069124424,host,dbfgs+inplace,10,10000,4,recursive,diagonal (variable)
0.0029419,6.254461402494987,host,dbfgs+inplace,10,100000,4,recursive,diagonal (variable)
0.09870999999999999,1.8640461959274646,host,dbfgs+inplace,10,1000000,4,recursive,diagonal (variable)
1.80715,1.0181777937636611,host,dbfgs+inplace,10,10000000,4,recursive,diagonal (variable)
0.0008758,0.03927837405800411,host,dbfgs+inplace,20,100,4,recursive,diagonal (variable)
0.00093095,0.36951501154734406,host,dbfgs+inplace,20,1000,4,recursive,diagonal (variable)
0.0016521500000000002,2.082135399328148,host,dbfgs+inplace,20,10000,4,recursive,diagonal (variable)
0.013346,2.577551326240072,host,dbfgs+inplace,20,100000,4,recursive,diagonal (variable)
0.303765,1.1324543643935276,host,dbfgs+inplace,20,1000000,4,recursive,diagonal (variable)
5.9595,0.5772296333585032,host,dbfgs+inplace,20,10000000,4,recursive,diagonal (variable)
0.004494349999999999,0.018334130630680748,host,dbfgs+inplace,50,100,4,recursive,diagonal (variable)
0.0048927,0.16841416804627302,host,dbfgs+inplace,50,1000,4,recursive,diagonal (variable)
0.008269,0.9964929253839642,host,dbfgs+inplace,50,10000,4,recursive,diagonal (variable)
0.104745,0.7866723948637167,host,dbfgs+inplace,50,100000,4,recursive,diagonal (variable)
1.48725,0.5540426962514708,host,dbfgs+inplace,50,1000000,4,recursive,diagonal (variable)
33.222,0.2480284149057853,host,dbfgs+inplace,50,10000000,4,recursive,diagonal (variable)


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.recursive.diagonal.user.np4.dimconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000109825,0.09469610744366036,host,dbfgs+inplace,5,100,4,recursive,diagonal
0.000114715,0.906594604018655,host,dbfgs+inplace,5,1000,4,recursive,diagonal
0.000184715,5.630295319817015,host,dbfgs+inplace,5,10000,4,recursive,diagonal
0.0006971,14.918949935446852,host,dbfgs+inplace,5,100000,4,recursive,diagonal
0.0324035,3.2095298347400743,host,dbfgs+inplace,5,1000000,4,recursive,diagonal
0.571,1.821366024518389,host,dbfgs+inplace,5,10000000,4,recursive,diagonal
0.000279555,0.06581889073706426,host,dbfgs+inplace,10,100,4,recursive,diagonal
0.00029306,0.6278577765645261,host,dbfgs+inplace,10,1000,4,recursive,diagonal
0.0005065499999999999,3.632415358799724,host,dbfgs+inplace,10,10000,4,recursive,diagonal
0.0024087500000000003,7.638816813700052,host,dbfgs+inplace,10,100000,4,recursive,diagonal
0.092195,1.9957698356743858,host,dbfgs+inplace,10,1000000,4,recursive,diagonal
1.6959,1.0849696326434344,host,dbfgs+inplace,10,10000000,4,recursive,diagonal
0.0008583500000000001,0.04007689171084056,host,dbfgs+inplace,20,100,4,recursive,diagonal
0.00090175,0.3814804546714721,host,dbfgs+inplace,20,1000,4,recursive,diagonal
0.001532,2.245430809399478,host,dbfgs+inplace,20,10000,4,recursive,diagonal
0.0116535,2.951902861801176,host,dbfgs+inplace,20,100000,4,recursive,diagonal
0.29372,1.1711834400108947,host,dbfgs+inplace,20,1000000,4,recursive,diagonal
5.8420000000000005,0.5888394385484422,host,dbfgs+inplace,20,10000000,4,recursive,diagonal
0.0049225499999999995,0.016739291627306987,host,dbfgs+inplace,50,100,4,recursive,diagonal
0.0048154,0.1711176641608174,host,dbfgs+inplace,50,1000,4,recursive,diagonal
0.0082245,1.0018846130463859,host,dbfgs+inplace,50,10000,4,recursive,diagonal
0.10306,0.7995342518921017,host,dbfgs+inplace,50,100000,4,recursive,diagonal
1.53085,0.5382630564718948,host,dbfgs+inplace,50,1000000,4,recursive,diagonal
33.098,0.2489576409450722,host,dbfgs+inplace,50,10000000,4,recursive,diagonal


==> rework/polaris_mult_mpi_csv/polaris-mult-mpi.host.dbfgs+inplace.recursive.diagonal.user.np4.histconsolidated.csv <==
seconds per iteration,effective bandwidth (GB/s),location,matrix type,history size,num_variables,mpi_size,algorithm,J0
0.000109825,0.09469610744366036,host,dbfgs+inplace,5,100,4,recursive,diagonal
0.000114715,0.906594604018655,host,dbfgs+inplace,5,1000,4,recursive,diagonal
0.000184715,5.630295319817015,host,dbfgs+inplace,5,10000,4,recursive,diagonal
0.0006971,14.918949935446852,host,dbfgs+inplace,5,100000,4,recursive,diagonal
0.0324035,3.2095298347400743,host,dbfgs+inplace,5,1000000,4,recursive,diagonal
0.571,1.821366024518389,host,dbfgs+inplace,5,10000000,4,recursive,diagonal
0.000279555,0.06581889073706426,host,dbfgs+inplace,10,100,4,recursive,diagonal
0.00029306,0.6278577765645261,host,dbfgs+inplace,10,1000,4,recursive,diagonal
0.0005065499999999999,3.632415358799724,host,dbfgs+inplace,10,10000,4,recursive,diagonal
0.0024087500000000003,7.638816813700052,host,dbfgs+inplace,10,100000,4,recursive,diagonal
0.092195,1.9957698356743858,host,dbfgs+inplace,10,1000000,4,recursive,diagonal
1.6959,1.0849696326434344,host,dbfgs+inplace,10,10000000,4,recursive,diagonal
0.0008583500000000001,0.04007689171084056,host,dbfgs+inplace,20,100,4,recursive,diagonal
0.00090175,0.3814804546714721,host,dbfgs+inplace,20,1000,4,recursive,diagonal
0.001532,2.245430809399478,host,dbfgs+inplace,20,10000,4,recursive,diagonal
0.0116535,2.951902861801176,host,dbfgs+inplace,20,100000,4,recursive,diagonal
0.29372,1.1711834400108947,host,dbfgs+inplace,20,1000000,4,recursive,diagonal
5.8420000000000005,0.5888394385484422,host,dbfgs+inplace,20,10000000,4,recursive,diagonal
0.0049225499999999995,0.016739291627306987,host,dbfgs+inplace,50,100,4,recursive,diagonal
0.0048154,0.1711176641608174,host,dbfgs+inplace,50,1000,4,recursive,diagonal
0.0082245,1.0018846130463859,host,dbfgs+inplace,50,10000,4,recursive,diagonal
0.10306,0.7995342518921017,host,dbfgs+inplace,50,100000,4,recursive,diagonal
1.53085,0.5382630564718948,host,dbfgs+inplace,50,1000000,4,recursive,diagonal
33.098,0.2489576409450722,host,dbfgs+inplace,50,10000000,4,recursive,diagonal

